Leveraging Variational Autoencoders for Parameterized MMSE Estimation

In this manuscript, we propose to use a variational autoencoder-based framework for parameterizing a conditional linear minimum mean squared error estimator. The variational autoencoder models the underlying unknown data distribution as conditionally Gaussian, yielding the conditional first and second moments of the estimand, given a noisy observation. The derived estimator is shown to approximate the minimum mean squared error estimator by utilizing the variational autoencoder as a generative prior for the estimation problem. We propose three estimator variants that differ in their access to ground-truth data during the training and estimation phases. The proposed estimator variant trained solely on noisy observations is particularly noteworthy as it does not require access to ground-truth data during training or estimation. We conduct a rigorous analysis by bounding the difference between the proposed and the minimum mean squared error estimator, connecting the training objective and the resulting estimation performance. Furthermore, the resulting bound reveals that the proposed estimator entails a bias-variance tradeoff, which is well-known in the estimation literature. As an example application, we portray channel estimation, allowing for a structured covariance matrix parameterization and low-complexity implementation. Nevertheless, the proposed framework is not limited to channel estimation but can be applied to a broad class of estimation problems. Extensive numerical simulations first validate the theoretical analysis of the proposed variational autoencoder-based estimators and then demonstrate excellent estimation performance compared to related classical and machine learning-based state-of-the-art estimators.

==> data/2022-03-22_14-49-29_n_paths=3_ant=32_comp=8_3gpp=True.csv <==
SNR,gmm
-10.0,0.8584763738593612
-5.0,0.6487456937578358
0.0,0.367134103793168
5.0,0.16541548843930878
10.0,0.06169184819011484
15.0,0.020986618329294788
20.0,0.006952547058672569


==> data/2022-03-22_14-50-05_n_paths=1_ant=32_comp=8_3gpp=True.csv <==
SNR,gmm
-10.0,0.7216798560983609
-5.0,0.38230568679695953
0.0,0.1512931777103666
5.0,0.05592364421710123
10.0,0.02071150115935906
15.0,0.0075492874579355185
20.0,0.002578244585527415


==> data/2022-03-22_14-51-39_n_paths=1_ant=32_comp=128_3gpp=True.csv <==
SNR,gmm
-10.0,0.6818853863410116
-5.0,0.28955306548590765
0.0,0.09612888871184612
5.0,0.03521666563063454
10.0,0.013411894119136581
15.0,0.004944545420147627
20.0,0.0018314148247680403


==> data/2022-03-22_14-51-48_n_paths=3_ant=32_comp=128_3gpp=True.csv <==
SNR,gmm
-10.0,0.8422438505793811
-5.0,0.5828611239461515
0.0,0.3072626180827599
5.0,0.13508269505665657
10.0,0.05130707718280017
15.0,0.01760602256539351
20.0,0.005965435134625034


==> data/2022-03-22_15-16-28_n_paths=1_ant=128_comp=128_3gpp=True.csv <==
SNR,gmm
-10.0,0.4384417035368032
-5.0,0.1704933743518969
0.0,0.07142153348904728
5.0,0.029047265564784663
10.0,0.011010358880577662
15.0,0.004108218050397043
20.0,0.001487912866125847


==> data/2022-03-22_15-16-40_n_paths=3_ant=128_comp=128_3gpp=True.csv <==
SNR,gmm
-10.0,0.7915783607846882
-5.0,0.5742709289819926
0.0,0.3768095044838746
5.0,0.19349175745427888
10.0,0.0793337636875935
15.0,0.02685563998081443
20.0,0.008409085324019976


==> data/2022-03-22_15-18-32_n_paths=3_ant=32_comp=128_3gpp=False.csv <==
SNR,gmm
-10.0,0.7250960914507533
-5.0,0.2952988882619777
0.0,0.12914659167578946
5.0,0.07546373287110347
10.0,0.041142504961037406
15.0,0.019498028359746233
20.0,0.007763443270793303


==> data/2022-03-22_15-21-21_n_paths=3_ant=128_comp=128_3gpp=False.csv <==
SNR,gmm
-10.0,0.4049427459728383
-5.0,0.2070226970638117
0.0,0.12021885909782777
5.0,0.0760725795663154
10.0,0.04566039874173773
15.0,0.022650985293170656
20.0,0.00892505713455037


==> data/2022-03-22_18-03-20_n_paths=1_ant=128_comp=128_3gpp=True_circ.csv <==
SNR,gmm
-10.0,0.5567287225641492
-5.0,0.23885641466226443
0.0,0.10074829357602755
5.0,0.04183146782746947
10.0,0.017261815292473046
15.0,0.0072260805843360814
20.0,0.003145066980300468


==> data/2022-03-22_18-03-49_n_paths=3_ant=128_comp=128_3gpp=True_circ.csv <==
SNR,gmm
-10.0,0.8027525063076646
-5.0,0.514989596869
0.0,0.26449145565285015
5.0,0.11285268084665007
10.0,0.044539535837815794
15.0,0.017539036356028798
20.0,0.006791195825367661


==> data/2022-03-22_18-09-55_n_paths=3_ant=128_comp=128_3gpp=False_circ.csv <==
SNR,gmm
-10.0,0.48899483298484675
-5.0,0.2275301565199887
0.0,0.12677650551768402
5.0,0.07283026584444835
10.0,0.03879301720431633
15.0,0.018379448316137886
20.0,0.007608210165108401


==> data/2022-03-22_18-10-12_n_paths=3_ant=32_comp=128_3gpp=False_circ.csv <==
SNR,gmm
-10.0,0.7504652349904015
-5.0,0.34511270742790484
0.0,0.14694866380932708
5.0,0.07993495511354158
10.0,0.04195025645109551
15.0,0.019454668203260174
20.0,0.007827788237750781


==> data/2022-03-22_18-11-01_n_paths=1_ant=32_comp=128_3gpp=True_circ.csv <==
SNR,gmm
-10.0,0.7002227991064585
-5.0,0.34785769690276025
0.0,0.13301252919821505
5.0,0.05382081472878307
10.0,0.022876501960958365
15.0,0.009913000304490433
20.0,0.004407523593048403


==> data/2022-03-22_18-11-12_n_paths=3_ant=32_comp=128_3gpp=True_circ.csv <==
SNR,gmm
-10.0,0.8490600701989204
-5.0,0.6049531558637209
0.0,0.31051532498235257
5.0,0.13391568512979463
10.0,0.05386410528864616
15.0,0.02090302629453237
20.0,0.007739567040971966


==> data/2022-03-22_18-27-28_n_paths=1_ant=32_comp=128_3gpp=True_full.csv <==
SNR,gmm
-10.0,0.6347068356073703
-5.0,0.30161966658525674
0.0,0.09693615046682023
5.0,0.035973329876116775
10.0,0.01311724572605171
15.0,0.004989496771474462
20.0,0.0017626890850747424


==> data/2022-03-22_18-27-45_n_paths=3_ant=32_comp=128_3gpp=True_full.csv <==
SNR,gmm
-10.0,0.8354891603268738
-5.0,0.5885262995750391
0.0,0.3102308429278379
5.0,0.13527705756837602
10.0,0.05178995492950771
15.0,0.018047818229546556
20.0,0.006032095844954865


==> data/2022-03-22_18-29-12_n_paths=1_ant=128_comp=128_3gpp=True_full.csv <==
SNR,gmm
-10.0,0.44189149448210463
-5.0,0.16999325928849016
0.0,0.07059000976049713
5.0,0.028820024001222706
10.0,0.01102551018412629
15.0,0.004135390279519168
20.0,0.0014931033899586391


==> data/2022-03-22_18-29-25_n_paths=3_ant=128_comp=128_3gpp=True_full.csv <==
SNR,gmm
-10.0,0.7919440526636478
-5.0,0.5768778672974877
0.0,0.3746824521255231
5.0,0.19537277871737782
10.0,0.07943778916472315
15.0,0.02688596957728174
20.0,0.008445406601602078


==> data/2022-03-22_18-30-47_n_paths=3_ant=128_comp=32_3gpp=True_diag.csv <==
SNR,gmm
-10.0,0.8235353132968175
-5.0,0.5600345923037872
0.0,0.29807600669817697
5.0,0.1303881123383539
10.0,0.05075209044776686
15.0,0.01940630410524566
20.0,0.007323593543898184


==> data/2022-03-22_18-32-30_n_paths=1_ant=128_comp=128_3gpp=True_diag.csv <==
SNR,gmm
-10.0,0.5527434065252992
-5.0,0.23740548229141173
0.0,0.10100189812089884
5.0,0.041611803086712106
10.0,0.016978781269961024
15.0,0.007226468757590163
20.0,0.0031112612861244828


==> data/2022-03-22_18-32-49_n_paths=3_ant=128_comp=128_3gpp=True_diag.csv <==
SNR,gmm
-10.0,0.8067726306873638
-5.0,0.5185916556195702
0.0,0.26095365531104836
5.0,0.1120096450041858
10.0,0.04453462700434233
15.0,0.017589750302788018
20.0,0.0068520332966862454


==> data/2022-03-22_18-33-31_n_paths=1_ant=128_comp=128_3gpp=True_full.csv <==
SNR,gmm
-10.0,0.4492867506395853
-5.0,0.17159597054545336
0.0,0.07102510462273309
5.0,0.028630215596606362
10.0,0.010920972081650005
15.0,0.004102412548006691
20.0,0.0014928055411502286


==> data/2022-03-22_18-35-29_n_paths=1_ant=128_comp=128_3gpp=True_full.csv <==
SNR,gmm
-10.0,0.448186299312195
-5.0,0.1713626261832608
0.0,0.07232452010431663
5.0,0.02882378232708574
10.0,0.011105288964376132
15.0,0.00412990818508647
20.0,0.0014918603676419406


==> data/2022-03-22_18-37-28_n_paths=3_ant=128_comp=128_3gpp=True_full.csv <==
SNR,gmm
-10.0,0.7883591914890841
-5.0,0.5651412883514567
0.0,0.3706482106045934
5.0,0.18902838944465916
10.0,0.07705075072182423
15.0,0.025786048376162954
20.0,0.007967033455681928


==> data/2022-03-22_18-44-44_n_paths=3_ant=32_comp=128_3gpp=True_diag.csv <==
SNR,gmm
-10.0,0.8499940113811361
-5.0,0.6009323293439717
0.0,0.31688616592141994
5.0,0.13461841596160573
10.0,0.05364920150337314
15.0,0.02085001098911239
20.0,0.007748740267058305


==> data/2022-03-22_22-01-03_n_paths=1_ant=32_comp=128_3gpp=True_diag.csv <==
SNR,gmm
-10.0,0.712133440733594
-5.0,0.3429659946612359
0.0,0.13300523524518146
5.0,0.05395485778729345
10.0,0.0225950786247179
15.0,0.009937021557742853
20.0,0.004430258985545113


==> data/2022-03-22_22-08-20_n_paths=3_ant=32_comp=128_3gpp=True_full.csv <==
SNR,gmm
-10.0,0.8336379979695009
-5.0,0.5842619248726815
0.0,0.3084551772007641
5.0,0.13328477847788567
10.0,0.051132912981092515
15.0,0.017796580072797937
20.0,0.006009348351248853


==> data/2022-03-24_10-17-15_n_paths=1_ant=128_comp=128_3gpp=True_full.csv <==
SNR,gmm
-10.0,0.44462281812632193
-5.0,0.1732411324505156
0.0,0.07212146026907969
5.0,0.028997994508174738
10.0,0.011141967319911253
15.0,0.004127955133104312
20.0,0.0014999929565922986


==> data/2022-03-24_10-19-48_n_paths=3_ant=128_comp=128_3gpp=True_full.csv <==
SNR,gmm
-10.0,0.7896200185162667
-5.0,0.5370538665893186
0.0,0.2957015496158468
5.0,0.12851854551946654
10.0,0.047521408109149815
15.0,0.016538109944429266
20.0,0.005604715604818854


==> data/2022-03-24_10-21-13_n_paths=1_ant=32_comp=128_3gpp=True_full.csv <==
SNR,gmm
-10.0,0.6782214180348236
-5.0,0.28930636358435563
0.0,0.09679339157006962
5.0,0.035021465534681835
10.0,0.013109416952124203
15.0,0.004886175411441634
20.0,0.001761619346793006


==> data/2022-03-24_10-22-10_n_paths=3_ant=32_comp=128_3gpp=True_full.csv <==
SNR,gmm
-10.0,0.8449782790515293
-5.0,0.5758787241587683
0.0,0.28986463717944455
5.0,0.11849607811788726
10.0,0.043456283028637306
15.0,0.015157771149708097
20.0,0.005278699356903743


==> data/2022-03-24_10-22-58_n_paths=3_ant=32_comp=128_3gpp=True_diag.csv <==
SNR,gmm
-10.0,0.8543355816310428
-5.0,0.6060410753414364
0.0,0.3155656417017237
5.0,0.13590012243235497
10.0,0.05452103117242634
15.0,0.020945985278109067
20.0,0.007775370692404642


==> data/2022-03-24_10-23-46_n_paths=1_ant=32_comp=128_3gpp=True_diag.csv <==
SNR,gmm
-10.0,0.7317435717886079
-5.0,0.3605819673994063
0.0,0.1364921963954298
5.0,0.05438260961350437
10.0,0.022788819235067585
15.0,0.009805930637395174
20.0,0.004357434574608582


==> data/2022-03-24_10-24-38_n_paths=1_ant=128_comp=128_3gpp=True_diag.csv <==
SNR,gmm
-10.0,0.5614761386873898
-5.0,0.24900861540752098
0.0,0.10697180158816862
5.0,0.04356474589721048
10.0,0.01775764265508671
15.0,0.007333172610848698
20.0,0.00314540824749224


==> data/2022-03-24_10-27-20_n_paths=3_ant=128_comp=128_3gpp=True_diag.csv <==
SNR,gmm
-10.0,0.8062440749343546
-5.0,0.5158583647859609
0.0,0.26190505335310615
5.0,0.111741426625374
10.0,0.044162921986909666
15.0,0.01728345939208979
20.0,0.006698879489363043


==> data/2022-03-24_19-38-14_n_paths=3_ant=128_comp=128_3gpp=False_full.csv <==
SNR,gmm
-10.0,0.3827991473931075
-5.0,0.18800251423242484
0.0,0.11129570253288405
5.0,0.06983334113591731
10.0,0.039860197389631695
15.0,0.019193732631127395
20.0,0.007831338382030385


==> data/2022-03-24_19-38-59_n_paths=3_ant=32_comp=128_3gpp=False_full.csv <==
SNR,gmm
-10.0,0.7246026416895728
-5.0,0.30390566150460885
0.0,0.13034781612296728
5.0,0.07135738048264835
10.0,0.036997455075369536
15.0,0.01711945529454653
20.0,0.007067127955555182


==> data/2022-03-24_19-39-21_n_paths=3_ant=32_comp=128_3gpp=False_diag.csv <==
SNR,gmm
-10.0,0.7473922452179933
-5.0,0.34211232547417664
0.0,0.14977071250553523
5.0,0.08059429709651036
10.0,0.041805430060541736
15.0,0.019369103719822634
20.0,0.007811719738572098


==> data/2022-03-24_19-39-38_n_paths=3_ant=128_comp=128_3gpp=False_diag.csv <==
SNR,gmm
-10.0,0.48669099881261246
-5.0,0.23384902201547683
0.0,0.12916815684157934
5.0,0.07314944466922818
10.0,0.038832183393497664
15.0,0.01829961197888306
20.0,0.007582936196941222


==> data/2022-04-09_15-06-33_n_paths=3_ant=32_comp=128_3gpp=True_diag.csv <==
SNR,gmm
-10.0,0.8591916477182083
-5.0,0.6092752908895492
0.0,0.316688330459446
5.0,0.13684058820095923
10.0,0.05470925495967471
15.0,0.02099834297026459
20.0,0.007771070170789675


==> data/2022-04-09_15-07-08_n_paths=3_ant=128_comp=128_3gpp=True_diag.csv <==
SNR,gmm
-10.0,0.8029759723065657
-5.0,0.5148352747006377
0.0,0.26103091291696395
5.0,0.1113847321914806
10.0,0.043936600984425624
15.0,0.01724488228032576
20.0,0.006672785991697029


==> data/2022-04-09_15-07-54_n_paths=3_ant=128_comp=128_3gpp=False_diag.csv <==
SNR,gmm
-10.0,0.4872175429599529
-5.0,0.23402294769626505
0.0,0.1289470330369378
5.0,0.07319290395492667
10.0,0.038814427001625504
15.0,0.01832349743687965
20.0,0.007576835725960745


==> data/2022-12-02_11-43-53_tx=4_rx=32_train=180000_test=10000_sums=all_comp=64_cov=block-diag.csv <==
SNR,GMM_block-diag
-10,0.8156155522019183
-8,0.7136018437172902
-6,0.6039750240666344
-4,0.49719894976558127
-2,0.3991773329888905
0,0.311394487105819
2,0.23709981058778656
4,0.17594872268797948
6,0.12806937972190996
8,0.09157101877300244
10,0.06420098682503561
12,0.044561229349799336
14,0.03043471552230923
16,0.0204959034008691
18,0.013648055450692176
20,0.008995185991161237


==> data/2022-12-02_13-53-38_tx=4_rx=32_train=180000_test=10000_sums=all_comrx=16_comptx=4_comp=64_cov=kron-full.csv <==
SNR,GMM_kron-full
-10,0.8104248573303455
-8,0.7115770170579044
-6,0.597644586469717
-4,0.4913434051230363
-2,0.393827173137758
0,0.30627207162305875
2,0.2323120987976339
4,0.17145089889092607
6,0.12452813826564565
8,0.08825303678005768
10,0.06158502935352873
12,0.04240889166531338
14,0.028945028824714798
16,0.019561608342466532
18,0.013064594555303387
20,0.00866385920190931


==> data/2022-12-14_19-31-28_tx=4_rx=32_train=180000_test=10000_sums=all_comrx=16_comptx=4_comp=64_cov=block-diag_paths=3_3gpp.csv <==
SNR,GMM_block-diag
-10,0.7947237358945574
-8,0.6925083781732866
-6,0.5778128713359083
-4,0.46919225030462297
-2,0.36789882841207516
0,0.2810457756628574
2,0.21036780739011665
4,0.15382756223413768
6,0.11131153119432076
8,0.07923695900354968
10,0.05605279417510645
12,0.03927849456690101
14,0.027299786672520254
16,0.018778535932974853
18,0.012768365134580425
20,0.008545344163006514
22,0.0056590766960812975
24,0.0037028772394111283
26,0.0023981893795519127
28,0.001541538350560999
30,0.0009845728108472608


==> data/2022-12-14_19-35-13_tx=4_rx=32_train=180000_test=10000_sums=all_comrx=16_comptx=4_comp=64_cov=block-diag_paths=1_3gpp.csv <==
SNR,GMM_block-diag
-10,0.5641213690329114
-8,0.4219766239845753
-6,0.31292768487235
-4,0.2343626780395947
-2,0.17657178154496386
0,0.13348623885267627
2,0.10085821280332682
4,0.07643437596278814
6,0.05768481027606288
8,0.0436771965893594
10,0.03289178121002595
12,0.02461785074621169
14,0.018270665436897527
16,0.013311399897128207
18,0.009555359800034425
20,0.006714673871263212
22,0.004642034523022653
24,0.0031478731431784086
26,0.002109471137779585
28,0.0013936119624748113
30,0.0009124970518454105


==> data/2022-12-14_20-32-29_tx=4_rx=32_train=180000_test=10000_sums=all_comrx=16_comptx=4_comp=64_cov=kron-full_paths=3_3gpp.csv <==
SNR,GMM_kron-full
-10,0.804491179447703
-8,0.7066295519772302
-6,0.5986036004028766
-4,0.4923173815381611
-2,0.3899770947513307
0,0.3007206059785764
2,0.22324333532693538
4,0.16138389064337016
6,0.11353533357459825
8,0.07808957115931085
10,0.05261383900868881
12,0.03502495003283693
14,0.022991956222896452
16,0.01505405897235712
18,0.009768931519100096
20,0.0063175489687945716
22,0.004075568285670934
24,0.002625615580571419
26,0.0016868324816392466
28,0.0010845612794879432
30,0.0006967700425121521


==> data/2022-12-14_20-33-02_tx=4_rx=32_train=180000_test=10000_sums=all_comrx=16_comptx=4_comp=64_cov=kron-full_paths=1_3gpp.csv <==
SNR,GMM_kron-full
-10,0.5266500502911904
-8,0.3731942175140023
-6,0.26640307415314496
-4,0.19175295611080695
-2,0.13711809913211798
0,0.0974973180316334
2,0.06852887455713222
4,0.047571811341106794
6,0.03289781787803788
8,0.02230184733513309
10,0.01505370852220641
12,0.010100377840168928
14,0.006781156411103407
16,0.004504666047692165
18,0.0030024704365360887
20,0.0019915473401651614
22,0.0013167065243859574
24,0.0008705010977531683
26,0.0005709585871149795
28,0.0003758493113260776
30,0.0002461501401178538


==> data/2022-12-21_18-36-36_n_paths=1_ant=128_comp=128_3gpp=False_diag_simo_baur.csv <==
SNR,gmm
-10,0.6249437772830712
-5,0.3150493668553401
0,0.17298327893612697
5,0.0996039451070901
10,0.054048739237251495
15,0.026268704605628447
20,0.011091778931271468


==> data/2022-12-22_08-49-27_n_paths=3_ant=32_comp=128_3gpp=True_diag_simo_baur.csv <==
SNR,gmm
-10,0.9043997416627518
-5,0.6939260335715679
0,0.38679408885274236
5,0.1721728867404322
10,0.06959517968656312
15,0.02705179703555096
20,0.010185443773108222

==> data/2022-12-22_08-49-42_n_paths=3_ant=32_comp=128_3gpp=True_full_simo_baur.csv <==
SNR,gmm
-10,0.8953844049288082
-5,0.6649442813252802
0,0.35292780050644784
5,0.14710738526039507
10,0.054904266205592
15,0.019612091318232456
20,0.00678334833560489

==> data/2022-12-22_09-33-45_n_paths=1_ant=32_comp=128_3gpp=True_diag_simo_baur.csv <==
SNR,gmm
-10,0.7321955523027847
-5,0.36152468358220635
0,0.1365961966915217
5,0.0541719489941842
10,0.022651302405145905
15,0.009788571772094629
20,0.004344802969052385
25,0.001851642795124336
30,0.000747440668538304

==> data/2022-12-22_09-34-10_n_paths=1_ant=32_comp=128_3gpp=True_full_simo_baur.csv <==
SNR,gmm
-10,0.6795235720138569
-5,0.28931925575251816
0,0.09679103589882707
5,0.03522416693463302
10,0.013148094031595465
15,0.004844262165457948
20,0.0017541872063968867
25,0.0006260604706380549
30,0.0002213993066336634

==> data/2022-12-22_09-34-35_n_paths=3_ant=32_comp=128_3gpp=True_full_simo_baur.csv <==
SNR,gmm
-10,0.8398100034690671
-5,0.5558949674609518
0,0.273710336254513
5,0.11017177586011173
10,0.041239463194195296
15,0.014588159630703472
20,0.005047357471378397
25,0.0017205602768066224
30,0.0005843633593627777

==> data/2022-12-22_09-34-45_n_paths=3_ant=32_comp=128_3gpp=True_diag_simo_baur.csv <==
SNR,gmm
-10,0.8519718752974234
-5,0.5919281902145701
0,0.30486318385509037
5,0.13200149232718045
10,0.05337039433054461
15,0.020630801338457145
20,0.007644633199722263
25,0.0027217861680160983
30,0.0009302819061808323

==> data/2022-12-22_09-35-07_n_paths=3_ant=128_comp=128_3gpp=True_diag_simo_baur.csv <==
SNR,gmm
-10,0.7968428560077633
-5,0.5031363040867458
0,0.2549226402014056
5,0.10912464361646948
10,0.04342749589704691
15,0.01710547294676632
20,0.006631218173137836
25,0.0024724939396272164
30,0.0008775099603171526

==> data/2022-12-22_09-35-19_n_paths=3_ant=128_comp=128_3gpp=True_full_simo_baur.csv <==
SNR,gmm
-10,0.7782753800095471
-5,0.4873994869403059
0,0.2475456493616526
5,0.10428636154689709
10,0.03906399656971181
15,0.013757529492659834
20,0.004745047922390486
25,0.0016178206767412436
30,0.000547137289795353

==> data/2022-12-22_09-35-41_n_paths=1_ant=128_comp=128_3gpp=True_full_simo_baur.csv <==
SNR,gmm
-10,0.4418535461660632
-5,0.16989354956492325
0,0.0713275234176598
5,0.02860933972632465
10,0.010959761517923966
15,0.004086060753915184
20,0.0014811241572870698
25,0.0005302615908240841
30,0.00018672594071610996

==> data/2022-12-22_09-35-59_n_paths=1_ant=128_comp=128_3gpp=True_diag_simo_baur.csv <==
SNR,gmm
-10,0.5648966928096129
-5,0.252877971897649
0,0.1077054041831739
5,0.0440021512621074
10,0.01781781708123901
15,0.007328425418034296
20,0.0031261257825719187
25,0.0013642765319081998
30,0.0005858247663614412

==> data/2022-12-22_09-36-42_n_paths=1_ant=128_comp=128_3gpp=False_diag_simo_baur.csv <==
SNR,gmm
-10,0.48856949501759656
-5,0.23301061149157945
0,0.12862609264085567
5,0.07290127188045853
10,0.03866178399776819
15,0.01818501100210001
20,0.0075425982323441675
25,0.0027918401461026294
30,0.0009536960441423799


==> data/2022-12-22_09-37-12_n_paths=1_ant=128_comp=128_3gpp=False_full_simo_baur.csv <==
SNR,gmm
-10,0.39311943487724366
-5,0.18623287210007797
0,0.10820119531175497
5,0.06501428661291539
10,0.03565825690300248
15,0.01707282240582152
20,0.007179378200996713
25,0.002700503364504749
30,0.0009329302050703886

==> data/2022-12-22_13-55-00_n_paths=1_ant=128_comp=128_3gpp=False_diag_simo_baur_mixed.csv <==
SNR,gmm
-10,0.829446886873093
-5,0.5596065090536099
0,0.3105883448555056
5,0.1480263065285952
10,0.062392235411981176
15,0.024211529385299493
20,0.00875290028269448
25,0.002977760630065258
30,0.0009772466213073398

==> data/2022-12-22_13-55-16_n_paths=1_ant=128_comp=128_3gpp=False_full_simo_baur_mixed.csv <==
SNR,gmm
-10,0.8308749636766591
-5,0.5643100980905139
0,0.3155906344703267
5,0.15013864709630134
10,0.062652265000549
15,0.02418056964834361
20,0.008702854144675823
25,0.0029850722135220703
30,0.00097770797142771

==> data/2023-02-11_10-24-44_32antennas_1paths_3gpp=True.csv <==
SNR,cnn_fft2x_relu_non_hier_False
-15.0,0.937432419538498
-10.0,0.7093131765127185
-5.0,0.3496539180278777
0.0,0.12958029624819764
5.0,0.05144689305126666
10.0,0.024083642192184916
15.0,0.012781201373785744
20.0,0.006863551259972152
25.0,0.0028835370992310342
30.0,0.0009910756086464973


==> data/2023-02-11_10-25-15_32antennas_3paths_3gpp=True.csv <==
SNR,cnn_fft2x_relu_non_hier_False
-15.0,0.9544677728414532
-10.0,0.8266085140705114
-5.0,0.5334594682455063
0.0,0.24418773540854444
5.0,0.10032276549935348
10.0,0.043823721043765564
15.0,0.020661446373909702
20.0,0.008856025287881484
25.0,0.0031115447655320153
30.0,0.0009996083681471655


==> data/2023-02-11_10-25-36_128antennas_3paths_3gpp=True.csv <==
SNR,cnn_fft2x_relu_non_hier_False
-15.0,0.9498573988676069
-10.0,0.8677547826766983
-5.0,0.39602349829673733
0.0,0.17037354591488846
5.0,0.07037440890073784
10.0,0.030955909065902246
15.0,0.014025610243901603
20.0,0.006680134551599621
25.0,0.0028748567616567024
30.0,0.000999685479560867


==> data/2023-02-13_09-28-41_128antennas_1paths_3gpp=True.csv <==
SNR,cnn_fft2x_relu_non_hier_False
-15.0,0.9497629756927485
-10.0,0.564036841630935
-5.0,0.21757732668519023
0.0,0.1125157862305642
5.0,0.036383799254894225
10.0,0.01784397023916246
15.0,0.008390496315434565
20.0,0.004757884697988631
25.0,0.0022502733590081315
30.0,0.0009997169151902202


==> data/2023-02-13_09-41-58_128antennas_1paths_3gpp=False_LOS.csv <==
SNR,cnn_fft2x_relu_non_hier_False
-15.0,0.9597777376907867
-10.0,0.5006228593751675
-5.0,0.24290307254280827
0.0,0.1246286986719802
5.0,0.06253849968222822
10.0,0.0347387767858377
15.0,0.017886702074949364
20.0,0.008051177115547993
25.0,0.002951064117902811
30.0,0.0009808775367878143


==> data/2023-02-13_09-43-12_128antennas_1paths_3gpp=False_mixed.csv <==
SNR,cnn_fft2x_relu_non_hier_False
-15.0,0.9598563301399201
-10.0,0.8217873608196095
-5.0,0.5469098886758318
0.0,0.2956889675203563
5.0,0.13865118555419553
10.0,0.05887912675169579
15.0,0.023899361782092537
20.0,0.008959643482122654
25.0,0.003038655873916223
30.0,0.0009798152312737337


==> data/2023-02-14_10-28-11_3paths_32BS_4MS_35AS_20epochs_500ebatch_20lbatchsize_4pilots_quadriga.csv <==
SNR,cnn_fft_relu
-15.0,0.9593836576938627
-10.0,0.8823144439458849
-5.0,0.5542584714889527
0.0,0.2950176179707053
5.0,0.14077769541740406
10.0,0.061937645927071606
15.0,0.025293692890554675
20.0,0.00943177179805935
25.0,0.003178081491962072
30.0,0.0010212439339375126


==> data/2023-02-14_10-30-00_1paths_32BS_4MS_35AS_20epochs_500ebatch_20lbatchsize_4pilots_3gpp.csv <==
SNR,cnn_fft_relu
-15.0,0.9498626539707182
-10.0,0.8660487409830095
-5.0,0.2905784160196782
0.0,0.13363057598471648
5.0,0.06506014290452002
10.0,0.03256742998585107
15.0,0.015767747690901158
20.0,0.0071588849462568705
25.0,0.002845266473013904
30.0,0.0010179341778857633


==> data/2023-02-14_10-31-20_3paths_32BS_4MS_35AS_20epochs_500ebatch_20lbatchsize_4pilots_3gpp.csv <==
SNR,cnn_fft_relu
-15.0,0.9512781856060017
-10.0,0.8660976717472075
-5.0,0.4677099383473396
0.0,0.22824321410059922
5.0,0.10438837219774731
10.0,0.04821624232083558
15.0,0.02141101451963186
20.0,0.008623861500062044
25.0,0.003099032202269886
30.0,0.0010138356706593176


==> data/2023-02-14_11-21-02_n_paths=1_ant=32_comp=_3gpp=True_oversamp=2_simo_baur.csv <==
SNR,amp_2os
-15,7.420566821619836
-10,2.4504973109944763
-5,0.8360225103271711
0,0.28643981635147714
5,0.09964027996909831
10,0.034749181542511796
15,0.012451420574432473
20,0.004525202129332444
25,0.0017081385923045382
30,0.0006915487536492109


==> data/2023-02-14_11-32-42_n_paths=3_ant=32_comp=_3gpp=True_oversamp=2_simo_baur.csv <==
SNR,amp_2os
-15,7.468424934164258
-10,2.5285734335790058
-5,0.9036429269079443
0,0.33992889751648986
5,0.12905862148407304
10,0.050165799641742184
15,0.019661686658677742
20,0.008056687958331823
25,0.003498744900917283
30,0.0017299236806597403


==> data/2023-02-14_12-36-11_n_paths=1_ant=128_comp=_3gpp=True_oversamp=2_simo_baur.csv <==
SNR,amp_2os
-15,7.346383285310393
-10,2.4080852930601058
-5,0.8021609634122499
0,0.27126504150138325
5,0.09224992785673888
10,0.03150288858827014
15,0.010803323404248022
20,0.0037369730627586613
25,0.0013091432629505392
30,0.00046909519738734453


==> data/2023-02-14_13-44-29_n_paths=3_ant=128_comp=_3gpp=True_oversamp=2_simo_baur.csv <==
SNR,amp_2os
-15,7.409716279128723
-10,2.4719846002235504
-5,0.8643827567501964
0,0.3123380882500576
5,0.11543857267629182
10,0.04321583064430452
15,0.01627237906137798
20,0.0062067865699385405
25,0.0024072784028997198
30,0.0009678986178491678


==> data/2023-02-14_16-55-28_n_paths=1_ant=128_comp=_3gpp=False_oversamp=2_LOS_simo_baur.csv <==
SNR,amp_2os
-15,7.275830595349634
-10,2.384579520528574
-5,0.7965393866347544
0,0.2772294632118477
5,0.10505916477634011
10,0.04521394738433865
15,0.022703839838515545
20,0.013718538700292583
25,0.010011709384863515
30,0.008594822007505597


==> data/2023-02-14_21-56-39_n_paths=1_ant=128_comp=_3gpp=False_oversamp=2_mixed_simo_baur.csv <==
SNR,amp_2os
-15,7.312305166725047
-10,2.506341944634128
-5,0.9497484601847134
0,0.40509776327745606
5,0.19438642283852112
10,0.10562755820634499
15,0.06803909385661988
20,0.05298738978706386
25,0.047618059544554114
30,0.04578269004021615


==> data/2023-04-28_21-39-27_tx=4_rx=32_train=180000_test=10000_sums=all_comrx=32_comptx=4_comp=128_cov=block-diag_paths=1_quadriga.csv <==
SNR,GMM_block-diag
-10,0.8107679662842636
-5,0.5435450897720759
0,0.30648870182413834
5,0.14853582554105138
10,0.06350406259394999
15,0.02479926748918631
20,0.008960257494260725
25,0.003030700291622152
30,0.0009879204744386414


==> data/2023-04-28_21-54-53_tx=4_rx=32_train=180000_test=10000_sums=all_comrx=32_comptx=4_comp=128_cov=block-diag_paths=1_3gpp.csv <==
SNR,GMM_block-diag
-10,0.551458502382257
-5,0.2583585994885375
0,0.12659959992013928
5,0.06226187116999215
10,0.030788484731799202
15,0.014744856227835869
20,0.006464658464908149
25,0.0025279741812529568
30,0.0009004431682442104


==> data/2023-04-28_23-56-24_tx=4_rx=32_train=180000_test=10000_sums=all_comrx=32_comptx=4_comp=128_cov=kron-full_paths=1_quadriga.csv <==
SNR,GMM_kron-full
-10,0.803141317584821
-5,0.5381987391927266
0,0.30093935862472476
5,0.14339584531678912
10,0.06052797461987901
15,0.02356546773471799
20,0.008582574270947814
25,0.0029624571714853393
30,0.0009770476413687435


==> data/2023-04-29_00-21-22_tx=4_rx=32_train=180000_test=10000_sums=all_comrx=32_comptx=4_comp=128_cov=kron-full_paths=1_3gpp.csv <==
SNR,GMM_kron-full
-10,0.4732902518665236
-5,0.19440337871181773
0,0.08250914477223993
5,0.0338134949819932
10,0.013125913714821831
15,0.004903381990256032
20,0.0017884922171468643
25,0.0006381947091282968
30,0.00022460872590990952


==> data/2023-04-29_00-24-07_tx=4_rx=32_train=180000_test=10000_sums=all_comrx=32_comptx=4_comp=128_cov=kron-full_paths=3_3gpp.csv <==
SNR,GMM_kron-full
-10,0.7903502650532216
-5,0.5145022818734356
0,0.27508448400389274
5,0.12256062392077806
10,0.0473068264998203
15,0.016808601205094996
20,0.005749001899039513
25,0.001937504446060522
30,0.000646512924438468


==> data/2023-04-29_11-40-21_tx=4_rx=32_train=180000_test=10000_sums=all_comrx=32_comptx=4_comp=128_cov=block-diag_paths=3_3gpp.csv <==
SNR,GMM_block-diag
-10,0.788243038141959
-5,0.505022741129935
0,0.2655804387239446
5,0.12396499123432322
10,0.05390048368958832
15,0.022232987437623725
20,0.008461246371615386
25,0.0029659353895326295
30,0.0009812290768564528


==> data/ant_vs_nmse_3gpp_1p.txt <==
ant,vaereal,vaenoisy,vaegenie,ls,globalcov,geniecov,gmmcirc,gmm,amp,cnn
4,2.442818693816661835e-02,2.555887587368488312e-02,2.194050326943397522e-02,3.168011148025359075e-02,3.057060126533461472e-02,1.124906633049249649e-02,0.018419381139707446,0.013735356125615576,0.026780443711436727,0.025454590695190363
8,2.110855095088481903e-02,2.094069495797157288e-02,8.426832966506481171e-03,3.164982630391568325e-02,3.053547131856328145e-02,7.695571985095739365e-03,0.014504822413837402,0.008462364070807565,0.018216385244757393,0.02040351402587892
16,7.807267829775810242e-03,1.815490052103996277e-02,5.483058746904134750e-03,3.170944221055990719e-02,3.050299609126962130e-02,5.774723831564188004e-03,0.01182374231792328,0.006055805479537595,0.014315028309225453,0.017068792822265623
32,5.789147689938545227e-03,5.642900709062814713e-03,4.601595457643270493e-03,3.164747365666490536e-02,3.048630536861036272e-02,4.762360826134681702e-03,0.009788571772094629,0.004844262165457948,0.012451420574432473,0.012781201373785744
64,4.740798845887184143e-03,4.654259420931339264e-03,4.099166020750999451e-03,3.161686377140254106e-02,3.043566461294515066e-02,4.226941149681806564e-03,0.008320605178118348,0.004309532292835362,0.011423600587447446,0.010150844578552252
128,4.217494744807481766e-03,4.174158442765474319e-03,3.845118684694170952e-03,3.161062380599355404e-02,3.042402562201444727e-02,3.986560739576816559e-03,0.007328425418034296,0.004086060753915184,0.010803323404248022,0.008390496315434565

==> data/ant_vs_nmse_3gpp_3p.txt <==
ant,vaereal,vaenoisy,vaegenie,ls,globalcov,geniecov,gmmcirc,gmm,amp,cnn
4,2.956459671258926392e-02,2.976181358098983765e-02,2.756495960056781769e-02,3.146525770052139431e-02,3.037661091234443791e-02,2.102778293192386627e-02,0.02771828805464207,0.02638755830244179,0.13953868881025927,0.03008757169189452
8,2.744612470269203186e-02,2.763314172625541687e-02,2.168083377182483673e-02,3.157616130444604319e-02,3.041802145303956761e-02,1.520896889269351959e-02,0.024581301525167992,0.020441219356024762,0.03973322974602867,0.02821719858398438
16,2.036125212907791138e-02,2.135225385427474976e-02,1.474873349070549011e-02,3.164485648560400044e-02,3.050200393957444925e-02,1.209542807191610336e-02,0.02245348027780035,0.01661877992247352,0.0248400917421442,0.024816576287841802
32,1.397734228521585464e-02,1.418518088757991791e-02,1.067179162055253983e-02,3.165824956098798465e-02,3.048932651262487026e-02,1.020335964858531952e-02,0.020630801338457145,0.014588159630703472,0.019661686658677742,0.020661446373909702
64,1.096225716173648834e-02,1.074704900383949280e-02,9.219264611601829529e-03,3.161502301536776860e-02,3.043674651302743714e-02,9.253549389541149139e-03,0.01888561546182259,0.01389155579219478,0.017474516122075966,0.01689245912475585
128,9.453733451664447784e-03,9.386328980326652527e-03,8.573869243264198303e-03,3.160688008121106257e-02,3.042801919991683715e-02,8.713443763554096222e-03,0.01710547294676632,0.013757529492659834,0.01627237906137798,0.014025610243901603

==> data/enc_var-vae_circ-ThreeGPP-enc_var-genie-128rx-1p-lat-16.txt <==
ep,enc_var
1.0000000,27.7368813
2.0000000,12.0093956
3.0000000,10.1563845
4.0000000,8.9233027
5.0000000,7.0723991
6.0000000,5.3363781
7.0000000,4.3702154
8.0000000,3.5662148
9.0000000,3.0783589
10.0000000,2.6471274
11.0000000,2.4282203
12.0000000,2.1402202
13.0000000,2.0540192
14.0000000,1.9724393
15.0000000,1.8911619
16.0000000,1.8570657
17.0000000,1.7595832
18.0000000,1.7537946
19.0000000,1.7077551
20.0000000,1.7168446
21.0000000,1.7107601
22.0000000,1.6680593
23.0000000,1.6218681
24.0000000,1.6497959
25.0000000,1.6175361
26.0000000,1.6028697
27.0000000,1.5825801
28.0000000,1.5908220
29.0000000,1.5572985
30.0000000,1.5261415
31.0000000,1.5768512
32.0000000,1.5094241
33.0000000,1.4747938
34.0000000,1.4419813
35.0000000,1.4850918
36.0000000,1.4468435
37.0000000,1.4094566
38.0000000,1.4210278
39.0000000,1.4259452
40.0000000,1.4541484
41.0000000,1.3927770
42.0000000,1.3854281
43.0000000,1.3808572
44.0000000,1.3714955
45.0000000,1.3591295
46.0000000,1.3045439
47.0000000,1.3353010
48.0000000,1.3222095
49.0000000,1.3197942
50.0000000,1.3279785
51.0000000,1.2939487
52.0000000,1.3005521
53.0000000,1.3156184
54.0000000,1.2916409
55.0000000,1.2714627
56.0000000,1.2288084
57.0000000,1.2442771
58.0000000,1.2570788
59.0000000,1.2753348
60.0000000,1.2251384
61.0000000,1.2293526
62.0000000,1.2295420
63.0000000,1.2236322
64.0000000,1.2075684
65.0000000,1.2365680
66.0000000,1.1858972
67.0000000,1.1851888
68.0000000,1.1884108
69.0000000,1.1656307
70.0000000,1.1881728
71.0000000,1.1765118
72.0000000,1.1454949
73.0000000,1.1350152
74.0000000,1.1116986
75.0000000,1.1389439
76.0000000,1.1233871
77.0000000,1.1437080
78.0000000,1.1352140
79.0000000,1.1051760
80.0000000,1.0997558
81.0000000,1.1107515
82.0000000,1.0873269
83.0000000,1.0648757
84.0000000,1.0827622
85.0000000,1.0879244
86.0000000,1.0450166
87.0000000,1.0477464
88.0000000,1.0207319
89.0000000,1.0365942
90.0000000,1.0328519
91.0000000,1.0424360
92.0000000,1.0475224
93.0000000,1.0230589
94.0000000,1.0035243
95.0000000,1.0093132
96.0000000,1.0058134
97.0000000,0.9812872
98.0000000,0.9947932
99.0000000,0.9630398
100.0000000,0.9408961
101.0000000,0.9802581
102.0000000,0.9644949
103.0000000,0.9380212
104.0000000,0.9495029
105.0000000,0.9257535
106.0000000,0.9404846
107.0000000,0.9286025
108.0000000,0.8716553
109.0000000,0.9244530
110.0000000,0.9212011
111.0000000,0.8957595
112.0000000,0.8905995
113.0000000,0.8722182
114.0000000,0.8873054
115.0000000,0.8700023
116.0000000,0.8681953
117.0000000,0.8611981
118.0000000,0.8606815
119.0000000,0.8428797
120.0000000,0.8670991
121.0000000,0.8639144
122.0000000,0.8547084
123.0000000,0.8496318
124.0000000,0.8471946
125.0000000,0.8719360
126.0000000,0.8399982
127.0000000,0.8327608
128.0000000,0.8403543
129.0000000,0.8267573
130.0000000,0.8363545
131.0000000,0.8189076
132.0000000,0.8226643
133.0000000,0.8084555
134.0000000,0.8051021
135.0000000,0.8290734
136.0000000,0.7751774
137.0000000,0.8030075
138.0000000,0.8323496
139.0000000,0.7836416
140.0000000,0.8114575
141.0000000,0.7805352
142.0000000,0.7984622
143.0000000,0.8090020
144.0000000,0.8223366
145.0000000,0.8167788
146.0000000,0.8017795
147.0000000,0.7813563
148.0000000,0.7877997
149.0000000,0.7914559
150.0000000,0.8145216
151.0000000,0.7498400
152.0000000,0.7652207
153.0000000,0.7531314
154.0000000,0.7627527
155.0000000,0.7819518
156.0000000,0.7660778
157.0000000,0.7687144
158.0000000,0.7395472
159.0000000,0.7783649
160.0000000,0.7664506
161.0000000,0.7505928
162.0000000,0.7544447
163.0000000,0.7488083
164.0000000,0.7532406
165.0000000,0.7414780
166.0000000,0.7260472
167.0000000,0.7425623
168.0000000,0.7322189
169.0000000,0.7222014
170.0000000,0.7310564
171.0000000,0.7552464
172.0000000,0.7369840
173.0000000,0.7447745
174.0000000,0.7475123
175.0000000,0.7546229
176.0000000,0.7243902
177.0000000,0.7260790
178.0000000,0.7198798
179.0000000,0.7242912
180.0000000,0.7365273
181.0000000,0.7280436
182.0000000,0.7006177
183.0000000,0.7130001
184.0000000,0.7203100
185.0000000,0.6961081
186.0000000,0.7330865
187.0000000,0.7362305
188.0000000,0.7358995
189.0000000,0.7228962
190.0000000,0.7259108
191.0000000,0.7138401
192.0000000,0.7146899
193.0000000,0.7180023
194.0000000,0.7032216
195.0000000,0.7045571
196.0000000,0.7063109
197.0000000,0.7060740
198.0000000,0.7006729
199.0000000,0.7117379
200.0000000,0.7031134
201.0000000,0.7035507
202.0000000,0.7035926
203.0000000,0.6861983
204.0000000,0.7402777
205.0000000,0.6939752
206.0000000,0.7120002
207.0000000,0.6744783
208.0000000,0.6891267
209.0000000,0.6981073
210.0000000,0.7207353
211.0000000,0.6917391
212.0000000,0.7069563
213.0000000,0.6955341
214.0000000,0.6939352
215.0000000,0.6949704
216.0000000,0.6879936
217.0000000,0.7004526
218.0000000,0.6902568
219.0000000,0.7067424
220.0000000,0.7035595
221.0000000,0.6713486
222.0000000,0.7011552
223.0000000,0.6875349
224.0000000,0.6913520
225.0000000,0.6815603
226.0000000,0.7141909
227.0000000,0.6918062
228.0000000,0.6836317
229.0000000,0.6529159
230.0000000,0.6524308
231.0000000,0.6586842
232.0000000,0.6860630
233.0000000,0.7001304
234.0000000,0.6610823
235.0000000,0.6685347
236.0000000,0.6641901
237.0000000,0.6983756
238.0000000,0.6756716
239.0000000,0.6557460
240.0000000,0.6825257
241.0000000,0.6940944
242.0000000,0.6660928
243.0000000,0.6761673
244.0000000,0.6792064
245.0000000,0.6746511
246.0000000,0.6620631
247.0000000,0.6703054
248.0000000,0.6886855
249.0000000,0.6819594
250.0000000,0.6800926
251.0000000,0.6536527
252.0000000,0.6670690
253.0000000,0.6633394
254.0000000,0.6548914
255.0000000,0.6465276
256.0000000,0.6546489
257.0000000,0.6342633
258.0000000,0.6546664
259.0000000,0.6343216
260.0000000,0.6668273
261.0000000,0.6450219
262.0000000,0.6657603
263.0000000,0.6587611
264.0000000,0.6860428
265.0000000,0.6551746
266.0000000,0.6438221
267.0000000,0.6456121
268.0000000,0.6425776
269.0000000,0.6521682
270.0000000,0.6422612
271.0000000,0.6406054
272.0000000,0.6431504
273.0000000,0.6330822
274.0000000,0.6606044
275.0000000,0.6649169
276.0000000,0.6885572
277.0000000,0.6376297
278.0000000,0.6564389
279.0000000,0.6666608
280.0000000,0.6496067
281.0000000,0.6626912
282.0000000,0.6566796
283.0000000,0.6429929
284.0000000,0.6207382
285.0000000,0.6434274
286.0000000,0.6178052
287.0000000,0.6498163
288.0000000,0.6478428
289.0000000,0.6454479
290.0000000,0.6782584
291.0000000,0.6388109
292.0000000,0.6349853
293.0000000,0.6236751
294.0000000,0.6303555
295.0000000,0.6282064
296.0000000,0.6629661
297.0000000,0.6252450
298.0000000,0.6271583
299.0000000,0.6268775
300.0000000,0.6327000
301.0000000,0.6111738
302.0000000,0.6337149
303.0000000,0.6378080
304.0000000,0.6284469
305.0000000,0.6409568
306.0000000,0.6165911
307.0000000,0.6209624
308.0000000,0.6261916
309.0000000,0.6431725
310.0000000,0.6329320
311.0000000,0.6442250
312.0000000,0.6543190
313.0000000,0.6145375
314.0000000,0.6436419
315.0000000,0.6314711
316.0000000,0.6416127
317.0000000,0.6271600
318.0000000,0.6370184
319.0000000,0.6352504
320.0000000,0.6105378
321.0000000,0.6016703
322.0000000,0.6205525
323.0000000,0.5932103
324.0000000,0.6137805
325.0000000,0.6319938
326.0000000,0.6266707
327.0000000,0.6260280
328.0000000,0.6327346
329.0000000,0.6423858
330.0000000,0.6206048
331.0000000,0.6352430
332.0000000,0.6131538
333.0000000,0.6072899
334.0000000,0.6139694
335.0000000,0.6389556
336.0000000,0.6329733
337.0000000,0.5888309
338.0000000,0.6334645
339.0000000,0.6311398
340.0000000,0.6276436
341.0000000,0.6270013
342.0000000,0.6400154
343.0000000,0.6378352
344.0000000,0.5896975
345.0000000,0.6311646
346.0000000,0.5937702
347.0000000,0.6427523
348.0000000,0.6078569
349.0000000,0.6112300
350.0000000,0.5765806
351.0000000,0.5915370
352.0000000,0.5981064
353.0000000,0.6097403
354.0000000,0.6123648
355.0000000,0.6004487
356.0000000,0.6329916
357.0000000,0.6000898
358.0000000,0.6087657
359.0000000,0.6085613
360.0000000,0.6041040
361.0000000,0.6057001
362.0000000,0.6287285
363.0000000,0.6009145
364.0000000,0.6324200
365.0000000,0.5962894
366.0000000,0.6136582
367.0000000,0.6183599
368.0000000,0.5948227
369.0000000,0.6157849
370.0000000,0.6008180
371.0000000,0.5996258
372.0000000,0.5974845
373.0000000,0.5950651
374.0000000,0.5823216
375.0000000,0.6092142
376.0000000,0.6031181
377.0000000,0.6327663
378.0000000,0.6042189
379.0000000,0.6204808
380.0000000,0.5915371
381.0000000,0.6162944
382.0000000,0.6252573
383.0000000,0.5903522
384.0000000,0.6016544
385.0000000,0.5950841
386.0000000,0.5926321
387.0000000,0.5983272
388.0000000,0.6079924
389.0000000,0.6033947
390.0000000,0.5801886
391.0000000,0.6029403
392.0000000,0.5922722
393.0000000,0.6091796
394.0000000,0.5888727
395.0000000,0.5767068
396.0000000,0.6252140
397.0000000,0.5912117
398.0000000,0.5891786
399.0000000,0.5971391
400.0000000,0.6033787
401.0000000,0.5736514
402.0000000,0.5858812
403.0000000,0.6095843
404.0000000,0.6124724
405.0000000,0.5723618
406.0000000,0.6106819
407.0000000,0.5981733
408.0000000,0.6184702
409.0000000,0.5959520
410.0000000,0.5965776
411.0000000,0.6067425
412.0000000,0.5831057
413.0000000,0.5877062
414.0000000,0.5626939
415.0000000,0.6185702
416.0000000,0.5842127
417.0000000,0.6161017
418.0000000,0.6170214
419.0000000,0.5769235
420.0000000,0.6076309
421.0000000,0.5988627
422.0000000,0.5940014
423.0000000,0.5983833
424.0000000,0.5898840
425.0000000,0.5775020
426.0000000,0.5912115
427.0000000,0.5801308
428.0000000,0.6360788
429.0000000,0.5960557
430.0000000,0.5804388
431.0000000,0.5880507
432.0000000,0.5827836
433.0000000,0.5881087
434.0000000,0.5956892
435.0000000,0.5767154
436.0000000,0.5745146
437.0000000,0.5841911
438.0000000,0.5851287
439.0000000,0.5699031
440.0000000,0.5904222
441.0000000,0.5749066
442.0000000,0.5862493
443.0000000,0.5762271
444.0000000,0.6096947
445.0000000,0.5847110
446.0000000,0.5692873
447.0000000,0.5771478
448.0000000,0.5772066
449.0000000,0.6068740
450.0000000,0.5693696
451.0000000,0.5992420
452.0000000,0.5715644
453.0000000,0.5602967
454.0000000,0.5755837
455.0000000,0.5672919
456.0000000,0.5878929
457.0000000,0.6071663
458.0000000,0.6042712
459.0000000,0.6155608
460.0000000,0.5655273
461.0000000,0.6127945
462.0000000,0.5704507
463.0000000,0.5858492
464.0000000,0.5761989
465.0000000,0.5618507
466.0000000,0.5846597
467.0000000,0.5556472
468.0000000,0.5833404
469.0000000,0.5774454
470.0000000,0.5743213
471.0000000,0.5772050
472.0000000,0.6100205
473.0000000,0.5824625
474.0000000,0.5891419
475.0000000,0.5447489
476.0000000,0.5636449
477.0000000,0.5871848
478.0000000,0.5789869
479.0000000,0.5766125
480.0000000,0.5707993
481.0000000,0.6013715
482.0000000,0.6036092
483.0000000,0.5659883
484.0000000,0.5798042
485.0000000,0.5778701
486.0000000,0.5705929
487.0000000,0.5896720
488.0000000,0.5847837
489.0000000,0.5977771
490.0000000,0.5770464
491.0000000,0.5875697
492.0000000,0.5535068
493.0000000,0.5765921
494.0000000,0.5711639
495.0000000,0.5830941
496.0000000,0.6078836
497.0000000,0.5847412
498.0000000,0.5769801
499.0000000,0.5710206
500.0000000,0.5420760
501.0000000,0.5864837
502.0000000,0.5553003
503.0000000,0.5958511
504.0000000,0.5828546
505.0000000,0.5633981
506.0000000,0.5582230
507.0000000,0.5835728
508.0000000,0.5773697
509.0000000,0.5799273
510.0000000,0.5799230
511.0000000,0.6018466
512.0000000,0.5828195
513.0000000,0.5559307
514.0000000,0.5609296
515.0000000,0.6020036
516.0000000,0.5983348
517.0000000,0.5711105
518.0000000,0.5625156
519.0000000,0.5830918
520.0000000,0.5646526
521.0000000,0.5854288
522.0000000,0.5756370
523.0000000,0.5569227
524.0000000,0.5694621
525.0000000,0.5717877
526.0000000,0.5732877
527.0000000,0.5499176
528.0000000,0.5532208
529.0000000,0.5754593
530.0000000,0.5402489
531.0000000,0.5670035
532.0000000,0.5688825
533.0000000,0.5661466
534.0000000,0.5711812
535.0000000,0.5563612
536.0000000,0.5803186
537.0000000,0.6060247
538.0000000,0.5552111
539.0000000,0.5780684
540.0000000,0.5819036
541.0000000,0.5467415
542.0000000,0.5510409
543.0000000,0.5688980
544.0000000,0.5896516
545.0000000,0.5715852
546.0000000,0.5699924
547.0000000,0.5969331
548.0000000,0.5777347
549.0000000,0.5574607
550.0000000,0.5426925
551.0000000,0.5801424
552.0000000,0.5207180
553.0000000,0.5873255
554.0000000,0.5563178
555.0000000,0.5679438
556.0000000,0.5575119
557.0000000,0.5639546
558.0000000,0.6000067
559.0000000,0.5728866
560.0000000,0.5751377
561.0000000,0.5627114
562.0000000,0.5525160
563.0000000,0.5588657
564.0000000,0.5564918
565.0000000,0.5492390
566.0000000,0.5586977
567.0000000,0.5767075
568.0000000,0.5877881
569.0000000,0.5732813
570.0000000,0.5651461
571.0000000,0.5412444
572.0000000,0.5756527
573.0000000,0.5785880
574.0000000,0.5707664
575.0000000,0.5552290
576.0000000,0.5582935
577.0000000,0.5722221
578.0000000,0.5500785
579.0000000,0.5867097
580.0000000,0.5584633
581.0000000,0.6060671
582.0000000,0.5621636
583.0000000,0.5654883
584.0000000,0.5729825
585.0000000,0.5583471
586.0000000,0.5825942
587.0000000,0.5667875
588.0000000,0.5848461
589.0000000,0.5340110
590.0000000,0.5684816
591.0000000,0.5582096
592.0000000,0.5629464
593.0000000,0.5825256
594.0000000,0.5712305
595.0000000,0.5673773
596.0000000,0.5690973
597.0000000,0.5831375
598.0000000,0.5461287
599.0000000,0.5492177
600.0000000,0.5610264
601.0000000,0.5489024
602.0000000,0.5660017
603.0000000,0.5603089
604.0000000,0.5545828
605.0000000,0.5607377
606.0000000,0.5556324
607.0000000,0.5758544
608.0000000,0.5555397
609.0000000,0.5621139
610.0000000,0.5725943
611.0000000,0.5649796
612.0000000,0.5716059
613.0000000,0.5463023
614.0000000,0.5607007
615.0000000,0.5591539
616.0000000,0.5490110
617.0000000,0.5539786
618.0000000,0.5801482
619.0000000,0.5459301
620.0000000,0.5502358
621.0000000,0.5454497
622.0000000,0.5663080
623.0000000,0.5499300
624.0000000,0.5692725
625.0000000,0.5719809
626.0000000,0.5381796
627.0000000,0.5568173
628.0000000,0.5715983
629.0000000,0.5731093
630.0000000,0.5594468
631.0000000,0.5950605
632.0000000,0.5515588
633.0000000,0.5802311
634.0000000,0.5763767
635.0000000,0.5645493
636.0000000,0.5494781
637.0000000,0.5992618
638.0000000,0.5686477
639.0000000,0.5858564
640.0000000,0.5631979
641.0000000,0.5272677
642.0000000,0.5536765
643.0000000,0.5455050
644.0000000,0.5780147
645.0000000,0.5546052
646.0000000,0.5516398
647.0000000,0.5591122
648.0000000,0.5574077
649.0000000,0.5553633
650.0000000,0.5501716
651.0000000,0.5531958
652.0000000,0.5507104
653.0000000,0.5671447
654.0000000,0.5723430
655.0000000,0.5388979
656.0000000,0.5656862
657.0000000,0.5563059
658.0000000,0.5728272
659.0000000,0.5529417
660.0000000,0.5623448
661.0000000,0.5731699
662.0000000,0.5631558
663.0000000,0.5532886
664.0000000,0.5668075
665.0000000,0.5642960
666.0000000,0.5572268
667.0000000,0.5667584
668.0000000,0.5543273
669.0000000,0.5618458
670.0000000,0.5610412
671.0000000,0.5491710
672.0000000,0.5488952
673.0000000,0.5395133
674.0000000,0.5596129
675.0000000,0.5499657
676.0000000,0.5463258
677.0000000,0.5654555
678.0000000,0.5573963
679.0000000,0.5496018
680.0000000,0.5581455
681.0000000,0.5326619
682.0000000,0.5657418
683.0000000,0.5471108
684.0000000,0.5490276
685.0000000,0.5591740
686.0000000,0.5612561
687.0000000,0.5701486
688.0000000,0.5451273
689.0000000,0.5330000
690.0000000,0.5416089
691.0000000,0.5761765
692.0000000,0.5621704
693.0000000,0.5424182
694.0000000,0.5511338
695.0000000,0.5546644
696.0000000,0.5599923
697.0000000,0.5402658
698.0000000,0.5627795
699.0000000,0.5736443
700.0000000,0.5532269
701.0000000,0.5705259
702.0000000,0.5422286
703.0000000,0.5739595
704.0000000,0.5596452
705.0000000,0.5525494
706.0000000,0.5673594
707.0000000,0.5300846
708.0000000,0.5410342
709.0000000,0.5637527
710.0000000,0.5449013
711.0000000,0.5478246
712.0000000,0.5600319
713.0000000,0.5583562
714.0000000,0.5496590
715.0000000,0.5301337
716.0000000,0.5400922
717.0000000,0.5255629
718.0000000,0.5637033
719.0000000,0.5560584
720.0000000,0.5654023
721.0000000,0.5868421
722.0000000,0.5626802
723.0000000,0.5713316
724.0000000,0.5576530
725.0000000,0.5469228
726.0000000,0.5605108
727.0000000,0.5559460
728.0000000,0.5486305
729.0000000,0.5504414
730.0000000,0.5517799
731.0000000,0.5377455
732.0000000,0.5477219
733.0000000,0.5719923
734.0000000,0.5480930
735.0000000,0.5576534
736.0000000,0.5572544
737.0000000,0.5452423
738.0000000,0.5312306
739.0000000,0.5358050
740.0000000,0.5503340
741.0000000,0.5329047
742.0000000,0.5282167
743.0000000,0.5398811
744.0000000,0.5489700
745.0000000,0.5648265
746.0000000,0.5752135
747.0000000,0.5616246
748.0000000,0.5484561
749.0000000,0.5681096
750.0000000,0.5591805
751.0000000,0.5606738
752.0000000,0.5274780
753.0000000,0.4919373
754.0000000,0.5467144
755.0000000,0.5529883
756.0000000,0.5686332
757.0000000,0.5566825
758.0000000,0.5507616
759.0000000,0.5779650
760.0000000,0.5585822
761.0000000,0.5433398
762.0000000,0.5438988
763.0000000,0.5581641
764.0000000,0.5542069
765.0000000,0.5484076
766.0000000,0.5542417
767.0000000,0.5580103
768.0000000,0.5636174
769.0000000,0.5316910
770.0000000,0.5418388
771.0000000,0.5489776
772.0000000,0.5277368
773.0000000,0.5505471
774.0000000,0.5484470
775.0000000,0.5306978
776.0000000,0.5506079
777.0000000,0.5497727
778.0000000,0.5527336
779.0000000,0.5395676
780.0000000,0.5624575
781.0000000,0.5585153
782.0000000,0.5848566
783.0000000,0.5518522
784.0000000,0.5456301
785.0000000,0.5293947
786.0000000,0.5512276
787.0000000,0.5375528
788.0000000,0.5383661
789.0000000,0.5411057
790.0000000,0.5596082
791.0000000,0.5471078
792.0000000,0.5279028
793.0000000,0.5454805
794.0000000,0.5354869
795.0000000,0.5755157
796.0000000,0.5685837
797.0000000,0.5604268
798.0000000,0.5576816
799.0000000,0.5410805
800.0000000,0.5559302
801.0000000,0.5611647
802.0000000,0.5407327
803.0000000,0.5429375
804.0000000,0.5526527
805.0000000,0.5782915
806.0000000,0.5711507
807.0000000,0.5329993
808.0000000,0.5664023
809.0000000,0.5581145
810.0000000,0.5475026
811.0000000,0.5532626
812.0000000,0.5524988
813.0000000,0.5525078
814.0000000,0.5540689
815.0000000,0.5350004
816.0000000,0.5660824
817.0000000,0.5312787
818.0000000,0.5393257
819.0000000,0.5417152
820.0000000,0.5508407
821.0000000,0.5446157
822.0000000,0.5798471
823.0000000,0.5527253
824.0000000,0.5503529
825.0000000,0.5455968
826.0000000,0.5654805
827.0000000,0.5575847
828.0000000,0.5393495
829.0000000,0.5656288
830.0000000,0.5454263
831.0000000,0.5853416
832.0000000,0.5440643
833.0000000,0.5698833
834.0000000,0.5618132
835.0000000,0.5237585
836.0000000,0.5825248
837.0000000,0.5603445
838.0000000,0.5279201
839.0000000,0.5411673
840.0000000,0.5249110
841.0000000,0.5617566
842.0000000,0.5478719
843.0000000,0.5437325
844.0000000,0.5323371
845.0000000,0.5506483
846.0000000,0.5812312
847.0000000,0.5447581
848.0000000,0.5383542
849.0000000,0.5788029
850.0000000,0.5506710
851.0000000,0.5636352
852.0000000,0.5300588
853.0000000,0.5447336
854.0000000,0.5554976
855.0000000,0.5602179
856.0000000,0.5425596
857.0000000,0.5341046
858.0000000,0.5430946
859.0000000,0.5342572
860.0000000,0.5450084
861.0000000,0.5430819
862.0000000,0.5413420
863.0000000,0.5385139
864.0000000,0.5587694
865.0000000,0.5418190
866.0000000,0.5650564
867.0000000,0.5449376
868.0000000,0.5469891
869.0000000,0.5545387
870.0000000,0.5313395
871.0000000,0.5303283
872.0000000,0.5444029
873.0000000,0.5453909
874.0000000,0.5522293
875.0000000,0.5347322
876.0000000,0.5602362
877.0000000,0.5628678
878.0000000,0.5368047
879.0000000,0.5361898
880.0000000,0.5523853
881.0000000,0.5863413
882.0000000,0.5324343
883.0000000,0.5627035
884.0000000,0.5532498
885.0000000,0.5465691
886.0000000,0.5495852
887.0000000,0.5462459
888.0000000,0.5287293
889.0000000,0.5570018
890.0000000,0.5985051
891.0000000,0.5526932
892.0000000,0.5633110
893.0000000,0.5477896
894.0000000,0.5506131
895.0000000,0.5385949
896.0000000,0.5320263
897.0000000,0.5415140
898.0000000,0.5515886
899.0000000,0.5413658
900.0000000,0.5624248
901.0000000,0.5207985
902.0000000,0.5497043
903.0000000,0.5434284
904.0000000,0.5514667
905.0000000,0.5456311
906.0000000,0.5518375
907.0000000,0.5595481
908.0000000,0.5338747
909.0000000,0.5334819
910.0000000,0.5432033
911.0000000,0.5470269
912.0000000,0.5507731
913.0000000,0.5384612
914.0000000,0.5440859
915.0000000,0.5365711
916.0000000,0.5515062
917.0000000,0.5172154
918.0000000,0.5619751
919.0000000,0.5647375
920.0000000,0.5599425
921.0000000,0.5377489
922.0000000,0.5502331
923.0000000,0.5344380
924.0000000,0.5494741
925.0000000,0.5573331
926.0000000,0.5414925
927.0000000,0.5319645
928.0000000,0.5463566
929.0000000,0.5568126
930.0000000,0.5550132
931.0000000,0.5502423
932.0000000,0.5531293
933.0000000,0.5270128
934.0000000,0.5554416
935.0000000,0.5644984
936.0000000,0.5604503
937.0000000,0.5576961
938.0000000,0.5488647
939.0000000,0.5745161
940.0000000,0.5366355
941.0000000,0.5349690
942.0000000,0.5797880
943.0000000,0.5453796
944.0000000,0.5370735
945.0000000,0.5481426
946.0000000,0.5480952
947.0000000,0.5485193
948.0000000,0.5442739
949.0000000,0.5516195
950.0000000,0.5484676
951.0000000,0.5415691
952.0000000,0.5785513
953.0000000,0.5249429
954.0000000,0.5264649
955.0000000,0.5434062
956.0000000,0.5509314
957.0000000,0.5275623
958.0000000,0.5618082
959.0000000,0.5445998
960.0000000,0.5390576
961.0000000,0.5222469
962.0000000,0.5735072
963.0000000,0.5527451
964.0000000,0.5242106
965.0000000,0.5335659
966.0000000,0.5404996
967.0000000,0.5552964
968.0000000,0.5476748
969.0000000,0.5674475
970.0000000,0.5438604
971.0000000,0.5858930
972.0000000,0.5473849
973.0000000,0.5334473
974.0000000,0.5445293
975.0000000,0.5537562
976.0000000,0.5367741
977.0000000,0.5520926
978.0000000,0.5496965
979.0000000,0.5595294
980.0000000,0.5452470
981.0000000,0.5533732
982.0000000,0.5350454
983.0000000,0.5469478
984.0000000,0.5516701
985.0000000,0.5408072
986.0000000,0.5394238
987.0000000,0.5467572
988.0000000,0.5296235
989.0000000,0.5314687
990.0000000,0.5564898
991.0000000,0.5322936
992.0000000,0.5342862
993.0000000,0.5438855
994.0000000,0.5743587
995.0000000,0.5253230
996.0000000,0.5285023
997.0000000,0.5457464
998.0000000,0.5369110
999.0000000,0.5293821
1000.0000000,0.5447052
1001.0000000,0.5399222
1002.0000000,0.5299560
1003.0000000,0.5487326
1004.0000000,0.5441458
1005.0000000,0.5362270
1006.0000000,0.5459268
1007.0000000,0.5392104
1008.0000000,0.5418840
1009.0000000,0.5610659
1010.0000000,0.5557560
1011.0000000,0.5435721
1012.0000000,0.5282230
1013.0000000,0.5461186
1014.0000000,0.5532659
1015.0000000,0.5324588
1016.0000000,0.5519090
1017.0000000,0.5801480
1018.0000000,0.5580999
1019.0000000,0.5408714
1020.0000000,0.5584677
1021.0000000,0.5291511
1022.0000000,0.5349692
1023.0000000,0.5351117
1024.0000000,0.5297347
1025.0000000,0.5605298
1026.0000000,0.5342482
1027.0000000,0.5395644
1028.0000000,0.5213236
1029.0000000,0.5395714
1030.0000000,0.5482337
1031.0000000,0.5179048
1032.0000000,0.5493726
1033.0000000,0.5629312
1034.0000000,0.5402423
1035.0000000,0.5500525
1036.0000000,0.5908636
1037.0000000,0.5248296
1038.0000000,0.5474655
1039.0000000,0.5313592
1040.0000000,0.5437518
1041.0000000,0.5495939
1042.0000000,0.5547009
1043.0000000,0.5485734
1044.0000000,0.5280779
1045.0000000,0.5209682
1046.0000000,0.5331811
1047.0000000,0.5231891
1048.0000000,0.5404163
1049.0000000,0.5499094
1050.0000000,0.5384461
1051.0000000,0.5352150
1052.0000000,0.5707829
1053.0000000,0.5349179
1054.0000000,0.5423197
1055.0000000,0.5234955
1056.0000000,0.5558158
1057.0000000,0.5436413
1058.0000000,0.5628147
1059.0000000,0.5476454
1060.0000000,0.5584008
1061.0000000,0.5363282
1062.0000000,0.5297483
1063.0000000,0.5296964
1064.0000000,0.5145500
1065.0000000,0.5477777
1066.0000000,0.5315321
1067.0000000,0.5761449
1068.0000000,0.5405545
1069.0000000,0.5511207
1070.0000000,0.5582295
1071.0000000,0.5433010
1072.0000000,0.5531696
1073.0000000,0.5491870
1074.0000000,0.5537325
1075.0000000,0.5343508
1076.0000000,0.5664164
1077.0000000,0.5482830
1078.0000000,0.5559372
1079.0000000,0.5379574
1080.0000000,0.5312679
1081.0000000,0.5499708
1082.0000000,0.5271230
1083.0000000,0.5383624
1084.0000000,0.5650812
1085.0000000,0.5593506
1086.0000000,0.5532851
1087.0000000,0.5411360
1088.0000000,0.5487000
1089.0000000,0.5325261
1090.0000000,0.5436700
1091.0000000,0.5560388
1092.0000000,0.5540692
1093.0000000,0.5366058
1094.0000000,0.5506656
1095.0000000,0.5536818
1096.0000000,0.5355219
1097.0000000,0.5280424
1098.0000000,0.5399573
1099.0000000,0.5488030
1100.0000000,0.5508406
1101.0000000,0.5268107
1102.0000000,0.5396135
1103.0000000,0.5250139
1104.0000000,0.5495711
1105.0000000,0.5352533
1106.0000000,0.5487751
1107.0000000,0.5293481
1108.0000000,0.5579625
1109.0000000,0.5571344
1110.0000000,0.5485532
1111.0000000,0.5384319
1112.0000000,0.5288901
1113.0000000,0.5612976
1114.0000000,0.5404886
1115.0000000,0.5588985
1116.0000000,0.5572311
1117.0000000,0.5450969
1118.0000000,0.5451702
1119.0000000,0.5686784
1120.0000000,0.5537142
1121.0000000,0.5651088
1122.0000000,0.5315201
1123.0000000,0.5834629
1124.0000000,0.5400962
1125.0000000,0.5379941
1126.0000000,0.5482028
1127.0000000,0.5231122
1128.0000000,0.5280107
1129.0000000,0.5200170
1130.0000000,0.5470816
1131.0000000,0.5466602
1132.0000000,0.5434356
1133.0000000,0.5535395
1134.0000000,0.5467239
1135.0000000,0.5258371
1136.0000000,0.5407171
1137.0000000,0.5515127
1138.0000000,0.5470123
1139.0000000,0.5378672
1140.0000000,0.5639913
1141.0000000,0.5431274
1142.0000000,0.5357380
1143.0000000,0.5321998
1144.0000000,0.5418670
1145.0000000,0.5361770
1146.0000000,0.5269246
1147.0000000,0.5648874
1148.0000000,0.5494641
1149.0000000,0.5379940
1150.0000000,0.5280825
1151.0000000,0.5536855
1152.0000000,0.5302804
1153.0000000,0.5403231
1154.0000000,0.5397173
1155.0000000,0.5152191
1156.0000000,0.5253716
1157.0000000,0.5541092
1158.0000000,0.5154985
1159.0000000,0.5250000
1160.0000000,0.5476071
1161.0000000,0.5567975
1162.0000000,0.5385929
1163.0000000,0.5265551
1164.0000000,0.5510110
1165.0000000,0.5303615
1166.0000000,0.5469800
1167.0000000,0.5671798
1168.0000000,0.5356501
1169.0000000,0.5405827
1170.0000000,0.5462419
1171.0000000,0.5480992
1172.0000000,0.5258885
1173.0000000,0.5349182
1174.0000000,0.5763363
1175.0000000,0.5579007
1176.0000000,0.5371206
1177.0000000,0.5555259
1178.0000000,0.5331343
1179.0000000,0.5511999
1180.0000000,0.5359108
1181.0000000,0.5293825
1182.0000000,0.5288336
1183.0000000,0.5657045
1184.0000000,0.5443429
1185.0000000,0.5310095
1186.0000000,0.5240074
1187.0000000,0.5276973
1188.0000000,0.5400662
1189.0000000,0.5564387
1190.0000000,0.5443219
1191.0000000,0.5535523
1192.0000000,0.5327617
1193.0000000,0.5441218
1194.0000000,0.5448108
1195.0000000,0.5172846
1196.0000000,0.5423620
1197.0000000,0.5435277
1198.0000000,0.5201918
1199.0000000,0.5516046
1200.0000000,0.5618239
1201.0000000,0.5398666
1202.0000000,0.5499134
1203.0000000,0.5586312
1204.0000000,0.5336876
1205.0000000,0.5289730
1206.0000000,0.5547397
1207.0000000,0.5469928
1208.0000000,0.5366191
1209.0000000,0.5336126
1210.0000000,0.5412917
1211.0000000,0.5484684
1212.0000000,0.5377358
1213.0000000,0.5748454
1214.0000000,0.5212329
1215.0000000,0.5329154
1216.0000000,0.5171059
1217.0000000,0.5501407
1218.0000000,0.5446171
1219.0000000,0.5414366
1220.0000000,0.5306708
1221.0000000,0.5533830
1222.0000000,0.5482111
1223.0000000,0.5444847
1224.0000000,0.5227914
1225.0000000,0.5507710
1226.0000000,0.5448142
1227.0000000,0.5594198
1228.0000000,0.5200032
1229.0000000,0.5653573
1230.0000000,0.5129352
1231.0000000,0.5379340
1232.0000000,0.5453217
1233.0000000,0.5350443
1234.0000000,0.5315274
1235.0000000,0.5383566
1236.0000000,0.5420261
1237.0000000,0.5577075
1238.0000000,0.5345501
1239.0000000,0.5370701
1240.0000000,0.5445778
1241.0000000,0.5611222
1242.0000000,0.5475460
1243.0000000,0.5440583
1244.0000000,0.5336300
1245.0000000,0.5550379
1246.0000000,0.5379057
1247.0000000,0.5401776
1248.0000000,0.5296278
1249.0000000,0.5295684
1250.0000000,0.5473871
1251.0000000,0.5481315
1252.0000000,0.5200992
1253.0000000,0.5314262
1254.0000000,0.5272292
1255.0000000,0.5395339
1256.0000000,0.5456682
1257.0000000,0.5374798
1258.0000000,0.5224852
1259.0000000,0.5621290
1260.0000000,0.5279080
1261.0000000,0.5289642
1262.0000000,0.5568292
1263.0000000,0.5560008
1264.0000000,0.5176188
1265.0000000,0.5276707
1266.0000000,0.5248807
1267.0000000,0.5550956
1268.0000000,0.5261245
1269.0000000,0.5628407
1270.0000000,0.5243912
1271.0000000,0.5561651
1272.0000000,0.5342759
1273.0000000,0.5157396
1274.0000000,0.5348787
1275.0000000,0.5327129
1276.0000000,0.5177847
1277.0000000,0.5375203
1278.0000000,0.5295938
1279.0000000,0.5333593
1280.0000000,0.5353964
1281.0000000,0.5279549
1282.0000000,0.5389217
1283.0000000,0.5461856
1284.0000000,0.5191141
1285.0000000,0.5502227
1286.0000000,0.5378838
1287.0000000,0.5203557
1288.0000000,0.5326572
1289.0000000,0.5740762
1290.0000000,0.5377172
1291.0000000,0.5347132
1292.0000000,0.5498209
1293.0000000,0.5622459
1294.0000000,0.5459435
1295.0000000,0.5392173
1296.0000000,0.5305820
1297.0000000,0.5574759
1298.0000000,0.5384050
1299.0000000,0.5409529
1300.0000000,0.5371661
1301.0000000,0.5308893
1302.0000000,0.5133321
1303.0000000,0.5409662
1304.0000000,0.5250934
1305.0000000,0.5344729
1306.0000000,0.5375740
1307.0000000,0.5491884
1308.0000000,0.5391663
1309.0000000,0.5454895
1310.0000000,0.5384838
1311.0000000,0.5302352
1312.0000000,0.5430415
1313.0000000,0.5432198
1314.0000000,0.5501069
1315.0000000,0.5304856
1316.0000000,0.5096180
1317.0000000,0.5494003
1318.0000000,0.5507203
1319.0000000,0.5250004
1320.0000000,0.5305552
1321.0000000,0.5416303
1322.0000000,0.5429854
1323.0000000,0.5472704
1324.0000000,0.5171076
1325.0000000,0.5421835
1326.0000000,0.5543205
1327.0000000,0.5174491
1328.0000000,0.5368620
1329.0000000,0.5431315
1330.0000000,0.5170048
1331.0000000,0.5246791
1332.0000000,0.5249402
1333.0000000,0.5495126
1334.0000000,0.5329413
1335.0000000,0.5444394
1336.0000000,0.5462843
1337.0000000,0.5477933
1338.0000000,0.5490082
1339.0000000,0.5471745
1340.0000000,0.5416124
1341.0000000,0.5319837
1342.0000000,0.5275742
1343.0000000,0.5341228
1344.0000000,0.5288599
1345.0000000,0.5387971
1346.0000000,0.5344904
1347.0000000,0.5522324
1348.0000000,0.5335513
1349.0000000,0.5423802
1350.0000000,0.5281806
1351.0000000,0.5420418
1352.0000000,0.5382869
1353.0000000,0.5416912
1354.0000000,0.5253693
1355.0000000,0.5507178
1356.0000000,0.5284318
1357.0000000,0.5430130
1358.0000000,0.5309001
1359.0000000,0.5179561
1360.0000000,0.5377159
1361.0000000,0.5334794
1362.0000000,0.5215169
1363.0000000,0.5527368
1364.0000000,0.5197263
1365.0000000,0.5479660
1366.0000000,0.5448658
1367.0000000,0.5506843
1368.0000000,0.5375493
1369.0000000,0.5272278
1370.0000000,0.5325327
1371.0000000,0.5456455
1372.0000000,0.5270031
1373.0000000,0.5331772
1374.0000000,0.5432143
1375.0000000,0.5550087
1376.0000000,0.5371006
1377.0000000,0.5295095
1378.0000000,0.5631990
1379.0000000,0.5284966
1380.0000000,0.5241347
1381.0000000,0.5150684
1382.0000000,0.5319039
1383.0000000,0.5669762
1384.0000000,0.5487596
1385.0000000,0.5318400
1386.0000000,0.5241175
1387.0000000,0.5390583
1388.0000000,0.5463498
1389.0000000,0.5336326
1390.0000000,0.5283780
1391.0000000,0.5311962
1392.0000000,0.5437532
1393.0000000,0.5382724
1394.0000000,0.5475383
1395.0000000,0.5490459
1396.0000000,0.5290332
1397.0000000,0.5255042
1398.0000000,0.5190095
1399.0000000,0.5412526
1400.0000000,0.5407259
1401.0000000,0.5640354
1402.0000000,0.5488215
1403.0000000,0.5521601
1404.0000000,0.5325797
1405.0000000,0.5435063
1406.0000000,0.5358860
1407.0000000,0.5381442
1408.0000000,0.5651449
1409.0000000,0.5303068
1410.0000000,0.5341236
1411.0000000,0.5355158
1412.0000000,0.5310701
1413.0000000,0.5421702
1414.0000000,0.5459910
1415.0000000,0.5417714
1416.0000000,0.5320802
1417.0000000,0.5501672
1418.0000000,0.5326069
1419.0000000,0.5371025
1420.0000000,0.5239953
1421.0000000,0.5369430
1422.0000000,0.5302731
1423.0000000,0.5434205
1424.0000000,0.5218378
1425.0000000,0.5448595
1426.0000000,0.5228990
1427.0000000,0.5317668
1428.0000000,0.5307610
1429.0000000,0.5293008
1430.0000000,0.5425144
1431.0000000,0.5455759
1432.0000000,0.5328456
1433.0000000,0.5315140
1434.0000000,0.5384712
1435.0000000,0.5327888
1436.0000000,0.5308285
1437.0000000,0.5419269
1438.0000000,0.5351460
1439.0000000,0.5260829
1440.0000000,0.5398671
1441.0000000,0.5199251
1442.0000000,0.5361539
1443.0000000,0.5309587
1444.0000000,0.5479780
1445.0000000,0.5311684
1446.0000000,0.5301739
1447.0000000,0.5495507
1448.0000000,0.5362027
1449.0000000,0.5389365
1450.0000000,0.5292352
1451.0000000,0.5447275
1452.0000000,0.5491814
1453.0000000,0.5449964
1454.0000000,0.5235472
1455.0000000,0.5366352
1456.0000000,0.5116714
1457.0000000,0.5449352
1458.0000000,0.5402309
1459.0000000,0.5234751
1460.0000000,0.5366612
1461.0000000,0.5335473
1462.0000000,0.5199155
1463.0000000,0.5493908
1464.0000000,0.5364681
1465.0000000,0.5345297
1466.0000000,0.5309534
1467.0000000,0.5392073
1468.0000000,0.5336472
1469.0000000,0.5328145
1470.0000000,0.5500787
1471.0000000,0.5316684
1472.0000000,0.5530979
1473.0000000,0.5346709
1474.0000000,0.5332063
1475.0000000,0.5463531
1476.0000000,0.5339259
1477.0000000,0.5394792
1478.0000000,0.5635104
1479.0000000,0.5243548
1480.0000000,0.5497045
1481.0000000,0.5324900
1482.0000000,0.5252681
1483.0000000,0.5394755
1484.0000000,0.5298252
1485.0000000,0.5367954
1486.0000000,0.5382994
1487.0000000,0.5181373
1488.0000000,0.5300149
1489.0000000,0.5539926
1490.0000000,0.5401178
1491.0000000,0.5360062
1492.0000000,0.5324932
1493.0000000,0.5268526
1494.0000000,0.5270699
1495.0000000,0.5220482
1496.0000000,0.5483367
1497.0000000,0.5333577
1498.0000000,0.5286608
1499.0000000,0.5537435
1500.0000000,0.5323577
1501.0000000,0.5498742
1502.0000000,0.5491203
1503.0000000,0.5339932
1504.0000000,0.5434138
1505.0000000,0.5143423
1506.0000000,0.5321054
1507.0000000,0.5225737
1508.0000000,0.5356322
1509.0000000,0.5391268
1510.0000000,0.5459070
1511.0000000,0.5520791
1512.0000000,0.5268245
1513.0000000,0.5434983
1514.0000000,0.5460147
1515.0000000,0.5193755
1516.0000000,0.5367054
1517.0000000,0.5213692
1518.0000000,0.5512778
1519.0000000,0.5153302
1520.0000000,0.5508778
1521.0000000,0.5643336
1522.0000000,0.5256754
1523.0000000,0.5388940
1524.0000000,0.5296572
1525.0000000,0.5321668
1526.0000000,0.5335592
1527.0000000,0.5279426
1528.0000000,0.5417341
1529.0000000,0.5483537
1530.0000000,0.5406941
1531.0000000,0.5336947
1532.0000000,0.5236418
1533.0000000,0.5312525
1534.0000000,0.5329161
1535.0000000,0.5475821
1536.0000000,0.5228426
1537.0000000,0.5285455
1538.0000000,0.5422350
1539.0000000,0.5371616
1540.0000000,0.5284582
1541.0000000,0.5471123
1542.0000000,0.5259266
1543.0000000,0.5122907
1544.0000000,0.5125043
1545.0000000,0.5290400
1546.0000000,0.5426956
1547.0000000,0.5482398
1548.0000000,0.5331289
1549.0000000,0.5186901
1550.0000000,0.5605118
1551.0000000,0.5265543
1552.0000000,0.5270630
1553.0000000,0.5427979
1554.0000000,0.5382444
1555.0000000,0.5102574
1556.0000000,0.5273163
1557.0000000,0.5193935
1558.0000000,0.5332501
1559.0000000,0.5163695
1560.0000000,0.5285581
1561.0000000,0.5274103
1562.0000000,0.5458660
1563.0000000,0.5272279
1564.0000000,0.5536143
1565.0000000,0.5243864
1566.0000000,0.5447119
1567.0000000,0.5327923
1568.0000000,0.5103034
1569.0000000,0.5265018
1570.0000000,0.5133761
1571.0000000,0.5183842
1572.0000000,0.5373700
1573.0000000,0.5122333
1574.0000000,0.5279871
1575.0000000,0.5362648
1576.0000000,0.5216349
1577.0000000,0.5108524
1578.0000000,0.5291694
1579.0000000,0.5382609
1580.0000000,0.5127568
1581.0000000,0.5428439
1582.0000000,0.5529073
1583.0000000,0.5560052
1584.0000000,0.5310671
1585.0000000,0.5275747
1586.0000000,0.5281128
1587.0000000,0.5331245
1588.0000000,0.5370320
1589.0000000,0.5357913
1590.0000000,0.5460387
1591.0000000,0.5216074
1592.0000000,0.5364871
1593.0000000,0.5488333
1594.0000000,0.5474374
1595.0000000,0.5391029
1596.0000000,0.5384074
1597.0000000,0.5415930
1598.0000000,0.5391625
1599.0000000,0.5600886
1600.0000000,0.5389322
1601.0000000,0.5475497
1602.0000000,0.5263101
1603.0000000,0.5351585
1604.0000000,0.5331559
1605.0000000,0.5378110
1606.0000000,0.5310806
1607.0000000,0.5569405
1608.0000000,0.5332643
1609.0000000,0.5343514
1610.0000000,0.5434722
1611.0000000,0.5259159
1612.0000000,0.5492809
1613.0000000,0.5658316
1614.0000000,0.5339757
1615.0000000,0.5391960
1616.0000000,0.5357304
1617.0000000,0.5390100
1618.0000000,0.5479072
1619.0000000,0.5287505
1620.0000000,0.5458311
1621.0000000,0.5319999
1622.0000000,0.5231507
1623.0000000,0.5314296
1624.0000000,0.5341793
1625.0000000,0.5268906
1626.0000000,0.5483203
1627.0000000,0.5262386
1628.0000000,0.5377589
1629.0000000,0.5329673
1630.0000000,0.5290344
1631.0000000,0.5090742
1632.0000000,0.5404070
1633.0000000,0.5706422
1634.0000000,0.5254137
1635.0000000,0.5429991
1636.0000000,0.5201839
1637.0000000,0.5338098
1638.0000000,0.5554842
1639.0000000,0.5186344
1640.0000000,0.5225396
1641.0000000,0.5490599
1642.0000000,0.5272723
1643.0000000,0.5154707
1644.0000000,0.5196986
1645.0000000,0.5304005
1646.0000000,0.5186971
1647.0000000,0.5282054
1648.0000000,0.5314940
1649.0000000,0.5254574
1650.0000000,0.5354041
1651.0000000,0.5236847
1652.0000000,0.5321546
1653.0000000,0.5378138
1654.0000000,0.5409952
1655.0000000,0.5348699
1656.0000000,0.5262407
1657.0000000,0.5375814
1658.0000000,0.5332104
1659.0000000,0.5240638
1660.0000000,0.5012615
1661.0000000,0.5195923
1662.0000000,0.5158966
1663.0000000,0.5213463
1664.0000000,0.5327930
1665.0000000,0.5505656
1666.0000000,0.5290766
1667.0000000,0.5221701
1668.0000000,0.5334356
1669.0000000,0.5310649
1670.0000000,0.5368159
1671.0000000,0.5342602
1672.0000000,0.5382175
1673.0000000,0.5423899
1674.0000000,0.5274870
1675.0000000,0.5483424
1676.0000000,0.5345147
1677.0000000,0.5134502
1678.0000000,0.5501341
1679.0000000,0.5211934
1680.0000000,0.5256980
1681.0000000,0.5381044
1682.0000000,0.5128002
1683.0000000,0.5408877
1684.0000000,0.5317352
1685.0000000,0.5095572
1686.0000000,0.5268319
1687.0000000,0.5315262
1688.0000000,0.5255093
1689.0000000,0.5187091
1690.0000000,0.5466130
1691.0000000,0.5219269
1692.0000000,0.5308831
1693.0000000,0.5226936
1694.0000000,0.5229523
1695.0000000,0.5461979
1696.0000000,0.5101503
1697.0000000,0.5169568
1698.0000000,0.5411229
1699.0000000,0.5209390
1700.0000000,0.5226758
1701.0000000,0.5276748
1702.0000000,0.5328799
1703.0000000,0.5309660
1704.0000000,0.5551011
1705.0000000,0.5150758
1706.0000000,0.5401484
1707.0000000,0.5431176
1708.0000000,0.5229377
1709.0000000,0.5245414
1710.0000000,0.5157472
1711.0000000,0.5167947
1712.0000000,0.5194622
1713.0000000,0.5249006
1714.0000000,0.5283989
1715.0000000,0.5274716
1716.0000000,0.5440153
1717.0000000,0.5341293
1718.0000000,0.5373601
1719.0000000,0.5417273
1720.0000000,0.5411510
1721.0000000,0.5297946
1722.0000000,0.5218261
1723.0000000,0.5262132
1724.0000000,0.5423094
1725.0000000,0.5358194
1726.0000000,0.5453153
1727.0000000,0.5382229
1728.0000000,0.5259487
1729.0000000,0.5123543
1730.0000000,0.5232866
1731.0000000,0.5331518
1732.0000000,0.5173560
1733.0000000,0.5221846
1734.0000000,0.5387226
1735.0000000,0.5324456
1736.0000000,0.5404860
1737.0000000,0.5122439
1738.0000000,0.5278215
1739.0000000,0.5423576
1740.0000000,0.5160000
1741.0000000,0.5202931
1742.0000000,0.5266682
1743.0000000,0.5319346
1744.0000000,0.5418313
1745.0000000,0.5370872
1746.0000000,0.5082561
1747.0000000,0.5376557
1748.0000000,0.5353188
1749.0000000,0.5520549
1750.0000000,0.5260650
1751.0000000,0.5216627
1752.0000000,0.5539165
1753.0000000,0.5225184
1754.0000000,0.5396302
1755.0000000,0.5075145
1756.0000000,0.5231388
1757.0000000,0.5389524
1758.0000000,0.5318892
1759.0000000,0.5333828
1760.0000000,0.5221953
1761.0000000,0.5237140
1762.0000000,0.5261347
1763.0000000,0.5441750
1764.0000000,0.5621434
1765.0000000,0.5054378
1766.0000000,0.5349269
1767.0000000,0.5402927
1768.0000000,0.5286078
1769.0000000,0.5191917
1770.0000000,0.5265346
1771.0000000,0.5261299
1772.0000000,0.5109600
1773.0000000,0.5406941
1774.0000000,0.5350124
1775.0000000,0.5369442
1776.0000000,0.5204837
1777.0000000,0.5292794
1778.0000000,0.5539842
1779.0000000,0.5433387
1780.0000000,0.5343642
1781.0000000,0.5131181
1782.0000000,0.5294218
1783.0000000,0.5365550
1784.0000000,0.5207505
1785.0000000,0.5524487
1786.0000000,0.5206082
1787.0000000,0.5234339
1788.0000000,0.5145949
1789.0000000,0.5209820
1790.0000000,0.5331720
1791.0000000,0.5203680
1792.0000000,0.5600767
1793.0000000,0.5185179
1794.0000000,0.5300950
1795.0000000,0.5343465
1796.0000000,0.5166913
1797.0000000,0.5195547
1798.0000000,0.5314054
1799.0000000,0.5228174
1800.0000000,0.5373042
1801.0000000,0.5331444
1802.0000000,0.5458258
1803.0000000,0.5119976
1804.0000000,0.5536863
1805.0000000,0.5429097
1806.0000000,0.5366971
1807.0000000,0.5544657
1808.0000000,0.5097052
1809.0000000,0.5206186
1810.0000000,0.5272378
1811.0000000,0.5482499
1812.0000000,0.5144562
1813.0000000,0.5162669
1814.0000000,0.5451452
1815.0000000,0.5359732
1816.0000000,0.5462997
1817.0000000,0.5256519
1818.0000000,0.5457835
1819.0000000,0.5442255
1820.0000000,0.5148289
1821.0000000,0.5172773
1822.0000000,0.5250224
1823.0000000,0.5096914
1824.0000000,0.5401329
1825.0000000,0.5386444
1826.0000000,0.5209520
1827.0000000,0.5306437
1828.0000000,0.5348731
1829.0000000,0.5331581
1830.0000000,0.5480106
1831.0000000,0.5223957
1832.0000000,0.5370322
1833.0000000,0.5407887
1834.0000000,0.5370822
1835.0000000,0.5405717
1836.0000000,0.5363436
1837.0000000,0.5209366
1838.0000000,0.5191981
1839.0000000,0.5229694
1840.0000000,0.5402892
1841.0000000,0.5344015
1842.0000000,0.5338522
1843.0000000,0.5149160
1844.0000000,0.5424122
1845.0000000,0.5258628
1846.0000000,0.5398095
1847.0000000,0.5136439
1848.0000000,0.5296301
1849.0000000,0.5294960
1850.0000000,0.5318389
1851.0000000,0.5279039
1852.0000000,0.5069959
1853.0000000,0.5219331
1854.0000000,0.5180480
1855.0000000,0.5286848
1856.0000000,0.5270953
1857.0000000,0.5496437
1858.0000000,0.5276442
1859.0000000,0.5087824
1860.0000000,0.5432763
1861.0000000,0.5438675
1862.0000000,0.5380337
1863.0000000,0.5191572
1864.0000000,0.5354037
1865.0000000,0.5445535
1866.0000000,0.5399283
1867.0000000,0.5215245
1868.0000000,0.5219953
1869.0000000,0.5229613
1870.0000000,0.5367998
1871.0000000,0.5320441
1872.0000000,0.5408856
1873.0000000,0.5390833
1874.0000000,0.5181795
1875.0000000,0.5382369
1876.0000000,0.5298488
1877.0000000,0.5382606
1878.0000000,0.5284755
1879.0000000,0.5387380
1880.0000000,0.5201331
1881.0000000,0.5391515
1882.0000000,0.5304264
1883.0000000,0.5153624
1884.0000000,0.5530186
1885.0000000,0.5511258
1886.0000000,0.5210190
1887.0000000,0.5277082
1888.0000000,0.5384107
1889.0000000,0.5227324


==> data/enc_var-vae_circ-ThreeGPP-enc_var-genie-128rx-1p-lat-2.txt <==
ep,enc_var
1.0000000,0.2319682
2.0000000,0.0694910
3.0000000,0.0494407
4.0000000,0.0435264
5.0000000,0.0356003
6.0000000,0.0332757
7.0000000,0.0299445
8.0000000,0.0281835
9.0000000,0.0261292
10.0000000,0.0244573
11.0000000,0.0229247
12.0000000,0.0229119
13.0000000,0.0212114
14.0000000,0.0206581
15.0000000,0.0188192
16.0000000,0.0195326
17.0000000,0.0185327
18.0000000,0.0180825
19.0000000,0.0178340
20.0000000,0.0177054
21.0000000,0.0166732
22.0000000,0.0162028
23.0000000,0.0167025
24.0000000,0.0156649
25.0000000,0.0158188
26.0000000,0.0152575
27.0000000,0.0150503
28.0000000,0.0146570
29.0000000,0.0152970
30.0000000,0.0149398
31.0000000,0.0146748
32.0000000,0.0138666
33.0000000,0.0139336
34.0000000,0.0136584
35.0000000,0.0128259
36.0000000,0.0133750
37.0000000,0.0135167
38.0000000,0.0127117
39.0000000,0.0140971
40.0000000,0.0115438
41.0000000,0.0123733
42.0000000,0.0119704
43.0000000,0.0122896
44.0000000,0.0114689
45.0000000,0.0123476
46.0000000,0.0119452
47.0000000,0.0114328
48.0000000,0.0108580
49.0000000,0.0116277
50.0000000,0.0114415
51.0000000,0.0120574
52.0000000,0.0111484
53.0000000,0.0111580
54.0000000,0.0107247
55.0000000,0.0108947
56.0000000,0.0110082
57.0000000,0.0114040
58.0000000,0.0107476
59.0000000,0.0106429
60.0000000,0.0104607
61.0000000,0.0099124
62.0000000,0.0099347
63.0000000,0.0102329
64.0000000,0.0099949
65.0000000,0.0100224
66.0000000,0.0098896
67.0000000,0.0106886
68.0000000,0.0105555
69.0000000,0.0103313
70.0000000,0.0098583
71.0000000,0.0098968
72.0000000,0.0096558
73.0000000,0.0097645
74.0000000,0.0094290
75.0000000,0.0093078
76.0000000,0.0093341
77.0000000,0.0093539
78.0000000,0.0094383
79.0000000,0.0097470
80.0000000,0.0100087
81.0000000,0.0093611
82.0000000,0.0093865
83.0000000,0.0094378
84.0000000,0.0092486
85.0000000,0.0085860
86.0000000,0.0082844
87.0000000,0.0089391
88.0000000,0.0092007
89.0000000,0.0089041
90.0000000,0.0090319
91.0000000,0.0092723
92.0000000,0.0088840
93.0000000,0.0088487
94.0000000,0.0084626
95.0000000,0.0090828
96.0000000,0.0087936
97.0000000,0.0085363
98.0000000,0.0080690
99.0000000,0.0082569
100.0000000,0.0086459
101.0000000,0.0087570
102.0000000,0.0086819
103.0000000,0.0082422
104.0000000,0.0084788
105.0000000,0.0084895
106.0000000,0.0084042
107.0000000,0.0084574
108.0000000,0.0087669
109.0000000,0.0084079
110.0000000,0.0089573
111.0000000,0.0082940
112.0000000,0.0082860
113.0000000,0.0080978
114.0000000,0.0082415
115.0000000,0.0081100
116.0000000,0.0079272
117.0000000,0.0087000
118.0000000,0.0083042
119.0000000,0.0080946
120.0000000,0.0078284
121.0000000,0.0075554
122.0000000,0.0079305
123.0000000,0.0076239
124.0000000,0.0078479
125.0000000,0.0077156
126.0000000,0.0076346
127.0000000,0.0077951
128.0000000,0.0074808
129.0000000,0.0079916
130.0000000,0.0079231
131.0000000,0.0074041
132.0000000,0.0077369
133.0000000,0.0075175
134.0000000,0.0078376
135.0000000,0.0069654
136.0000000,0.0076415
137.0000000,0.0077030
138.0000000,0.0075962
139.0000000,0.0074716
140.0000000,0.0081677
141.0000000,0.0079092
142.0000000,0.0077380
143.0000000,0.0079681
144.0000000,0.0081201
145.0000000,0.0073852
146.0000000,0.0076746
147.0000000,0.0072352
148.0000000,0.0069599
149.0000000,0.0069443
150.0000000,0.0071725
151.0000000,0.0071761
152.0000000,0.0073305
153.0000000,0.0070017
154.0000000,0.0068382
155.0000000,0.0069817
156.0000000,0.0069571
157.0000000,0.0067680
158.0000000,0.0068560
159.0000000,0.0069839
160.0000000,0.0069132
161.0000000,0.0073786
162.0000000,0.0066069
163.0000000,0.0066893
164.0000000,0.0067982
165.0000000,0.0067679
166.0000000,0.0073434
167.0000000,0.0067553
168.0000000,0.0063450
169.0000000,0.0066029
170.0000000,0.0063507
171.0000000,0.0067170
172.0000000,0.0064876
173.0000000,0.0066623
174.0000000,0.0067890
175.0000000,0.0066349
176.0000000,0.0068436
177.0000000,0.0070093
178.0000000,0.0062507
179.0000000,0.0069219
180.0000000,0.0065651
181.0000000,0.0070643
182.0000000,0.0069712
183.0000000,0.0065062
184.0000000,0.0067693
185.0000000,0.0069076
186.0000000,0.0068429
187.0000000,0.0065123
188.0000000,0.0067453
189.0000000,0.0067092
190.0000000,0.0074468
191.0000000,0.0065690
192.0000000,0.0065165
193.0000000,0.0063925
194.0000000,0.0067352
195.0000000,0.0065744
196.0000000,0.0066821
197.0000000,0.0062703
198.0000000,0.0068514
199.0000000,0.0068036
200.0000000,0.0065266
201.0000000,0.0064278
202.0000000,0.0065492
203.0000000,0.0061947
204.0000000,0.0066925
205.0000000,0.0060916
206.0000000,0.0067334
207.0000000,0.0063168
208.0000000,0.0061338
209.0000000,0.0065184
210.0000000,0.0062175
211.0000000,0.0069005
212.0000000,0.0063278
213.0000000,0.0065625
214.0000000,0.0062187
215.0000000,0.0066583
216.0000000,0.0063264
217.0000000,0.0060614
218.0000000,0.0066825
219.0000000,0.0064865
220.0000000,0.0068929
221.0000000,0.0065636
222.0000000,0.0061688
223.0000000,0.0059686
224.0000000,0.0062737
225.0000000,0.0058268
226.0000000,0.0059438
227.0000000,0.0060759
228.0000000,0.0058373
229.0000000,0.0065791
230.0000000,0.0064076
231.0000000,0.0064788
232.0000000,0.0064517
233.0000000,0.0067523
234.0000000,0.0062636
235.0000000,0.0065127
236.0000000,0.0067571
237.0000000,0.0060487
238.0000000,0.0060463
239.0000000,0.0063027
240.0000000,0.0062412
241.0000000,0.0062155
242.0000000,0.0059947
243.0000000,0.0062891
244.0000000,0.0063210
245.0000000,0.0066679
246.0000000,0.0064767
247.0000000,0.0062951
248.0000000,0.0059721
249.0000000,0.0061641
250.0000000,0.0067470
251.0000000,0.0068032
252.0000000,0.0064723
253.0000000,0.0062920
254.0000000,0.0063707
255.0000000,0.0068486
256.0000000,0.0070206
257.0000000,0.0062161
258.0000000,0.0060747
259.0000000,0.0064244
260.0000000,0.0065923
261.0000000,0.0061330
262.0000000,0.0063122
263.0000000,0.0063667
264.0000000,0.0064011
265.0000000,0.0059024
266.0000000,0.0055741
267.0000000,0.0062723
268.0000000,0.0058903
269.0000000,0.0056811
270.0000000,0.0067400
271.0000000,0.0057906
272.0000000,0.0062492
273.0000000,0.0062073
274.0000000,0.0061793
275.0000000,0.0057085
276.0000000,0.0057427
277.0000000,0.0058732
278.0000000,0.0058269
279.0000000,0.0060130
280.0000000,0.0061751
281.0000000,0.0060073
282.0000000,0.0061487
283.0000000,0.0063567
284.0000000,0.0060976
285.0000000,0.0062396
286.0000000,0.0065088
287.0000000,0.0061290
288.0000000,0.0061272
289.0000000,0.0062443
290.0000000,0.0063194
291.0000000,0.0065859
292.0000000,0.0066057
293.0000000,0.0061830
294.0000000,0.0062708
295.0000000,0.0062192
296.0000000,0.0062365
297.0000000,0.0064132
298.0000000,0.0063012
299.0000000,0.0065071
300.0000000,0.0067460
301.0000000,0.0067694
302.0000000,0.0059059
303.0000000,0.0060373
304.0000000,0.0060942
305.0000000,0.0059719
306.0000000,0.0059651
307.0000000,0.0055705
308.0000000,0.0055349
309.0000000,0.0056252
310.0000000,0.0055029
311.0000000,0.0056435
312.0000000,0.0063470
313.0000000,0.0057908
314.0000000,0.0058941
315.0000000,0.0062221
316.0000000,0.0061224
317.0000000,0.0060065
318.0000000,0.0059306
319.0000000,0.0057452
320.0000000,0.0059081
321.0000000,0.0060360
322.0000000,0.0053988
323.0000000,0.0061153
324.0000000,0.0059229
325.0000000,0.0062012
326.0000000,0.0072042
327.0000000,0.0062249
328.0000000,0.0060817
329.0000000,0.0061909
330.0000000,0.0059761
331.0000000,0.0055728
332.0000000,0.0059325
333.0000000,0.0056560
334.0000000,0.0057791
335.0000000,0.0059371
336.0000000,0.0058405
337.0000000,0.0057097
338.0000000,0.0056648
339.0000000,0.0055727
340.0000000,0.0058582
341.0000000,0.0056808
342.0000000,0.0056269
343.0000000,0.0055969
344.0000000,0.0055134
345.0000000,0.0057185
346.0000000,0.0054671
347.0000000,0.0055585
348.0000000,0.0053465
349.0000000,0.0056190
350.0000000,0.0052249
351.0000000,0.0056048
352.0000000,0.0052859
353.0000000,0.0051983
354.0000000,0.0052653
355.0000000,0.0050782
356.0000000,0.0052300
357.0000000,0.0049680
358.0000000,0.0052120
359.0000000,0.0051898
360.0000000,0.0054119
361.0000000,0.0050446
362.0000000,0.0051332
363.0000000,0.0051987
364.0000000,0.0049758
365.0000000,0.0051430
366.0000000,0.0052010
367.0000000,0.0051639
368.0000000,0.0052624
369.0000000,0.0053216
370.0000000,0.0051585
371.0000000,0.0053267
372.0000000,0.0054301
373.0000000,0.0056277
374.0000000,0.0053229
375.0000000,0.0050197
376.0000000,0.0061263
377.0000000,0.0058885
378.0000000,0.0058265
379.0000000,0.0055988
380.0000000,0.0057707
381.0000000,0.0055068
382.0000000,0.0056724
383.0000000,0.0061341
384.0000000,0.0053600
385.0000000,0.0055650
386.0000000,0.0058872
387.0000000,0.0057606
388.0000000,0.0058773
389.0000000,0.0053064
390.0000000,0.0056077
391.0000000,0.0052771
392.0000000,0.0056045
393.0000000,0.0053006
394.0000000,0.0060914
395.0000000,0.0058016
396.0000000,0.0055025
397.0000000,0.0056978
398.0000000,0.0053226
399.0000000,0.0053497
400.0000000,0.0063308
401.0000000,0.0056472
402.0000000,0.0055469
403.0000000,0.0055302
404.0000000,0.0054291
405.0000000,0.0056362
406.0000000,0.0054631
407.0000000,0.0059389
408.0000000,0.0060088
409.0000000,0.0057483
410.0000000,0.0059309
411.0000000,0.0056670
412.0000000,0.0056043
413.0000000,0.0056591
414.0000000,0.0053058
415.0000000,0.0053808
416.0000000,0.0052007
417.0000000,0.0054669
418.0000000,0.0052770
419.0000000,0.0055451
420.0000000,0.0053336
421.0000000,0.0058346
422.0000000,0.0049417
423.0000000,0.0050941
424.0000000,0.0052515
425.0000000,0.0050682
426.0000000,0.0053253
427.0000000,0.0052151
428.0000000,0.0055866
429.0000000,0.0057839
430.0000000,0.0058727
431.0000000,0.0054692
432.0000000,0.0054712
433.0000000,0.0058042
434.0000000,0.0056909
435.0000000,0.0055808
436.0000000,0.0056500
437.0000000,0.0057494
438.0000000,0.0057933
439.0000000,0.0052549
440.0000000,0.0056846
441.0000000,0.0051526
442.0000000,0.0053129
443.0000000,0.0053776
444.0000000,0.0052972
445.0000000,0.0054070
446.0000000,0.0055387
447.0000000,0.0059266
448.0000000,0.0053377
449.0000000,0.0055093
450.0000000,0.0059587
451.0000000,0.0053570
452.0000000,0.0052899
453.0000000,0.0050219
454.0000000,0.0054623
455.0000000,0.0050604
456.0000000,0.0050195
457.0000000,0.0053585
458.0000000,0.0053934


==> data/enc_var-vae_circ-ThreeGPP-enc_var-genie-128rx-1p-lat-4.txt <==
ep,enc_var
1.0000000,1.2924452
2.0000000,0.2438383
3.0000000,0.1258201
4.0000000,0.0972265
5.0000000,0.0836986
6.0000000,0.0737832
7.0000000,0.0664258
8.0000000,0.0647940
9.0000000,0.0578859
10.0000000,0.0586610
11.0000000,0.0564018
12.0000000,0.0554084
13.0000000,0.0529471
14.0000000,0.0514459
15.0000000,0.0490096
16.0000000,0.0489188
17.0000000,0.0474211
18.0000000,0.0455247
19.0000000,0.0443197
20.0000000,0.0441554
21.0000000,0.0438665
22.0000000,0.0438148
23.0000000,0.0419729
24.0000000,0.0408272
25.0000000,0.0400233
26.0000000,0.0393187
27.0000000,0.0395281
28.0000000,0.0398185
29.0000000,0.0387345
30.0000000,0.0388617
31.0000000,0.0386636
32.0000000,0.0381434
33.0000000,0.0373679
34.0000000,0.0368218
35.0000000,0.0354391
36.0000000,0.0352931
37.0000000,0.0355061
38.0000000,0.0346098
39.0000000,0.0347450
40.0000000,0.0335047
41.0000000,0.0338898
42.0000000,0.0340792
43.0000000,0.0330535
44.0000000,0.0342805
45.0000000,0.0338783
46.0000000,0.0323864
47.0000000,0.0325091
48.0000000,0.0330023
49.0000000,0.0336044
50.0000000,0.0331909
51.0000000,0.0317240
52.0000000,0.0326466
53.0000000,0.0320339
54.0000000,0.0317701
55.0000000,0.0312917
56.0000000,0.0311447
57.0000000,0.0300287
58.0000000,0.0312202
59.0000000,0.0301972
60.0000000,0.0301614
61.0000000,0.0310999
62.0000000,0.0310834
63.0000000,0.0297944
64.0000000,0.0295050
65.0000000,0.0302788
66.0000000,0.0299865
67.0000000,0.0282084
68.0000000,0.0292806
69.0000000,0.0288199
70.0000000,0.0283233
71.0000000,0.0290155
72.0000000,0.0286691
73.0000000,0.0297924
74.0000000,0.0288269
75.0000000,0.0286298
76.0000000,0.0287763
77.0000000,0.0275207
78.0000000,0.0270672
79.0000000,0.0268887
80.0000000,0.0274295
81.0000000,0.0271762
82.0000000,0.0274222
83.0000000,0.0259615
84.0000000,0.0273976
85.0000000,0.0264400
86.0000000,0.0261911
87.0000000,0.0261087
88.0000000,0.0265989
89.0000000,0.0265708
90.0000000,0.0261984
91.0000000,0.0256566
92.0000000,0.0267437
93.0000000,0.0257199
94.0000000,0.0251575
95.0000000,0.0258871
96.0000000,0.0253320
97.0000000,0.0250019
98.0000000,0.0253352
99.0000000,0.0247497
100.0000000,0.0249288
101.0000000,0.0247690
102.0000000,0.0254795
103.0000000,0.0254313
104.0000000,0.0239722
105.0000000,0.0245968
106.0000000,0.0246206
107.0000000,0.0239959
108.0000000,0.0242420
109.0000000,0.0245786
110.0000000,0.0242015
111.0000000,0.0236890
112.0000000,0.0243383
113.0000000,0.0240130
114.0000000,0.0237021
115.0000000,0.0239734
116.0000000,0.0239891
117.0000000,0.0241828
118.0000000,0.0230613
119.0000000,0.0245657
120.0000000,0.0234573
121.0000000,0.0230365
122.0000000,0.0235250
123.0000000,0.0233540
124.0000000,0.0240194
125.0000000,0.0226516
126.0000000,0.0233222
127.0000000,0.0233475
128.0000000,0.0226851
129.0000000,0.0236769
130.0000000,0.0234472
131.0000000,0.0232615
132.0000000,0.0226291
133.0000000,0.0236885
134.0000000,0.0228264
135.0000000,0.0233011
136.0000000,0.0230462
137.0000000,0.0229463
138.0000000,0.0236206
139.0000000,0.0229944
140.0000000,0.0221533
141.0000000,0.0231753
142.0000000,0.0222663
143.0000000,0.0222859
144.0000000,0.0220274
145.0000000,0.0222767
146.0000000,0.0216763
147.0000000,0.0225702
148.0000000,0.0219733
149.0000000,0.0216797
150.0000000,0.0222658
151.0000000,0.0221226
152.0000000,0.0216740
153.0000000,0.0211450
154.0000000,0.0213318
155.0000000,0.0223938
156.0000000,0.0219725
157.0000000,0.0226234
158.0000000,0.0215250
159.0000000,0.0218397
160.0000000,0.0210951
161.0000000,0.0217207
162.0000000,0.0217259
163.0000000,0.0215105
164.0000000,0.0220258
165.0000000,0.0213438
166.0000000,0.0214282
167.0000000,0.0214513
168.0000000,0.0218259
169.0000000,0.0214989
170.0000000,0.0214179
171.0000000,0.0209040
172.0000000,0.0211101
173.0000000,0.0211394
174.0000000,0.0223759
175.0000000,0.0217267
176.0000000,0.0214441
177.0000000,0.0213267
178.0000000,0.0211026
179.0000000,0.0208906
180.0000000,0.0208363
181.0000000,0.0213951
182.0000000,0.0209803
183.0000000,0.0212497
184.0000000,0.0200810
185.0000000,0.0216576
186.0000000,0.0207592
187.0000000,0.0209951
188.0000000,0.0210005
189.0000000,0.0215889
190.0000000,0.0208890
191.0000000,0.0208046
192.0000000,0.0204513
193.0000000,0.0214490
194.0000000,0.0208578
195.0000000,0.0207710
196.0000000,0.0205800
197.0000000,0.0199331
198.0000000,0.0208528
199.0000000,0.0206713
200.0000000,0.0206639
201.0000000,0.0202723
202.0000000,0.0204452
203.0000000,0.0200172
204.0000000,0.0200076
205.0000000,0.0197806
206.0000000,0.0205014
207.0000000,0.0203356
208.0000000,0.0207710
209.0000000,0.0202613
210.0000000,0.0200079
211.0000000,0.0203770
212.0000000,0.0201697
213.0000000,0.0203239
214.0000000,0.0204669
215.0000000,0.0197864
216.0000000,0.0198673
217.0000000,0.0203540
218.0000000,0.0201263
219.0000000,0.0198063
220.0000000,0.0196493
221.0000000,0.0202314
222.0000000,0.0198620
223.0000000,0.0197777
224.0000000,0.0202483
225.0000000,0.0197870
226.0000000,0.0198939
227.0000000,0.0205689
228.0000000,0.0200271
229.0000000,0.0205993
230.0000000,0.0198748
231.0000000,0.0191321
232.0000000,0.0196217
233.0000000,0.0201987
234.0000000,0.0195636
235.0000000,0.0195070
236.0000000,0.0192618
237.0000000,0.0187359
238.0000000,0.0206056
239.0000000,0.0198305
240.0000000,0.0195270
241.0000000,0.0195183
242.0000000,0.0195878
243.0000000,0.0194518
244.0000000,0.0193030
245.0000000,0.0197321
246.0000000,0.0201728
247.0000000,0.0194561
248.0000000,0.0201743
249.0000000,0.0194761
250.0000000,0.0194736
251.0000000,0.0189345
252.0000000,0.0195000
253.0000000,0.0202360
254.0000000,0.0195319
255.0000000,0.0190816
256.0000000,0.0194441
257.0000000,0.0196181
258.0000000,0.0190971
259.0000000,0.0192160
260.0000000,0.0186782
261.0000000,0.0193599
262.0000000,0.0195435
263.0000000,0.0192450
264.0000000,0.0190516
265.0000000,0.0190550
266.0000000,0.0191800
267.0000000,0.0193780
268.0000000,0.0185637
269.0000000,0.0192945
270.0000000,0.0190096
271.0000000,0.0196247
272.0000000,0.0191815
273.0000000,0.0191534
274.0000000,0.0188213
275.0000000,0.0181776
276.0000000,0.0191963
277.0000000,0.0185006
278.0000000,0.0192645
279.0000000,0.0191290
280.0000000,0.0189926
281.0000000,0.0186248
282.0000000,0.0189250
283.0000000,0.0190940
284.0000000,0.0194012
285.0000000,0.0187709
286.0000000,0.0185116
287.0000000,0.0188381
288.0000000,0.0182985
289.0000000,0.0189174
290.0000000,0.0192367
291.0000000,0.0186868
292.0000000,0.0190344
293.0000000,0.0192403
294.0000000,0.0185520
295.0000000,0.0186339
296.0000000,0.0183152
297.0000000,0.0187742
298.0000000,0.0188713
299.0000000,0.0185148
300.0000000,0.0187984
301.0000000,0.0182064
302.0000000,0.0187306
303.0000000,0.0187109
304.0000000,0.0185401
305.0000000,0.0184588
306.0000000,0.0185073
307.0000000,0.0184928
308.0000000,0.0190352
309.0000000,0.0183096
310.0000000,0.0184802
311.0000000,0.0184249
312.0000000,0.0180215
313.0000000,0.0189069
314.0000000,0.0185128
315.0000000,0.0190964
316.0000000,0.0193275
317.0000000,0.0183415
318.0000000,0.0179470
319.0000000,0.0184573
320.0000000,0.0190957
321.0000000,0.0185953
322.0000000,0.0182625
323.0000000,0.0184061
324.0000000,0.0178439
325.0000000,0.0180485
326.0000000,0.0182096
327.0000000,0.0183779
328.0000000,0.0186643
329.0000000,0.0182319
330.0000000,0.0174885
331.0000000,0.0182405
332.0000000,0.0183308
333.0000000,0.0182260
334.0000000,0.0181297
335.0000000,0.0183372
336.0000000,0.0186457
337.0000000,0.0179641
338.0000000,0.0183494
339.0000000,0.0190829
340.0000000,0.0176627
341.0000000,0.0188299
342.0000000,0.0186098
343.0000000,0.0178318
344.0000000,0.0182942
345.0000000,0.0182728
346.0000000,0.0177400
347.0000000,0.0182521
348.0000000,0.0181684
349.0000000,0.0183597
350.0000000,0.0180911
351.0000000,0.0183096
352.0000000,0.0180712
353.0000000,0.0181101
354.0000000,0.0183271
355.0000000,0.0178577
356.0000000,0.0182425
357.0000000,0.0176708
358.0000000,0.0178347
359.0000000,0.0180403
360.0000000,0.0182466
361.0000000,0.0182002
362.0000000,0.0176504
363.0000000,0.0180001
364.0000000,0.0177403
365.0000000,0.0176248
366.0000000,0.0178563
367.0000000,0.0184531
368.0000000,0.0188803
369.0000000,0.0175904
370.0000000,0.0181941
371.0000000,0.0175420
372.0000000,0.0176933
373.0000000,0.0183135
374.0000000,0.0177604
375.0000000,0.0177361
376.0000000,0.0175581
377.0000000,0.0180041
378.0000000,0.0175064
379.0000000,0.0173884
380.0000000,0.0180400
381.0000000,0.0175670
382.0000000,0.0179631
383.0000000,0.0178213
384.0000000,0.0182492
385.0000000,0.0178887
386.0000000,0.0179925
387.0000000,0.0181380
388.0000000,0.0174501
389.0000000,0.0177199
390.0000000,0.0177714
391.0000000,0.0175867
392.0000000,0.0176386
393.0000000,0.0181174
394.0000000,0.0179198
395.0000000,0.0180547
396.0000000,0.0176111
397.0000000,0.0178414
398.0000000,0.0179386
399.0000000,0.0176281
400.0000000,0.0178100
401.0000000,0.0175861
402.0000000,0.0177267
403.0000000,0.0177757
404.0000000,0.0175336
405.0000000,0.0176432
406.0000000,0.0172498
407.0000000,0.0175964
408.0000000,0.0175212
409.0000000,0.0174309
410.0000000,0.0178610
411.0000000,0.0179356
412.0000000,0.0174416
413.0000000,0.0180313
414.0000000,0.0175542
415.0000000,0.0175799
416.0000000,0.0174835
417.0000000,0.0173337
418.0000000,0.0175344
419.0000000,0.0179206
420.0000000,0.0174513
421.0000000,0.0176164
422.0000000,0.0173745
423.0000000,0.0176306
424.0000000,0.0178406
425.0000000,0.0173642
426.0000000,0.0176898
427.0000000,0.0172232
428.0000000,0.0181074
429.0000000,0.0175137
430.0000000,0.0170096
431.0000000,0.0173473
432.0000000,0.0170251
433.0000000,0.0182848
434.0000000,0.0174939
435.0000000,0.0178522
436.0000000,0.0173506
437.0000000,0.0175760
438.0000000,0.0177087
439.0000000,0.0177379
440.0000000,0.0173739
441.0000000,0.0172352
442.0000000,0.0173721
443.0000000,0.0173858
444.0000000,0.0173160
445.0000000,0.0177701
446.0000000,0.0173387
447.0000000,0.0174344
448.0000000,0.0172765
449.0000000,0.0174123
450.0000000,0.0175181
451.0000000,0.0168646
452.0000000,0.0179428
453.0000000,0.0178508
454.0000000,0.0171278
455.0000000,0.0173891
456.0000000,0.0169247
457.0000000,0.0167188
458.0000000,0.0169471
459.0000000,0.0169641
460.0000000,0.0171910
461.0000000,0.0166822
462.0000000,0.0169551
463.0000000,0.0173913
464.0000000,0.0176952
465.0000000,0.0175930
466.0000000,0.0176833
467.0000000,0.0166593
468.0000000,0.0165896
469.0000000,0.0163511
470.0000000,0.0169919
471.0000000,0.0170280
472.0000000,0.0171228
473.0000000,0.0176032
474.0000000,0.0171910
475.0000000,0.0169650
476.0000000,0.0170078
477.0000000,0.0172881
478.0000000,0.0167505
479.0000000,0.0171315
480.0000000,0.0178622
481.0000000,0.0174610
482.0000000,0.0175959
483.0000000,0.0175259
484.0000000,0.0173559
485.0000000,0.0168560
486.0000000,0.0173012
487.0000000,0.0171439
488.0000000,0.0172659
489.0000000,0.0169003
490.0000000,0.0177314
491.0000000,0.0168746
492.0000000,0.0173227
493.0000000,0.0170940
494.0000000,0.0170732
495.0000000,0.0171968
496.0000000,0.0173762
497.0000000,0.0172466
498.0000000,0.0165952
499.0000000,0.0172037
500.0000000,0.0168255
501.0000000,0.0168565
502.0000000,0.0170143
503.0000000,0.0171666
504.0000000,0.0168136
505.0000000,0.0174588
506.0000000,0.0173611
507.0000000,0.0170361
508.0000000,0.0177849
509.0000000,0.0168902
510.0000000,0.0173252
511.0000000,0.0171851
512.0000000,0.0176032
513.0000000,0.0171731
514.0000000,0.0167099
515.0000000,0.0173453
516.0000000,0.0167753
517.0000000,0.0175272
518.0000000,0.0174343
519.0000000,0.0173542
520.0000000,0.0172528
521.0000000,0.0170261
522.0000000,0.0172618
523.0000000,0.0171318
524.0000000,0.0170614
525.0000000,0.0167466
526.0000000,0.0172328
527.0000000,0.0167689
528.0000000,0.0166632
529.0000000,0.0173819
530.0000000,0.0174042
531.0000000,0.0172074
532.0000000,0.0174557
533.0000000,0.0167383
534.0000000,0.0166888
535.0000000,0.0166853
536.0000000,0.0168244
537.0000000,0.0167787
538.0000000,0.0169205
539.0000000,0.0170984
540.0000000,0.0172503
541.0000000,0.0168883
542.0000000,0.0170301
543.0000000,0.0168245
544.0000000,0.0171800
545.0000000,0.0171228
546.0000000,0.0170411
547.0000000,0.0171870
548.0000000,0.0168910
549.0000000,0.0165397
550.0000000,0.0171099
551.0000000,0.0171877
552.0000000,0.0170724
553.0000000,0.0166789
554.0000000,0.0165154
555.0000000,0.0167672
556.0000000,0.0171537
557.0000000,0.0175873
558.0000000,0.0167039
559.0000000,0.0166016
560.0000000,0.0176969
561.0000000,0.0169739
562.0000000,0.0171648
563.0000000,0.0171560
564.0000000,0.0167733
565.0000000,0.0165136
566.0000000,0.0167392
567.0000000,0.0170628
568.0000000,0.0162057
569.0000000,0.0166590
570.0000000,0.0171781
571.0000000,0.0167539
572.0000000,0.0174846
573.0000000,0.0169162
574.0000000,0.0161141
575.0000000,0.0169615
576.0000000,0.0167953
577.0000000,0.0167662
578.0000000,0.0162456
579.0000000,0.0162932
580.0000000,0.0169381
581.0000000,0.0169906
582.0000000,0.0164569
583.0000000,0.0167666
584.0000000,0.0170582
585.0000000,0.0167315
586.0000000,0.0166177
587.0000000,0.0167364
588.0000000,0.0165212
589.0000000,0.0174811
590.0000000,0.0164033
591.0000000,0.0166098
592.0000000,0.0170373
593.0000000,0.0169607
594.0000000,0.0169416
595.0000000,0.0162008
596.0000000,0.0167535
597.0000000,0.0164860
598.0000000,0.0167352
599.0000000,0.0168667
600.0000000,0.0170528
601.0000000,0.0171737
602.0000000,0.0171928
603.0000000,0.0159038
604.0000000,0.0166659
605.0000000,0.0162168
606.0000000,0.0163448
607.0000000,0.0170204
608.0000000,0.0169894
609.0000000,0.0169312
610.0000000,0.0169897
611.0000000,0.0171523
612.0000000,0.0171911
613.0000000,0.0165145
614.0000000,0.0175924
615.0000000,0.0171079
616.0000000,0.0164541
617.0000000,0.0164227
618.0000000,0.0163002
619.0000000,0.0166353
620.0000000,0.0172072
621.0000000,0.0165978
622.0000000,0.0164338
623.0000000,0.0167868
624.0000000,0.0168718
625.0000000,0.0165373
626.0000000,0.0171971
627.0000000,0.0164610
628.0000000,0.0172568
629.0000000,0.0162947
630.0000000,0.0163543
631.0000000,0.0155975
632.0000000,0.0167516
633.0000000,0.0170146
634.0000000,0.0166104
635.0000000,0.0168025
636.0000000,0.0175610
637.0000000,0.0165706
638.0000000,0.0166985
639.0000000,0.0164650
640.0000000,0.0167435
641.0000000,0.0162207
642.0000000,0.0169396
643.0000000,0.0169263
644.0000000,0.0166928
645.0000000,0.0164804
646.0000000,0.0163605
647.0000000,0.0168805
648.0000000,0.0168846
649.0000000,0.0168725
650.0000000,0.0165373
651.0000000,0.0164953
652.0000000,0.0166839
653.0000000,0.0163698
654.0000000,0.0173687
655.0000000,0.0163350
656.0000000,0.0167706
657.0000000,0.0168458
658.0000000,0.0166222
659.0000000,0.0161063
660.0000000,0.0169116
661.0000000,0.0168479
662.0000000,0.0168314
663.0000000,0.0165950
664.0000000,0.0169832
665.0000000,0.0165539
666.0000000,0.0170279
667.0000000,0.0166172
668.0000000,0.0160973
669.0000000,0.0163898
670.0000000,0.0166746
671.0000000,0.0166952
672.0000000,0.0166831
673.0000000,0.0169463
674.0000000,0.0171141
675.0000000,0.0171021
676.0000000,0.0166090
677.0000000,0.0167781
678.0000000,0.0162645
679.0000000,0.0163861
680.0000000,0.0161501
681.0000000,0.0165835
682.0000000,0.0161475
683.0000000,0.0162822
684.0000000,0.0165456
685.0000000,0.0162630
686.0000000,0.0161401
687.0000000,0.0161963
688.0000000,0.0166862
689.0000000,0.0166152
690.0000000,0.0159832
691.0000000,0.0163469
692.0000000,0.0163326
693.0000000,0.0163134
694.0000000,0.0167162
695.0000000,0.0165406
696.0000000,0.0162736
697.0000000,0.0164172
698.0000000,0.0163209
699.0000000,0.0161900
700.0000000,0.0164122
701.0000000,0.0161235
702.0000000,0.0168176
703.0000000,0.0162710
704.0000000,0.0163943
705.0000000,0.0167069
706.0000000,0.0168726
707.0000000,0.0163309
708.0000000,0.0170715
709.0000000,0.0168596
710.0000000,0.0163270
711.0000000,0.0166363
712.0000000,0.0165525
713.0000000,0.0166366
714.0000000,0.0163622
715.0000000,0.0158838
716.0000000,0.0166154
717.0000000,0.0164997
718.0000000,0.0169507
719.0000000,0.0165160
720.0000000,0.0163804
721.0000000,0.0169526
722.0000000,0.0162997
723.0000000,0.0165807
724.0000000,0.0167370
725.0000000,0.0167428
726.0000000,0.0163158
727.0000000,0.0164650
728.0000000,0.0165720
729.0000000,0.0165479
730.0000000,0.0165343
731.0000000,0.0161739
732.0000000,0.0162823
733.0000000,0.0168538
734.0000000,0.0169776
735.0000000,0.0163669
736.0000000,0.0164856
737.0000000,0.0162121
738.0000000,0.0163172
739.0000000,0.0164042
740.0000000,0.0168806
741.0000000,0.0158171
742.0000000,0.0168134
743.0000000,0.0168107
744.0000000,0.0169618
745.0000000,0.0170352
746.0000000,0.0153158
747.0000000,0.0165344
748.0000000,0.0169643
749.0000000,0.0167576
750.0000000,0.0162897
751.0000000,0.0167795
752.0000000,0.0161800
753.0000000,0.0166315
754.0000000,0.0160356
755.0000000,0.0161925
756.0000000,0.0171697
757.0000000,0.0163284
758.0000000,0.0166997
759.0000000,0.0166623
760.0000000,0.0166599
761.0000000,0.0162912
762.0000000,0.0160537
763.0000000,0.0170628
764.0000000,0.0161507
765.0000000,0.0162633
766.0000000,0.0163487
767.0000000,0.0164876
768.0000000,0.0164746
769.0000000,0.0163236
770.0000000,0.0166263
771.0000000,0.0162887
772.0000000,0.0165257
773.0000000,0.0161128
774.0000000,0.0168702
775.0000000,0.0164735
776.0000000,0.0165363
777.0000000,0.0169268
778.0000000,0.0164852
779.0000000,0.0158260
780.0000000,0.0162758
781.0000000,0.0160953
782.0000000,0.0163526
783.0000000,0.0163445
784.0000000,0.0163744
785.0000000,0.0165769
786.0000000,0.0161052
787.0000000,0.0164361
788.0000000,0.0162314
789.0000000,0.0163934
790.0000000,0.0167094
791.0000000,0.0159929
792.0000000,0.0168697
793.0000000,0.0163832
794.0000000,0.0161400
795.0000000,0.0168454
796.0000000,0.0158858
797.0000000,0.0161244
798.0000000,0.0165471
799.0000000,0.0162816
800.0000000,0.0164606
801.0000000,0.0166140
802.0000000,0.0160842
803.0000000,0.0166758
804.0000000,0.0161798
805.0000000,0.0164031
806.0000000,0.0165672
807.0000000,0.0167116
808.0000000,0.0166688
809.0000000,0.0161129
810.0000000,0.0163906
811.0000000,0.0162548
812.0000000,0.0159606
813.0000000,0.0163412
814.0000000,0.0168258
815.0000000,0.0165530
816.0000000,0.0157460
817.0000000,0.0168337
818.0000000,0.0165336
819.0000000,0.0160454
820.0000000,0.0159933
821.0000000,0.0161160
822.0000000,0.0159058
823.0000000,0.0157138
824.0000000,0.0161230
825.0000000,0.0157774
826.0000000,0.0159885
827.0000000,0.0160416
828.0000000,0.0161532
829.0000000,0.0165680
830.0000000,0.0164283
831.0000000,0.0163553
832.0000000,0.0161363
833.0000000,0.0161702
834.0000000,0.0160412
835.0000000,0.0164019
836.0000000,0.0165874
837.0000000,0.0163016
838.0000000,0.0162557
839.0000000,0.0162253
840.0000000,0.0163001
841.0000000,0.0160563
842.0000000,0.0160910
843.0000000,0.0163041
844.0000000,0.0162661
845.0000000,0.0159513
846.0000000,0.0160001
847.0000000,0.0166435
848.0000000,0.0159030
849.0000000,0.0160477
850.0000000,0.0159667
851.0000000,0.0163144
852.0000000,0.0161975
853.0000000,0.0164330
854.0000000,0.0158987
855.0000000,0.0165291
856.0000000,0.0160070
857.0000000,0.0164633
858.0000000,0.0168739
859.0000000,0.0160824
860.0000000,0.0168142
861.0000000,0.0158854
862.0000000,0.0159223
863.0000000,0.0161228
864.0000000,0.0164280
865.0000000,0.0160593
866.0000000,0.0163012
867.0000000,0.0163583
868.0000000,0.0162278
869.0000000,0.0166114
870.0000000,0.0162204
871.0000000,0.0157813
872.0000000,0.0160353
873.0000000,0.0159456
874.0000000,0.0160402
875.0000000,0.0159426
876.0000000,0.0166616
877.0000000,0.0159171
878.0000000,0.0164516
879.0000000,0.0160936
880.0000000,0.0163518
881.0000000,0.0166948
882.0000000,0.0164207
883.0000000,0.0161828
884.0000000,0.0162439
885.0000000,0.0162186
886.0000000,0.0157387
887.0000000,0.0162799
888.0000000,0.0163548
889.0000000,0.0159769
890.0000000,0.0160040
891.0000000,0.0162857
892.0000000,0.0166790
893.0000000,0.0165434
894.0000000,0.0167316
895.0000000,0.0164440
896.0000000,0.0167973
897.0000000,0.0157061
898.0000000,0.0158349
899.0000000,0.0166836
900.0000000,0.0159888
901.0000000,0.0162725
902.0000000,0.0162304
903.0000000,0.0168541
904.0000000,0.0167438
905.0000000,0.0161353
906.0000000,0.0164391
907.0000000,0.0161386
908.0000000,0.0165123
909.0000000,0.0162080
910.0000000,0.0162920
911.0000000,0.0159847
912.0000000,0.0161427
913.0000000,0.0163248
914.0000000,0.0158017
915.0000000,0.0163649
916.0000000,0.0164987
917.0000000,0.0159802
918.0000000,0.0158046
919.0000000,0.0159916
920.0000000,0.0163058
921.0000000,0.0163661
922.0000000,0.0166827
923.0000000,0.0164331
924.0000000,0.0166787
925.0000000,0.0161764
926.0000000,0.0154180
927.0000000,0.0160565
928.0000000,0.0156570
929.0000000,0.0162083
930.0000000,0.0160452
931.0000000,0.0160249
932.0000000,0.0157501
933.0000000,0.0160325
934.0000000,0.0163912
935.0000000,0.0162262
936.0000000,0.0160554
937.0000000,0.0165841
938.0000000,0.0164682
939.0000000,0.0161131
940.0000000,0.0167557
941.0000000,0.0168631
942.0000000,0.0163750
943.0000000,0.0161416
944.0000000,0.0158213
945.0000000,0.0160183
946.0000000,0.0158685
947.0000000,0.0161507
948.0000000,0.0162134
949.0000000,0.0161469
950.0000000,0.0157119
951.0000000,0.0164826
952.0000000,0.0166904
953.0000000,0.0165244
954.0000000,0.0170533
955.0000000,0.0164065
956.0000000,0.0161795
957.0000000,0.0164235
958.0000000,0.0160513
959.0000000,0.0163268
960.0000000,0.0157245
961.0000000,0.0161964
962.0000000,0.0161138
963.0000000,0.0159815
964.0000000,0.0157264
965.0000000,0.0161015
966.0000000,0.0164840
967.0000000,0.0160406
968.0000000,0.0158641
969.0000000,0.0156632
970.0000000,0.0163829
971.0000000,0.0163621
972.0000000,0.0165688
973.0000000,0.0157919
974.0000000,0.0159309
975.0000000,0.0163824
976.0000000,0.0163364
977.0000000,0.0163684
978.0000000,0.0169257
979.0000000,0.0167509
980.0000000,0.0163963
981.0000000,0.0158788
982.0000000,0.0158033
983.0000000,0.0155796
984.0000000,0.0166618
985.0000000,0.0161189
986.0000000,0.0161398
987.0000000,0.0163874
988.0000000,0.0159314
989.0000000,0.0159579
990.0000000,0.0160518
991.0000000,0.0161556
992.0000000,0.0159939
993.0000000,0.0156493
994.0000000,0.0159759
995.0000000,0.0161361
996.0000000,0.0158014
997.0000000,0.0167945
998.0000000,0.0159284
999.0000000,0.0158827
1000.0000000,0.0166009
1001.0000000,0.0158577
1002.0000000,0.0159930
1003.0000000,0.0162127
1004.0000000,0.0161478
1005.0000000,0.0165897
1006.0000000,0.0163863
1007.0000000,0.0161146
1008.0000000,0.0163788
1009.0000000,0.0160369
1010.0000000,0.0163105
1011.0000000,0.0164833
1012.0000000,0.0162394
1013.0000000,0.0165844
1014.0000000,0.0161443
1015.0000000,0.0163383
1016.0000000,0.0165875
1017.0000000,0.0155362
1018.0000000,0.0159603
1019.0000000,0.0166400
1020.0000000,0.0169416
1021.0000000,0.0162128
1022.0000000,0.0159738
1023.0000000,0.0159093
1024.0000000,0.0158543
1025.0000000,0.0159137
1026.0000000,0.0158300
1027.0000000,0.0163169
1028.0000000,0.0167992
1029.0000000,0.0161624
1030.0000000,0.0158901
1031.0000000,0.0159595
1032.0000000,0.0165362
1033.0000000,0.0158637
1034.0000000,0.0159431
1035.0000000,0.0159021
1036.0000000,0.0160830
1037.0000000,0.0159544
1038.0000000,0.0169456
1039.0000000,0.0161023
1040.0000000,0.0156409
1041.0000000,0.0160519
1042.0000000,0.0167260
1043.0000000,0.0161948
1044.0000000,0.0161210
1045.0000000,0.0160418
1046.0000000,0.0156984
1047.0000000,0.0164089
1048.0000000,0.0158337
1049.0000000,0.0165745
1050.0000000,0.0162255
1051.0000000,0.0160467
1052.0000000,0.0158295
1053.0000000,0.0156375
1054.0000000,0.0162541
1055.0000000,0.0160051
1056.0000000,0.0160006
1057.0000000,0.0164844
1058.0000000,0.0161776
1059.0000000,0.0163497
1060.0000000,0.0165142
1061.0000000,0.0159778
1062.0000000,0.0162000
1063.0000000,0.0161518
1064.0000000,0.0162558
1065.0000000,0.0160902
1066.0000000,0.0172014
1067.0000000,0.0158764
1068.0000000,0.0160512
1069.0000000,0.0158340
1070.0000000,0.0160233
1071.0000000,0.0162023
1072.0000000,0.0162544
1073.0000000,0.0158162
1074.0000000,0.0159252
1075.0000000,0.0160761
1076.0000000,0.0167558
1077.0000000,0.0157109
1078.0000000,0.0162225
1079.0000000,0.0157609
1080.0000000,0.0158393
1081.0000000,0.0161985
1082.0000000,0.0162192
1083.0000000,0.0159925
1084.0000000,0.0163429
1085.0000000,0.0160067
1086.0000000,0.0163147
1087.0000000,0.0157424
1088.0000000,0.0166328
1089.0000000,0.0164752
1090.0000000,0.0160219
1091.0000000,0.0162035
1092.0000000,0.0158152
1093.0000000,0.0160361
1094.0000000,0.0166801
1095.0000000,0.0158600
1096.0000000,0.0167539
1097.0000000,0.0155791
1098.0000000,0.0163180
1099.0000000,0.0166541
1100.0000000,0.0158160
1101.0000000,0.0154079
1102.0000000,0.0156886
1103.0000000,0.0161647
1104.0000000,0.0162367
1105.0000000,0.0161953
1106.0000000,0.0155740
1107.0000000,0.0160236
1108.0000000,0.0163814
1109.0000000,0.0161013
1110.0000000,0.0165789
1111.0000000,0.0160144
1112.0000000,0.0162441
1113.0000000,0.0160170
1114.0000000,0.0158777
1115.0000000,0.0158547
1116.0000000,0.0160082
1117.0000000,0.0161078
1118.0000000,0.0156521
1119.0000000,0.0157339
1120.0000000,0.0164805
1121.0000000,0.0164390
1122.0000000,0.0158399
1123.0000000,0.0158918
1124.0000000,0.0151739
1125.0000000,0.0166845
1126.0000000,0.0156442
1127.0000000,0.0164674
1128.0000000,0.0155282
1129.0000000,0.0156852
1130.0000000,0.0158595
1131.0000000,0.0160528
1132.0000000,0.0161535
1133.0000000,0.0160040
1134.0000000,0.0159297
1135.0000000,0.0152796
1136.0000000,0.0164388
1137.0000000,0.0161086
1138.0000000,0.0163590
1139.0000000,0.0156771
1140.0000000,0.0162090
1141.0000000,0.0159730
1142.0000000,0.0161670
1143.0000000,0.0160149
1144.0000000,0.0159489
1145.0000000,0.0159574
1146.0000000,0.0163507
1147.0000000,0.0156822
1148.0000000,0.0161047
1149.0000000,0.0158271
1150.0000000,0.0160362
1151.0000000,0.0156504
1152.0000000,0.0160143
1153.0000000,0.0153579
1154.0000000,0.0166503
1155.0000000,0.0155566
1156.0000000,0.0155121
1157.0000000,0.0161204
1158.0000000,0.0157802
1159.0000000,0.0160231
1160.0000000,0.0165985
1161.0000000,0.0160026
1162.0000000,0.0154534
1163.0000000,0.0161280
1164.0000000,0.0157434
1165.0000000,0.0165089
1166.0000000,0.0162662
1167.0000000,0.0160620
1168.0000000,0.0163903
1169.0000000,0.0160893
1170.0000000,0.0168632
1171.0000000,0.0161683
1172.0000000,0.0157143
1173.0000000,0.0164372
1174.0000000,0.0157740
1175.0000000,0.0162836
1176.0000000,0.0160369
1177.0000000,0.0159730
1178.0000000,0.0160075
1179.0000000,0.0158375
1180.0000000,0.0160602
1181.0000000,0.0159826
1182.0000000,0.0160522
1183.0000000,0.0160609
1184.0000000,0.0161779
1185.0000000,0.0158527
1186.0000000,0.0159465
1187.0000000,0.0159602
1188.0000000,0.0156177
1189.0000000,0.0157571
1190.0000000,0.0161041
1191.0000000,0.0160162
1192.0000000,0.0161259
1193.0000000,0.0156798
1194.0000000,0.0158908
1195.0000000,0.0158719
1196.0000000,0.0156237
1197.0000000,0.0161343
1198.0000000,0.0158773
1199.0000000,0.0159561
1200.0000000,0.0169808
1201.0000000,0.0164473
1202.0000000,0.0158666
1203.0000000,0.0161014
1204.0000000,0.0154593
1205.0000000,0.0158017
1206.0000000,0.0160630
1207.0000000,0.0160706
1208.0000000,0.0156024
1209.0000000,0.0164019
1210.0000000,0.0155738
1211.0000000,0.0153914
1212.0000000,0.0155171
1213.0000000,0.0157737
1214.0000000,0.0156097
1215.0000000,0.0160246
1216.0000000,0.0161396
1217.0000000,0.0154611
1218.0000000,0.0161029
1219.0000000,0.0153889
1220.0000000,0.0162043
1221.0000000,0.0164844
1222.0000000,0.0157316
1223.0000000,0.0158331
1224.0000000,0.0161158
1225.0000000,0.0160440
1226.0000000,0.0161140
1227.0000000,0.0154051
1228.0000000,0.0162107
1229.0000000,0.0157412
1230.0000000,0.0159449
1231.0000000,0.0158981
1232.0000000,0.0161175
1233.0000000,0.0159408
1234.0000000,0.0162935
1235.0000000,0.0157475
1236.0000000,0.0162334
1237.0000000,0.0159992
1238.0000000,0.0159106
1239.0000000,0.0162436
1240.0000000,0.0156317
1241.0000000,0.0159758
1242.0000000,0.0156293
1243.0000000,0.0162859
1244.0000000,0.0162991
1245.0000000,0.0156196
1246.0000000,0.0163057
1247.0000000,0.0161308
1248.0000000,0.0157995
1249.0000000,0.0159962
1250.0000000,0.0160863
1251.0000000,0.0157500
1252.0000000,0.0159283
1253.0000000,0.0154795
1254.0000000,0.0155860
1255.0000000,0.0163688
1256.0000000,0.0155138
1257.0000000,0.0155400
1258.0000000,0.0158226
1259.0000000,0.0158921
1260.0000000,0.0161568
1261.0000000,0.0156177
1262.0000000,0.0161225
1263.0000000,0.0152393
1264.0000000,0.0161545
1265.0000000,0.0163197
1266.0000000,0.0157862
1267.0000000,0.0157318
1268.0000000,0.0161405
1269.0000000,0.0158286
1270.0000000,0.0162624
1271.0000000,0.0156778
1272.0000000,0.0160848
1273.0000000,0.0158470
1274.0000000,0.0158875
1275.0000000,0.0160841
1276.0000000,0.0161649
1277.0000000,0.0155376
1278.0000000,0.0162576
1279.0000000,0.0157673
1280.0000000,0.0160374
1281.0000000,0.0160267
1282.0000000,0.0160226
1283.0000000,0.0155811
1284.0000000,0.0162340
1285.0000000,0.0163430
1286.0000000,0.0157710
1287.0000000,0.0160516
1288.0000000,0.0157601
1289.0000000,0.0157117
1290.0000000,0.0159935
1291.0000000,0.0161159
1292.0000000,0.0164982
1293.0000000,0.0162755
1294.0000000,0.0153869
1295.0000000,0.0157351
1296.0000000,0.0161142
1297.0000000,0.0158905
1298.0000000,0.0160204
1299.0000000,0.0159489
1300.0000000,0.0159554
1301.0000000,0.0160791
1302.0000000,0.0155620
1303.0000000,0.0159314
1304.0000000,0.0157252
1305.0000000,0.0164337
1306.0000000,0.0164126
1307.0000000,0.0158541
1308.0000000,0.0155758
1309.0000000,0.0158636
1310.0000000,0.0162068
1311.0000000,0.0155191
1312.0000000,0.0159599
1313.0000000,0.0163677
1314.0000000,0.0158133
1315.0000000,0.0157327
1316.0000000,0.0160841
1317.0000000,0.0156022
1318.0000000,0.0162729
1319.0000000,0.0158969
1320.0000000,0.0155437
1321.0000000,0.0154604
1322.0000000,0.0162272
1323.0000000,0.0159312
1324.0000000,0.0154703
1325.0000000,0.0156444
1326.0000000,0.0162747
1327.0000000,0.0160405
1328.0000000,0.0156265
1329.0000000,0.0162547
1330.0000000,0.0156037
1331.0000000,0.0159583
1332.0000000,0.0154370
1333.0000000,0.0158604
1334.0000000,0.0156173
1335.0000000,0.0155902
1336.0000000,0.0156215
1337.0000000,0.0160998
1338.0000000,0.0155421
1339.0000000,0.0154252
1340.0000000,0.0151710
1341.0000000,0.0152136
1342.0000000,0.0156105
1343.0000000,0.0160263
1344.0000000,0.0154100
1345.0000000,0.0158010
1346.0000000,0.0156417
1347.0000000,0.0158590
1348.0000000,0.0163271
1349.0000000,0.0155129
1350.0000000,0.0159347
1351.0000000,0.0158368
1352.0000000,0.0157779
1353.0000000,0.0155271
1354.0000000,0.0154837
1355.0000000,0.0153839
1356.0000000,0.0155580
1357.0000000,0.0159834
1358.0000000,0.0154496
1359.0000000,0.0156426
1360.0000000,0.0163483
1361.0000000,0.0163336
1362.0000000,0.0156395
1363.0000000,0.0158218
1364.0000000,0.0155877
1365.0000000,0.0159713
1366.0000000,0.0155729
1367.0000000,0.0160302
1368.0000000,0.0155446
1369.0000000,0.0153962
1370.0000000,0.0156486
1371.0000000,0.0160449
1372.0000000,0.0162813
1373.0000000,0.0163840
1374.0000000,0.0162433
1375.0000000,0.0155327
1376.0000000,0.0161200
1377.0000000,0.0155165
1378.0000000,0.0161357
1379.0000000,0.0159021
1380.0000000,0.0158954
1381.0000000,0.0153451
1382.0000000,0.0154767
1383.0000000,0.0153499
1384.0000000,0.0161972
1385.0000000,0.0158801
1386.0000000,0.0158010
1387.0000000,0.0159533
1388.0000000,0.0163076
1389.0000000,0.0162253
1390.0000000,0.0160792
1391.0000000,0.0159260
1392.0000000,0.0155124
1393.0000000,0.0158362
1394.0000000,0.0156364
1395.0000000,0.0163218
1396.0000000,0.0158782
1397.0000000,0.0156976
1398.0000000,0.0156424
1399.0000000,0.0159004
1400.0000000,0.0153961
1401.0000000,0.0160183
1402.0000000,0.0160491
1403.0000000,0.0160423
1404.0000000,0.0160718
1405.0000000,0.0150891
1406.0000000,0.0154370
1407.0000000,0.0154206
1408.0000000,0.0154223
1409.0000000,0.0155747
1410.0000000,0.0158033
1411.0000000,0.0153469
1412.0000000,0.0159615
1413.0000000,0.0157704
1414.0000000,0.0160188
1415.0000000,0.0156078
1416.0000000,0.0162985
1417.0000000,0.0155989
1418.0000000,0.0160384
1419.0000000,0.0158445
1420.0000000,0.0162689
1421.0000000,0.0157583
1422.0000000,0.0157966
1423.0000000,0.0160369
1424.0000000,0.0160601
1425.0000000,0.0165624
1426.0000000,0.0158451
1427.0000000,0.0160050
1428.0000000,0.0158189
1429.0000000,0.0164738
1430.0000000,0.0160755
1431.0000000,0.0158005
1432.0000000,0.0159654
1433.0000000,0.0160452
1434.0000000,0.0157962
1435.0000000,0.0158313
1436.0000000,0.0165404
1437.0000000,0.0160912
1438.0000000,0.0154438
1439.0000000,0.0162491
1440.0000000,0.0155894
1441.0000000,0.0158529
1442.0000000,0.0158747
1443.0000000,0.0157010
1444.0000000,0.0159096
1445.0000000,0.0157135
1446.0000000,0.0162673
1447.0000000,0.0156096
1448.0000000,0.0158851
1449.0000000,0.0160007
1450.0000000,0.0165025
1451.0000000,0.0160294
1452.0000000,0.0160117
1453.0000000,0.0156716
1454.0000000,0.0158085
1455.0000000,0.0155454
1456.0000000,0.0158185
1457.0000000,0.0152671
1458.0000000,0.0162158
1459.0000000,0.0158562
1460.0000000,0.0157832
1461.0000000,0.0161235
1462.0000000,0.0158484
1463.0000000,0.0158480
1464.0000000,0.0157510
1465.0000000,0.0159559
1466.0000000,0.0159204
1467.0000000,0.0161635
1468.0000000,0.0160710
1469.0000000,0.0159629
1470.0000000,0.0158754
1471.0000000,0.0162493
1472.0000000,0.0159731
1473.0000000,0.0162031
1474.0000000,0.0161157
1475.0000000,0.0155270
1476.0000000,0.0161278
1477.0000000,0.0154117
1478.0000000,0.0156939
1479.0000000,0.0162282
1480.0000000,0.0160169
1481.0000000,0.0160684
1482.0000000,0.0162221
1483.0000000,0.0158791
1484.0000000,0.0160557
1485.0000000,0.0151767
1486.0000000,0.0154776
1487.0000000,0.0160513
1488.0000000,0.0162140
1489.0000000,0.0164327
1490.0000000,0.0158189
1491.0000000,0.0160238
1492.0000000,0.0158641
1493.0000000,0.0160799
1494.0000000,0.0160638
1495.0000000,0.0158718
1496.0000000,0.0158921
1497.0000000,0.0159391
1498.0000000,0.0160306
1499.0000000,0.0160131
1500.0000000,0.0152165
1501.0000000,0.0156411
1502.0000000,0.0154406
1503.0000000,0.0156721
1504.0000000,0.0158399
1505.0000000,0.0155017
1506.0000000,0.0156851
1507.0000000,0.0151555
1508.0000000,0.0160940
1509.0000000,0.0158012
1510.0000000,0.0158160
1511.0000000,0.0158826
1512.0000000,0.0161539
1513.0000000,0.0155226
1514.0000000,0.0155891
1515.0000000,0.0154912
1516.0000000,0.0157408
1517.0000000,0.0155212
1518.0000000,0.0157291
1519.0000000,0.0162025
1520.0000000,0.0162498
1521.0000000,0.0160476
1522.0000000,0.0158722
1523.0000000,0.0156606
1524.0000000,0.0158562
1525.0000000,0.0151942
1526.0000000,0.0152875
1527.0000000,0.0159160
1528.0000000,0.0154734
1529.0000000,0.0163955
1530.0000000,0.0157351
1531.0000000,0.0154454
1532.0000000,0.0155627
1533.0000000,0.0156959
1534.0000000,0.0155123
1535.0000000,0.0155577
1536.0000000,0.0159695
1537.0000000,0.0162256
1538.0000000,0.0156520
1539.0000000,0.0162851
1540.0000000,0.0156578
1541.0000000,0.0155804
1542.0000000,0.0161756
1543.0000000,0.0159392
1544.0000000,0.0159175
1545.0000000,0.0157024
1546.0000000,0.0153959
1547.0000000,0.0153024
1548.0000000,0.0160785
1549.0000000,0.0154794
1550.0000000,0.0152686
1551.0000000,0.0156793
1552.0000000,0.0151614
1553.0000000,0.0157339
1554.0000000,0.0151369
1555.0000000,0.0155619
1556.0000000,0.0156950
1557.0000000,0.0156991
1558.0000000,0.0154433
1559.0000000,0.0157957
1560.0000000,0.0149768
1561.0000000,0.0155423
1562.0000000,0.0154587
1563.0000000,0.0154762
1564.0000000,0.0159202
1565.0000000,0.0154469
1566.0000000,0.0160740
1567.0000000,0.0161425
1568.0000000,0.0153537
1569.0000000,0.0156037
1570.0000000,0.0153522
1571.0000000,0.0156368
1572.0000000,0.0158043
1573.0000000,0.0154825
1574.0000000,0.0155365
1575.0000000,0.0158889
1576.0000000,0.0155273
1577.0000000,0.0153811
1578.0000000,0.0155338
1579.0000000,0.0155123
1580.0000000,0.0158357
1581.0000000,0.0154531
1582.0000000,0.0155904
1583.0000000,0.0158514
1584.0000000,0.0159925
1585.0000000,0.0164266
1586.0000000,0.0153954
1587.0000000,0.0157496
1588.0000000,0.0157278
1589.0000000,0.0162734
1590.0000000,0.0158948
1591.0000000,0.0156400
1592.0000000,0.0159785
1593.0000000,0.0159557
1594.0000000,0.0159727
1595.0000000,0.0156250
1596.0000000,0.0154587
1597.0000000,0.0155138
1598.0000000,0.0159685
1599.0000000,0.0156470
1600.0000000,0.0159051
1601.0000000,0.0157933
1602.0000000,0.0157039
1603.0000000,0.0156433
1604.0000000,0.0159057
1605.0000000,0.0156377
1606.0000000,0.0157893
1607.0000000,0.0155699
1608.0000000,0.0160519
1609.0000000,0.0153577
1610.0000000,0.0151483
1611.0000000,0.0158167
1612.0000000,0.0157664
1613.0000000,0.0161464
1614.0000000,0.0156667
1615.0000000,0.0156871
1616.0000000,0.0155913
1617.0000000,0.0158411
1618.0000000,0.0155545
1619.0000000,0.0157943
1620.0000000,0.0158553
1621.0000000,0.0160879
1622.0000000,0.0151258
1623.0000000,0.0150678
1624.0000000,0.0157256
1625.0000000,0.0154034
1626.0000000,0.0156101
1627.0000000,0.0155786
1628.0000000,0.0161315
1629.0000000,0.0156242
1630.0000000,0.0154043
1631.0000000,0.0159306
1632.0000000,0.0155519
1633.0000000,0.0155712
1634.0000000,0.0159066
1635.0000000,0.0157442
1636.0000000,0.0159504
1637.0000000,0.0159720
1638.0000000,0.0152175
1639.0000000,0.0157876
1640.0000000,0.0151594
1641.0000000,0.0159048
1642.0000000,0.0162547
1643.0000000,0.0153661
1644.0000000,0.0155272
1645.0000000,0.0151116
1646.0000000,0.0157107
1647.0000000,0.0162452
1648.0000000,0.0161240
1649.0000000,0.0159124
1650.0000000,0.0157179
1651.0000000,0.0155619
1652.0000000,0.0158609
1653.0000000,0.0162306
1654.0000000,0.0159305
1655.0000000,0.0154646
1656.0000000,0.0155378
1657.0000000,0.0155057
1658.0000000,0.0155909
1659.0000000,0.0156577
1660.0000000,0.0162386
1661.0000000,0.0158603
1662.0000000,0.0156931
1663.0000000,0.0154280
1664.0000000,0.0157277
1665.0000000,0.0159866
1666.0000000,0.0153733
1667.0000000,0.0162095
1668.0000000,0.0156746
1669.0000000,0.0153679
1670.0000000,0.0161451
1671.0000000,0.0153128
1672.0000000,0.0157852
1673.0000000,0.0152765
1674.0000000,0.0156149
1675.0000000,0.0159005
1676.0000000,0.0154740
1677.0000000,0.0158208
1678.0000000,0.0156441
1679.0000000,0.0162887
1680.0000000,0.0155211
1681.0000000,0.0157444
1682.0000000,0.0157538
1683.0000000,0.0156178
1684.0000000,0.0151435
1685.0000000,0.0162685
1686.0000000,0.0151370
1687.0000000,0.0157829
1688.0000000,0.0166205
1689.0000000,0.0155492
1690.0000000,0.0157239
1691.0000000,0.0154909
1692.0000000,0.0160197
1693.0000000,0.0153285
1694.0000000,0.0161122
1695.0000000,0.0160687
1696.0000000,0.0159504
1697.0000000,0.0157762
1698.0000000,0.0159051
1699.0000000,0.0160260
1700.0000000,0.0157923
1701.0000000,0.0154939
1702.0000000,0.0159770
1703.0000000,0.0157071
1704.0000000,0.0160109
1705.0000000,0.0164576
1706.0000000,0.0154981
1707.0000000,0.0156389
1708.0000000,0.0155223
1709.0000000,0.0158470
1710.0000000,0.0152003
1711.0000000,0.0157044
1712.0000000,0.0157129
1713.0000000,0.0157809
1714.0000000,0.0154966
1715.0000000,0.0150018
1716.0000000,0.0155081
1717.0000000,0.0161111
1718.0000000,0.0157477
1719.0000000,0.0160858
1720.0000000,0.0160678
1721.0000000,0.0155795
1722.0000000,0.0158276
1723.0000000,0.0156441
1724.0000000,0.0160087
1725.0000000,0.0155196
1726.0000000,0.0150129
1727.0000000,0.0159158
1728.0000000,0.0152924
1729.0000000,0.0155578
1730.0000000,0.0153770
1731.0000000,0.0161582
1732.0000000,0.0154759
1733.0000000,0.0153896
1734.0000000,0.0158305
1735.0000000,0.0161066
1736.0000000,0.0152286
1737.0000000,0.0155625
1738.0000000,0.0156192
1739.0000000,0.0156096
1740.0000000,0.0153926
1741.0000000,0.0157516
1742.0000000,0.0158733
1743.0000000,0.0160284
1744.0000000,0.0155923
1745.0000000,0.0155249
1746.0000000,0.0151879
1747.0000000,0.0155100
1748.0000000,0.0153206
1749.0000000,0.0157326
1750.0000000,0.0156590
1751.0000000,0.0156259
1752.0000000,0.0156831
1753.0000000,0.0158869
1754.0000000,0.0157024
1755.0000000,0.0158656
1756.0000000,0.0157180
1757.0000000,0.0156399
1758.0000000,0.0154812
1759.0000000,0.0159339
1760.0000000,0.0160903
1761.0000000,0.0153940
1762.0000000,0.0162604
1763.0000000,0.0153314
1764.0000000,0.0161255
1765.0000000,0.0157836
1766.0000000,0.0156580
1767.0000000,0.0160943
1768.0000000,0.0156112
1769.0000000,0.0155938
1770.0000000,0.0159295
1771.0000000,0.0164936
1772.0000000,0.0156727
1773.0000000,0.0152591
1774.0000000,0.0158536
1775.0000000,0.0160995
1776.0000000,0.0153463
1777.0000000,0.0156115
1778.0000000,0.0157704
1779.0000000,0.0154237
1780.0000000,0.0153936
1781.0000000,0.0160034
1782.0000000,0.0159224
1783.0000000,0.0157920
1784.0000000,0.0158281
1785.0000000,0.0152927
1786.0000000,0.0154722
1787.0000000,0.0154823
1788.0000000,0.0153267
1789.0000000,0.0155909
1790.0000000,0.0158814
1791.0000000,0.0158152
1792.0000000,0.0156044
1793.0000000,0.0155351
1794.0000000,0.0157721
1795.0000000,0.0158133
1796.0000000,0.0160874
1797.0000000,0.0153361
1798.0000000,0.0157016
1799.0000000,0.0156060
1800.0000000,0.0157661
1801.0000000,0.0154866
1802.0000000,0.0154514
1803.0000000,0.0159144
1804.0000000,0.0157909
1805.0000000,0.0153892
1806.0000000,0.0154561
1807.0000000,0.0155590
1808.0000000,0.0156034
1809.0000000,0.0154887
1810.0000000,0.0154980
1811.0000000,0.0159567
1812.0000000,0.0158980
1813.0000000,0.0160820
1814.0000000,0.0155835
1815.0000000,0.0159004
1816.0000000,0.0157003
1817.0000000,0.0154487
1818.0000000,0.0158153
1819.0000000,0.0158693
1820.0000000,0.0157330
1821.0000000,0.0163218
1822.0000000,0.0159101
1823.0000000,0.0159267
1824.0000000,0.0160872
1825.0000000,0.0156770
1826.0000000,0.0161434
1827.0000000,0.0156583
1828.0000000,0.0158612
1829.0000000,0.0153406
1830.0000000,0.0159000
1831.0000000,0.0156860
1832.0000000,0.0159593
1833.0000000,0.0155651
1834.0000000,0.0152000
1835.0000000,0.0155008
1836.0000000,0.0154050
1837.0000000,0.0156840
1838.0000000,0.0161938
1839.0000000,0.0157303
1840.0000000,0.0154824
1841.0000000,0.0159737
1842.0000000,0.0157029
1843.0000000,0.0160360
1844.0000000,0.0155785
1845.0000000,0.0158388
1846.0000000,0.0159038
1847.0000000,0.0158338
1848.0000000,0.0160685
1849.0000000,0.0160322
1850.0000000,0.0155852
1851.0000000,0.0160175
1852.0000000,0.0154480
1853.0000000,0.0156802
1854.0000000,0.0156737
1855.0000000,0.0155418
1856.0000000,0.0154872
1857.0000000,0.0159811
1858.0000000,0.0158357
1859.0000000,0.0154602
1860.0000000,0.0158165
1861.0000000,0.0155717
1862.0000000,0.0155774
1863.0000000,0.0152296
1864.0000000,0.0154029
1865.0000000,0.0157701
1866.0000000,0.0156572
1867.0000000,0.0152040
1868.0000000,0.0154756
1869.0000000,0.0151098
1870.0000000,0.0156110
1871.0000000,0.0145199
1872.0000000,0.0157435
1873.0000000,0.0155909
1874.0000000,0.0154031
1875.0000000,0.0157220
1876.0000000,0.0153075
1877.0000000,0.0155210
1878.0000000,0.0156348
1879.0000000,0.0148952
1880.0000000,0.0157623
1881.0000000,0.0157565
1882.0000000,0.0157518
1883.0000000,0.0157097
1884.0000000,0.0156042
1885.0000000,0.0152976
1886.0000000,0.0157957
1887.0000000,0.0153384
1888.0000000,0.0155219
1889.0000000,0.0157175
1890.0000000,0.0161715
1891.0000000,0.0154233
1892.0000000,0.0157466
1893.0000000,0.0152981
1894.0000000,0.0155013
1895.0000000,0.0153226
1896.0000000,0.0160622
1897.0000000,0.0155975
1898.0000000,0.0152599
1899.0000000,0.0160947
1900.0000000,0.0153210
1901.0000000,0.0163274
1902.0000000,0.0155155
1903.0000000,0.0160287
1904.0000000,0.0156251
1905.0000000,0.0151908
1906.0000000,0.0148598
1907.0000000,0.0155604
1908.0000000,0.0156312
1909.0000000,0.0151027
1910.0000000,0.0155218
1911.0000000,0.0155537
1912.0000000,0.0154374
1913.0000000,0.0151827
1914.0000000,0.0156471
1915.0000000,0.0154393
1916.0000000,0.0158748
1917.0000000,0.0156856
1918.0000000,0.0156680
1919.0000000,0.0158905
1920.0000000,0.0152183
1921.0000000,0.0152105
1922.0000000,0.0158442
1923.0000000,0.0154593
1924.0000000,0.0159182
1925.0000000,0.0154869
1926.0000000,0.0154894
1927.0000000,0.0154633
1928.0000000,0.0150703
1929.0000000,0.0153740
1930.0000000,0.0154467
1931.0000000,0.0156442
1932.0000000,0.0157380
1933.0000000,0.0151937
1934.0000000,0.0160178
1935.0000000,0.0156382
1936.0000000,0.0154827
1937.0000000,0.0159152
1938.0000000,0.0154562
1939.0000000,0.0154553
1940.0000000,0.0156486
1941.0000000,0.0155433
1942.0000000,0.0161237
1943.0000000,0.0152398
1944.0000000,0.0154965
1945.0000000,0.0156873
1946.0000000,0.0151912
1947.0000000,0.0155913
1948.0000000,0.0155243
1949.0000000,0.0157538
1950.0000000,0.0152366
1951.0000000,0.0158784
1952.0000000,0.0156135
1953.0000000,0.0153385
1954.0000000,0.0152449
1955.0000000,0.0157386
1956.0000000,0.0152912
1957.0000000,0.0158421
1958.0000000,0.0155991
1959.0000000,0.0158221
1960.0000000,0.0157346
1961.0000000,0.0153519
1962.0000000,0.0158045
1963.0000000,0.0157563
1964.0000000,0.0156853
1965.0000000,0.0155722
1966.0000000,0.0154339
1967.0000000,0.0158335
1968.0000000,0.0151416
1969.0000000,0.0160504
1970.0000000,0.0154031
1971.0000000,0.0152406
1972.0000000,0.0158024
1973.0000000,0.0154140
1974.0000000,0.0156425
1975.0000000,0.0156962
1976.0000000,0.0159332
1977.0000000,0.0154283
1978.0000000,0.0157241
1979.0000000,0.0156728
1980.0000000,0.0161763
1981.0000000,0.0157107
1982.0000000,0.0156342
1983.0000000,0.0153090
1984.0000000,0.0161186
1985.0000000,0.0152464
1986.0000000,0.0153944
1987.0000000,0.0158085
1988.0000000,0.0155695
1989.0000000,0.0159006
1990.0000000,0.0153705
1991.0000000,0.0156717
1992.0000000,0.0157034
1993.0000000,0.0155033
1994.0000000,0.0154168
1995.0000000,0.0156529
1996.0000000,0.0157735
1997.0000000,0.0153219
1998.0000000,0.0155991
1999.0000000,0.0158448
2000.0000000,0.0157914


==> data/enc_var-vae_circ-ThreeGPP-enc_var-genie-128rx-1p-lat-8.txt <==
ep,enc_var
1.0000000,8.3022099
2.0000000,2.1874638
3.0000000,0.7421373
4.0000000,0.4840786
5.0000000,0.4115376
6.0000000,0.3690673
7.0000000,0.3290236
8.0000000,0.3110260
9.0000000,0.2956104
10.0000000,0.2873745
11.0000000,0.2689161
12.0000000,0.2580807
13.0000000,0.2561180
14.0000000,0.2565898
15.0000000,0.2435055
16.0000000,0.2372830
17.0000000,0.2317951
18.0000000,0.2429918
19.0000000,0.2341790
20.0000000,0.2217002
21.0000000,0.2259028
22.0000000,0.2149862
23.0000000,0.2117925
24.0000000,0.2258052
25.0000000,0.2069471
26.0000000,0.2063766
27.0000000,0.2039739
28.0000000,0.1964581
29.0000000,0.1991528
30.0000000,0.2036464
31.0000000,0.1980198
32.0000000,0.1929110
33.0000000,0.1930545
34.0000000,0.1959611
35.0000000,0.1879795
36.0000000,0.1844582
37.0000000,0.1864622
38.0000000,0.1828282
39.0000000,0.1809484
40.0000000,0.1812647
41.0000000,0.1839127
42.0000000,0.1822488
43.0000000,0.1829508
44.0000000,0.1733554
45.0000000,0.1786712
46.0000000,0.1723958
47.0000000,0.1739609
48.0000000,0.1709902
49.0000000,0.1657860
50.0000000,0.1714125
51.0000000,0.1705688
52.0000000,0.1673043
53.0000000,0.1709852
54.0000000,0.1638187
55.0000000,0.1627724
56.0000000,0.1680193
57.0000000,0.1579290
58.0000000,0.1600854
59.0000000,0.1622322
60.0000000,0.1694545
61.0000000,0.1603111
62.0000000,0.1534875
63.0000000,0.1701229
64.0000000,0.1590099
65.0000000,0.1602464
66.0000000,0.1625383
67.0000000,0.1596652
68.0000000,0.1560581
69.0000000,0.1573421
70.0000000,0.1558724
71.0000000,0.1543277
72.0000000,0.1542308
73.0000000,0.1534284
74.0000000,0.1455620
75.0000000,0.1479970
76.0000000,0.1517916
77.0000000,0.1503991
78.0000000,0.1488797
79.0000000,0.1539007
80.0000000,0.1492261
81.0000000,0.1501860
82.0000000,0.1484433
83.0000000,0.1439588
84.0000000,0.1464258
85.0000000,0.1446035
86.0000000,0.1512911
87.0000000,0.1484188
88.0000000,0.1492654
89.0000000,0.1430136
90.0000000,0.1475368
91.0000000,0.1425791
92.0000000,0.1379041
93.0000000,0.1353338
94.0000000,0.1354107
95.0000000,0.1363272
96.0000000,0.1349884
97.0000000,0.1352767
98.0000000,0.1388362
99.0000000,0.1346653
100.0000000,0.1346134
101.0000000,0.1317700
102.0000000,0.1328610
103.0000000,0.1344037
104.0000000,0.1375542
105.0000000,0.1335909
106.0000000,0.1315187
107.0000000,0.1286565
108.0000000,0.1340768
109.0000000,0.1316406
110.0000000,0.1303919
111.0000000,0.1283083
112.0000000,0.1241258
113.0000000,0.1238161
114.0000000,0.1263731
115.0000000,0.1278099
116.0000000,0.1249796
117.0000000,0.1251153
118.0000000,0.1190362
119.0000000,0.1243098
120.0000000,0.1214698
121.0000000,0.1210990
122.0000000,0.1183545
123.0000000,0.1202141
124.0000000,0.1221185
125.0000000,0.1249050
126.0000000,0.1172208
127.0000000,0.1213726
128.0000000,0.1183699
129.0000000,0.1154385
130.0000000,0.1130307
131.0000000,0.1155095
132.0000000,0.1207799
133.0000000,0.1173542
134.0000000,0.1122594
135.0000000,0.1151935
136.0000000,0.1125921
137.0000000,0.1156360
138.0000000,0.1140080
139.0000000,0.1125165
140.0000000,0.1108373
141.0000000,0.1131295
142.0000000,0.1119875
143.0000000,0.1127270
144.0000000,0.1092035
145.0000000,0.1087998
146.0000000,0.1115407
147.0000000,0.1102568
148.0000000,0.1069880
149.0000000,0.1122188
150.0000000,0.1089894
151.0000000,0.1048239
152.0000000,0.1074872
153.0000000,0.1087237
154.0000000,0.1042042
155.0000000,0.1040827
156.0000000,0.1032435
157.0000000,0.1089578
158.0000000,0.1048245
159.0000000,0.1051420
160.0000000,0.1061533
161.0000000,0.1074892
162.0000000,0.1052339
163.0000000,0.1015819
164.0000000,0.1045179
165.0000000,0.1096778
166.0000000,0.1038088
167.0000000,0.1013910
168.0000000,0.1051551
169.0000000,0.1032190
170.0000000,0.1083201
171.0000000,0.1051885
172.0000000,0.1019362
173.0000000,0.1028110
174.0000000,0.1025031
175.0000000,0.1052153
176.0000000,0.1041822
177.0000000,0.1044748
178.0000000,0.1050550
179.0000000,0.1051530
180.0000000,0.1013057
181.0000000,0.0983162
182.0000000,0.1028701
183.0000000,0.1012882
184.0000000,0.1037899
185.0000000,0.0990746
186.0000000,0.1005448
187.0000000,0.0976392
188.0000000,0.0998112
189.0000000,0.1014888
190.0000000,0.0992342
191.0000000,0.0982243
192.0000000,0.1010958
193.0000000,0.0964974
194.0000000,0.0998909
195.0000000,0.0988300
196.0000000,0.0992481
197.0000000,0.0960154
198.0000000,0.0972799
199.0000000,0.0995855
200.0000000,0.0984912
201.0000000,0.0966950
202.0000000,0.1006551
203.0000000,0.0979772
204.0000000,0.0978424
205.0000000,0.0933063
206.0000000,0.0959901
207.0000000,0.0963817
208.0000000,0.0960868
209.0000000,0.0956597
210.0000000,0.0934799
211.0000000,0.0973484
212.0000000,0.0962734
213.0000000,0.1006653
214.0000000,0.0990711
215.0000000,0.0927298
216.0000000,0.0979354
217.0000000,0.0966441
218.0000000,0.0952204
219.0000000,0.0962456
220.0000000,0.0941736
221.0000000,0.0965923
222.0000000,0.0952476
223.0000000,0.0917145
224.0000000,0.0948881
225.0000000,0.0946036
226.0000000,0.0950297
227.0000000,0.0977260
228.0000000,0.0946884
229.0000000,0.0945742
230.0000000,0.0929810
231.0000000,0.0937177
232.0000000,0.0963799
233.0000000,0.0926728
234.0000000,0.0926929
235.0000000,0.0938465
236.0000000,0.0932490
237.0000000,0.0956527
238.0000000,0.0931205
239.0000000,0.0950607
240.0000000,0.0922454
241.0000000,0.0935760
242.0000000,0.0922471
243.0000000,0.0931332
244.0000000,0.0962454
245.0000000,0.0906165
246.0000000,0.0909745
247.0000000,0.0918450
248.0000000,0.0893988
249.0000000,0.0917142
250.0000000,0.0927947
251.0000000,0.0932624
252.0000000,0.0934343
253.0000000,0.0950898
254.0000000,0.0916408
255.0000000,0.0918753
256.0000000,0.0939741
257.0000000,0.0939312
258.0000000,0.0903243
259.0000000,0.0913467
260.0000000,0.0898760
261.0000000,0.0940374
262.0000000,0.0874594
263.0000000,0.0901407
264.0000000,0.0902208
265.0000000,0.0910208
266.0000000,0.0907816
267.0000000,0.0867088
268.0000000,0.0898896
269.0000000,0.0918685
270.0000000,0.0915333
271.0000000,0.0925021
272.0000000,0.0877341
273.0000000,0.0899317
274.0000000,0.0906066
275.0000000,0.0879626
276.0000000,0.0906789
277.0000000,0.0877021
278.0000000,0.0856007
279.0000000,0.0845492
280.0000000,0.0870017
281.0000000,0.0858509
282.0000000,0.0907218
283.0000000,0.0881761
284.0000000,0.0909832
285.0000000,0.0922253
286.0000000,0.0878439
287.0000000,0.0887525
288.0000000,0.0905041
289.0000000,0.0848663
290.0000000,0.0901251
291.0000000,0.0872755
292.0000000,0.0892612
293.0000000,0.0878024
294.0000000,0.0887868
295.0000000,0.0886950
296.0000000,0.0879864
297.0000000,0.0919893
298.0000000,0.0891776
299.0000000,0.0877102
300.0000000,0.0864440
301.0000000,0.0863201
302.0000000,0.0863272
303.0000000,0.0857455
304.0000000,0.0878645
305.0000000,0.0840084
306.0000000,0.0846462
307.0000000,0.0901037
308.0000000,0.0854834
309.0000000,0.0888625
310.0000000,0.0871989
311.0000000,0.0877531
312.0000000,0.0862397
313.0000000,0.0860810
314.0000000,0.0851203
315.0000000,0.0858898
316.0000000,0.0846402
317.0000000,0.0853331
318.0000000,0.0853028
319.0000000,0.0859555
320.0000000,0.0856703
321.0000000,0.0869839
322.0000000,0.0853257
323.0000000,0.0863123
324.0000000,0.0868111
325.0000000,0.0844541
326.0000000,0.0858851
327.0000000,0.0857294
328.0000000,0.0848767
329.0000000,0.0848721
330.0000000,0.0873227
331.0000000,0.0855074
332.0000000,0.0872767
333.0000000,0.0860851
334.0000000,0.0860439
335.0000000,0.0830510
336.0000000,0.0840374
337.0000000,0.0887606
338.0000000,0.0833498
339.0000000,0.0856053
340.0000000,0.0838256
341.0000000,0.0834541
342.0000000,0.0851817
343.0000000,0.0843504
344.0000000,0.0814839
345.0000000,0.0848894
346.0000000,0.0825408
347.0000000,0.0872734
348.0000000,0.0858399
349.0000000,0.0822318
350.0000000,0.0873130
351.0000000,0.0854998
352.0000000,0.0831084
353.0000000,0.0850534
354.0000000,0.0850312
355.0000000,0.0816500
356.0000000,0.0800881
357.0000000,0.0847164
358.0000000,0.0849119
359.0000000,0.0853241
360.0000000,0.0806719
361.0000000,0.0815949
362.0000000,0.0824889
363.0000000,0.0843433
364.0000000,0.0845093
365.0000000,0.0849017
366.0000000,0.0837006
367.0000000,0.0872150
368.0000000,0.0848343
369.0000000,0.0825847
370.0000000,0.0819958
371.0000000,0.0812200
372.0000000,0.0846120
373.0000000,0.0851711
374.0000000,0.0860698
375.0000000,0.0830949
376.0000000,0.0848894
377.0000000,0.0853110
378.0000000,0.0821713
379.0000000,0.0854654
380.0000000,0.0830761
381.0000000,0.0851548
382.0000000,0.0828075
383.0000000,0.0836497
384.0000000,0.0825760
385.0000000,0.0830852
386.0000000,0.0839900
387.0000000,0.0842367
388.0000000,0.0830881
389.0000000,0.0829363
390.0000000,0.0808215
391.0000000,0.0832931
392.0000000,0.0808415
393.0000000,0.0816620
394.0000000,0.0826073
395.0000000,0.0827731
396.0000000,0.0829578
397.0000000,0.0798326
398.0000000,0.0829363
399.0000000,0.0846204
400.0000000,0.0801921
401.0000000,0.0794946
402.0000000,0.0828981
403.0000000,0.0830203
404.0000000,0.0821003
405.0000000,0.0825802
406.0000000,0.0825834
407.0000000,0.0804883
408.0000000,0.0805394
409.0000000,0.0813661
410.0000000,0.0828186
411.0000000,0.0780547
412.0000000,0.0805854
413.0000000,0.0815931
414.0000000,0.0776496
415.0000000,0.0815634
416.0000000,0.0826589
417.0000000,0.0832589
418.0000000,0.0806566
419.0000000,0.0836793
420.0000000,0.0803427
421.0000000,0.0803252
422.0000000,0.0824046
423.0000000,0.0815392
424.0000000,0.0807126
425.0000000,0.0797608
426.0000000,0.0818720
427.0000000,0.0778472
428.0000000,0.0838798
429.0000000,0.0812394
430.0000000,0.0794716
431.0000000,0.0809127
432.0000000,0.0836819
433.0000000,0.0823670
434.0000000,0.0844662
435.0000000,0.0846764
436.0000000,0.0828518
437.0000000,0.0822468
438.0000000,0.0789002
439.0000000,0.0784293
440.0000000,0.0797241
441.0000000,0.0817688
442.0000000,0.0779232
443.0000000,0.0831176
444.0000000,0.0782564
445.0000000,0.0831919
446.0000000,0.0812464
447.0000000,0.0788551
448.0000000,0.0835972
449.0000000,0.0796261
450.0000000,0.0812628
451.0000000,0.0799098
452.0000000,0.0789008
453.0000000,0.0809357
454.0000000,0.0790124
455.0000000,0.0812937
456.0000000,0.0804110
457.0000000,0.0855587
458.0000000,0.0767264
459.0000000,0.0814380
460.0000000,0.0788249
461.0000000,0.0813230
462.0000000,0.0813902
463.0000000,0.0781464
464.0000000,0.0780994
465.0000000,0.0813943
466.0000000,0.0785555
467.0000000,0.0812193
468.0000000,0.0796281
469.0000000,0.0791053
470.0000000,0.0801083
471.0000000,0.0772569
472.0000000,0.0819447
473.0000000,0.0769861
474.0000000,0.0794510
475.0000000,0.0780571
476.0000000,0.0765207
477.0000000,0.0786636
478.0000000,0.0812874
479.0000000,0.0776097
480.0000000,0.0791317
481.0000000,0.0796849
482.0000000,0.0807716
483.0000000,0.0789111
484.0000000,0.0793811
485.0000000,0.0771247
486.0000000,0.0768047
487.0000000,0.0799903
488.0000000,0.0769885
489.0000000,0.0786880
490.0000000,0.0790387
491.0000000,0.0827260
492.0000000,0.0805652
493.0000000,0.0776525
494.0000000,0.0775403
495.0000000,0.0787538
496.0000000,0.0783942
497.0000000,0.0788677
498.0000000,0.0770762
499.0000000,0.0805248
500.0000000,0.0801292
501.0000000,0.0790455
502.0000000,0.0772654
503.0000000,0.0785686
504.0000000,0.0785566
505.0000000,0.0786237
506.0000000,0.0831818
507.0000000,0.0786161
508.0000000,0.0767393
509.0000000,0.0810642
510.0000000,0.0788898
511.0000000,0.0773158
512.0000000,0.0761907
513.0000000,0.0771076
514.0000000,0.0778255
515.0000000,0.0753184
516.0000000,0.0798077
517.0000000,0.0796632
518.0000000,0.0793824
519.0000000,0.0797001
520.0000000,0.0779786
521.0000000,0.0760351
522.0000000,0.0787742
523.0000000,0.0762124
524.0000000,0.0759217
525.0000000,0.0754618
526.0000000,0.0789661
527.0000000,0.0790771
528.0000000,0.0778701
529.0000000,0.0795836
530.0000000,0.0762188
531.0000000,0.0802070
532.0000000,0.0774942
533.0000000,0.0778178
534.0000000,0.0766705
535.0000000,0.0819174
536.0000000,0.0777989
537.0000000,0.0795784
538.0000000,0.0786563
539.0000000,0.0765642
540.0000000,0.0752219
541.0000000,0.0742330
542.0000000,0.0799118
543.0000000,0.0791409
544.0000000,0.0788581
545.0000000,0.0796993
546.0000000,0.0777371
547.0000000,0.0785453
548.0000000,0.0779000
549.0000000,0.0764816
550.0000000,0.0761841
551.0000000,0.0757645
552.0000000,0.0777259
553.0000000,0.0791444
554.0000000,0.0768028
555.0000000,0.0763248
556.0000000,0.0811708
557.0000000,0.0785017
558.0000000,0.0766220
559.0000000,0.0775262
560.0000000,0.0774568
561.0000000,0.0773870
562.0000000,0.0734027
563.0000000,0.0780726
564.0000000,0.0772151
565.0000000,0.0774258
566.0000000,0.0762601
567.0000000,0.0756905
568.0000000,0.0771487
569.0000000,0.0744806
570.0000000,0.0770884
571.0000000,0.0786687
572.0000000,0.0786681
573.0000000,0.0767372
574.0000000,0.0774585
575.0000000,0.0775908
576.0000000,0.0787075
577.0000000,0.0763773
578.0000000,0.0763929
579.0000000,0.0770513
580.0000000,0.0787759
581.0000000,0.0768958
582.0000000,0.0777491
583.0000000,0.0753775
584.0000000,0.0756230
585.0000000,0.0730823
586.0000000,0.0772649
587.0000000,0.0761858
588.0000000,0.0776282
589.0000000,0.0780720
590.0000000,0.0755871
591.0000000,0.0761409
592.0000000,0.0773667
593.0000000,0.0783913
594.0000000,0.0750784
595.0000000,0.0735242
596.0000000,0.0755106
597.0000000,0.0741374
598.0000000,0.0785986
599.0000000,0.0725524
600.0000000,0.0748734
601.0000000,0.0769617
602.0000000,0.0748610
603.0000000,0.0744558
604.0000000,0.0787633
605.0000000,0.0757206
606.0000000,0.0780195
607.0000000,0.0777217
608.0000000,0.0749487
609.0000000,0.0776617
610.0000000,0.0771486
611.0000000,0.0772051
612.0000000,0.0753440
613.0000000,0.0757260
614.0000000,0.0797029
615.0000000,0.0754472
616.0000000,0.0757027
617.0000000,0.0765209
618.0000000,0.0732803
619.0000000,0.0759834
620.0000000,0.0752350
621.0000000,0.0767086
622.0000000,0.0764377
623.0000000,0.0754734
624.0000000,0.0754052
625.0000000,0.0736226
626.0000000,0.0761315
627.0000000,0.0755665
628.0000000,0.0787865
629.0000000,0.0729604
630.0000000,0.0747523
631.0000000,0.0712823
632.0000000,0.0731621
633.0000000,0.0780407
634.0000000,0.0770553
635.0000000,0.0750835
636.0000000,0.0743588
637.0000000,0.0752767
638.0000000,0.0757551
639.0000000,0.0731397
640.0000000,0.0774653
641.0000000,0.0763648
642.0000000,0.0756120
643.0000000,0.0819433
644.0000000,0.0773468
645.0000000,0.0755101
646.0000000,0.0736698
647.0000000,0.0781165
648.0000000,0.0747788
649.0000000,0.0757653
650.0000000,0.0758631
651.0000000,0.0751367
652.0000000,0.0755576
653.0000000,0.0781988
654.0000000,0.0768046
655.0000000,0.0791764
656.0000000,0.0778701
657.0000000,0.0773416
658.0000000,0.0744968
659.0000000,0.0766094
660.0000000,0.0752877
661.0000000,0.0767830
662.0000000,0.0770501
663.0000000,0.0774255
664.0000000,0.0755989
665.0000000,0.0742724
666.0000000,0.0727322
667.0000000,0.0753925
668.0000000,0.0769689
669.0000000,0.0808624
670.0000000,0.0738526
671.0000000,0.0735347
672.0000000,0.0729887
673.0000000,0.0730696
674.0000000,0.0763202
675.0000000,0.0746995
676.0000000,0.0791848
677.0000000,0.0743352
678.0000000,0.0760688
679.0000000,0.0742600
680.0000000,0.0766419
681.0000000,0.0739707
682.0000000,0.0748327
683.0000000,0.0731341
684.0000000,0.0728516
685.0000000,0.0758713
686.0000000,0.0738503
687.0000000,0.0735603
688.0000000,0.0743530
689.0000000,0.0772358
690.0000000,0.0726219
691.0000000,0.0777060
692.0000000,0.0727235
693.0000000,0.0747368
694.0000000,0.0733398
695.0000000,0.0757743
696.0000000,0.0750178
697.0000000,0.0767913
698.0000000,0.0738998
699.0000000,0.0760123
700.0000000,0.0744149
701.0000000,0.0746297
702.0000000,0.0745672
703.0000000,0.0736580
704.0000000,0.0729111
705.0000000,0.0736263
706.0000000,0.0730043
707.0000000,0.0747887
708.0000000,0.0733668
709.0000000,0.0742732
710.0000000,0.0722473
711.0000000,0.0768437
712.0000000,0.0758967
713.0000000,0.0750647
714.0000000,0.0741014
715.0000000,0.0763858
716.0000000,0.0730114
717.0000000,0.0779990
718.0000000,0.0747131
719.0000000,0.0762734
720.0000000,0.0732785
721.0000000,0.0718601
722.0000000,0.0740682
723.0000000,0.0746781
724.0000000,0.0753322
725.0000000,0.0764485
726.0000000,0.0759002
727.0000000,0.0747191
728.0000000,0.0724149
729.0000000,0.0743666
730.0000000,0.0733543
731.0000000,0.0761372
732.0000000,0.0754893
733.0000000,0.0727845
734.0000000,0.0763035
735.0000000,0.0761143
736.0000000,0.0728258
737.0000000,0.0754769
738.0000000,0.0712077
739.0000000,0.0726047
740.0000000,0.0735111
741.0000000,0.0741461
742.0000000,0.0714818
743.0000000,0.0749746
744.0000000,0.0739282
745.0000000,0.0729749
746.0000000,0.0738032
747.0000000,0.0748431
748.0000000,0.0751582
749.0000000,0.0728781
750.0000000,0.0755777
751.0000000,0.0739648
752.0000000,0.0736360
753.0000000,0.0748367
754.0000000,0.0750733
755.0000000,0.0693751
756.0000000,0.0746908
757.0000000,0.0741601
758.0000000,0.0727443
759.0000000,0.0732689
760.0000000,0.0750480
761.0000000,0.0744748
762.0000000,0.0720241
763.0000000,0.0761197
764.0000000,0.0720272
765.0000000,0.0730538
766.0000000,0.0733287
767.0000000,0.0757416
768.0000000,0.0719334
769.0000000,0.0733984
770.0000000,0.0755744
771.0000000,0.0726775
772.0000000,0.0709077
773.0000000,0.0700053
774.0000000,0.0740126
775.0000000,0.0737718
776.0000000,0.0738807
777.0000000,0.0742224
778.0000000,0.0736637
779.0000000,0.0745757
780.0000000,0.0751167
781.0000000,0.0751179
782.0000000,0.0731486
783.0000000,0.0772160
784.0000000,0.0744622
785.0000000,0.0704068
786.0000000,0.0723704
787.0000000,0.0724805
788.0000000,0.0738585
789.0000000,0.0755728
790.0000000,0.0734347
791.0000000,0.0687878
792.0000000,0.0747540
793.0000000,0.0740705
794.0000000,0.0709487
795.0000000,0.0718899
796.0000000,0.0704620
797.0000000,0.0763035
798.0000000,0.0715424
799.0000000,0.0711090
800.0000000,0.0737412
801.0000000,0.0737699
802.0000000,0.0754127
803.0000000,0.0721524
804.0000000,0.0719664
805.0000000,0.0712671
806.0000000,0.0731980
807.0000000,0.0735956
808.0000000,0.0742932
809.0000000,0.0720547
810.0000000,0.0741385
811.0000000,0.0731442
812.0000000,0.0727729
813.0000000,0.0738507
814.0000000,0.0727576
815.0000000,0.0770376
816.0000000,0.0692602
817.0000000,0.0704347
818.0000000,0.0740050
819.0000000,0.0716134
820.0000000,0.0719094
821.0000000,0.0724620
822.0000000,0.0707979
823.0000000,0.0743076
824.0000000,0.0775085
825.0000000,0.0724232
826.0000000,0.0712763
827.0000000,0.0752745
828.0000000,0.0729392
829.0000000,0.0714722
830.0000000,0.0745570
831.0000000,0.0730712
832.0000000,0.0699420
833.0000000,0.0741869
834.0000000,0.0729315
835.0000000,0.0707275
836.0000000,0.0726028
837.0000000,0.0723548
838.0000000,0.0736300
839.0000000,0.0737061
840.0000000,0.0730866
841.0000000,0.0701767
842.0000000,0.0705326
843.0000000,0.0727782
844.0000000,0.0731170
845.0000000,0.0739389
846.0000000,0.0728579
847.0000000,0.0747960
848.0000000,0.0710215
849.0000000,0.0701188
850.0000000,0.0722405
851.0000000,0.0724467
852.0000000,0.0736000
853.0000000,0.0766342
854.0000000,0.0712556
855.0000000,0.0724898
856.0000000,0.0709315
857.0000000,0.0720591
858.0000000,0.0722197
859.0000000,0.0734193
860.0000000,0.0727430
861.0000000,0.0710566
862.0000000,0.0711013
863.0000000,0.0735280
864.0000000,0.0716779
865.0000000,0.0690243
866.0000000,0.0715481
867.0000000,0.0716045
868.0000000,0.0762007
869.0000000,0.0728792
870.0000000,0.0719811
871.0000000,0.0722021
872.0000000,0.0697449
873.0000000,0.0721221
874.0000000,0.0730489
875.0000000,0.0718887
876.0000000,0.0709876
877.0000000,0.0699149
878.0000000,0.0711055
879.0000000,0.0735656
880.0000000,0.0725340
881.0000000,0.0741034
882.0000000,0.0702596
883.0000000,0.0700407
884.0000000,0.0738389
885.0000000,0.0721953
886.0000000,0.0722300
887.0000000,0.0733114
888.0000000,0.0687953
889.0000000,0.0727658
890.0000000,0.0745612
891.0000000,0.0732744
892.0000000,0.0686334
893.0000000,0.0720837
894.0000000,0.0716422
895.0000000,0.0744527
896.0000000,0.0721249
897.0000000,0.0725733
898.0000000,0.0721917
899.0000000,0.0760462
900.0000000,0.0711632
901.0000000,0.0704567
902.0000000,0.0707251
903.0000000,0.0713379
904.0000000,0.0708077
905.0000000,0.0724677
906.0000000,0.0734857
907.0000000,0.0706427
908.0000000,0.0707176
909.0000000,0.0677846
910.0000000,0.0710730
911.0000000,0.0721139
912.0000000,0.0701166
913.0000000,0.0715898
914.0000000,0.0756484
915.0000000,0.0714214
916.0000000,0.0731829
917.0000000,0.0710254
918.0000000,0.0730146
919.0000000,0.0692193
920.0000000,0.0747922
921.0000000,0.0723289
922.0000000,0.0696337
923.0000000,0.0694976
924.0000000,0.0718731
925.0000000,0.0718992
926.0000000,0.0731362
927.0000000,0.0722706
928.0000000,0.0699599
929.0000000,0.0700135
930.0000000,0.0703429
931.0000000,0.0744267
932.0000000,0.0735539
933.0000000,0.0712434
934.0000000,0.0728907
935.0000000,0.0728649
936.0000000,0.0719237
937.0000000,0.0753091
938.0000000,0.0714761
939.0000000,0.0717817
940.0000000,0.0750969
941.0000000,0.0727952
942.0000000,0.0717921
943.0000000,0.0735404
944.0000000,0.0727823
945.0000000,0.0727249
946.0000000,0.0711451
947.0000000,0.0715499
948.0000000,0.0713951
949.0000000,0.0731018
950.0000000,0.0707033
951.0000000,0.0700719
952.0000000,0.0713711
953.0000000,0.0708389
954.0000000,0.0723531
955.0000000,0.0719048
956.0000000,0.0693228
957.0000000,0.0729865
958.0000000,0.0732050
959.0000000,0.0738194
960.0000000,0.0715871
961.0000000,0.0729458
962.0000000,0.0705856
963.0000000,0.0728751
964.0000000,0.0694722
965.0000000,0.0707832
966.0000000,0.0696636
967.0000000,0.0707934
968.0000000,0.0722394
969.0000000,0.0716945
970.0000000,0.0707845
971.0000000,0.0707070
972.0000000,0.0711907
973.0000000,0.0702301
974.0000000,0.0727471
975.0000000,0.0733573
976.0000000,0.0726871
977.0000000,0.0735721
978.0000000,0.0710617
979.0000000,0.0716271
980.0000000,0.0697879
981.0000000,0.0729282
982.0000000,0.0696783
983.0000000,0.0721599
984.0000000,0.0730156
985.0000000,0.0708290
986.0000000,0.0712199
987.0000000,0.0716641
988.0000000,0.0711187
989.0000000,0.0707693
990.0000000,0.0716334
991.0000000,0.0706323
992.0000000,0.0667388
993.0000000,0.0710745
994.0000000,0.0732185
995.0000000,0.0737456
996.0000000,0.0696969
997.0000000,0.0710325
998.0000000,0.0743155
999.0000000,0.0746269
1000.0000000,0.0712221
1001.0000000,0.0714256
1002.0000000,0.0719494
1003.0000000,0.0755533
1004.0000000,0.0718392
1005.0000000,0.0703299
1006.0000000,0.0696465
1007.0000000,0.0700006
1008.0000000,0.0712509
1009.0000000,0.0720794
1010.0000000,0.0709851
1011.0000000,0.0718844
1012.0000000,0.0709600
1013.0000000,0.0729691
1014.0000000,0.0696517
1015.0000000,0.0705174
1016.0000000,0.0726276
1017.0000000,0.0685476
1018.0000000,0.0728238
1019.0000000,0.0700692
1020.0000000,0.0725079
1021.0000000,0.0718536
1022.0000000,0.0709512
1023.0000000,0.0719351
1024.0000000,0.0696701
1025.0000000,0.0698402
1026.0000000,0.0698376
1027.0000000,0.0718764
1028.0000000,0.0703942
1029.0000000,0.0725400
1030.0000000,0.0712264
1031.0000000,0.0716455
1032.0000000,0.0730462
1033.0000000,0.0719056
1034.0000000,0.0692779
1035.0000000,0.0694241
1036.0000000,0.0717851
1037.0000000,0.0701221
1038.0000000,0.0716252
1039.0000000,0.0688278
1040.0000000,0.0687072
1041.0000000,0.0725429
1042.0000000,0.0691248
1043.0000000,0.0692959
1044.0000000,0.0721092
1045.0000000,0.0728008
1046.0000000,0.0698801
1047.0000000,0.0712116
1048.0000000,0.0750209
1049.0000000,0.0700773
1050.0000000,0.0727466
1051.0000000,0.0694605
1052.0000000,0.0727274
1053.0000000,0.0701545
1054.0000000,0.0703345
1055.0000000,0.0728280
1056.0000000,0.0702369
1057.0000000,0.0695019
1058.0000000,0.0697974
1059.0000000,0.0690574
1060.0000000,0.0741521
1061.0000000,0.0697911
1062.0000000,0.0707665
1063.0000000,0.0684195
1064.0000000,0.0706943
1065.0000000,0.0701841
1066.0000000,0.0763710
1067.0000000,0.0715523
1068.0000000,0.0708342
1069.0000000,0.0676138
1070.0000000,0.0678157
1071.0000000,0.0708911
1072.0000000,0.0715944
1073.0000000,0.0694509
1074.0000000,0.0698134
1075.0000000,0.0703107
1076.0000000,0.0722402
1077.0000000,0.0728117
1078.0000000,0.0721554
1079.0000000,0.0686202
1080.0000000,0.0699218
1081.0000000,0.0703862
1082.0000000,0.0701910
1083.0000000,0.0709643
1084.0000000,0.0708885
1085.0000000,0.0729663
1086.0000000,0.0694838
1087.0000000,0.0727564
1088.0000000,0.0706111
1089.0000000,0.0684475
1090.0000000,0.0717042
1091.0000000,0.0701870
1092.0000000,0.0694372
1093.0000000,0.0709414
1094.0000000,0.0699921
1095.0000000,0.0683994
1096.0000000,0.0693128
1097.0000000,0.0696618
1098.0000000,0.0713612
1099.0000000,0.0695641
1100.0000000,0.0691955
1101.0000000,0.0702272
1102.0000000,0.0732613
1103.0000000,0.0698030
1104.0000000,0.0712264
1105.0000000,0.0729005
1106.0000000,0.0709437
1107.0000000,0.0713030
1108.0000000,0.0695376
1109.0000000,0.0713293
1110.0000000,0.0692345
1111.0000000,0.0692489
1112.0000000,0.0678564
1113.0000000,0.0731120
1114.0000000,0.0719302
1115.0000000,0.0691091
1116.0000000,0.0720738
1117.0000000,0.0688124
1118.0000000,0.0680916
1119.0000000,0.0684687
1120.0000000,0.0699998
1121.0000000,0.0700591
1122.0000000,0.0722530
1123.0000000,0.0710462
1124.0000000,0.0717285
1125.0000000,0.0700088
1126.0000000,0.0689269
1127.0000000,0.0717928
1128.0000000,0.0705283
1129.0000000,0.0703474
1130.0000000,0.0702506
1131.0000000,0.0699724
1132.0000000,0.0713606
1133.0000000,0.0718259
1134.0000000,0.0714771
1135.0000000,0.0710059
1136.0000000,0.0702452
1137.0000000,0.0710685
1138.0000000,0.0686712
1139.0000000,0.0704835
1140.0000000,0.0686922
1141.0000000,0.0684565
1142.0000000,0.0683551
1143.0000000,0.0665290
1144.0000000,0.0695206
1145.0000000,0.0707479
1146.0000000,0.0709169
1147.0000000,0.0704108
1148.0000000,0.0704634
1149.0000000,0.0727117
1150.0000000,0.0720620
1151.0000000,0.0693090
1152.0000000,0.0709629
1153.0000000,0.0683966
1154.0000000,0.0703695
1155.0000000,0.0717490
1156.0000000,0.0683510
1157.0000000,0.0715098
1158.0000000,0.0679424
1159.0000000,0.0687811
1160.0000000,0.0714233
1161.0000000,0.0669308
1162.0000000,0.0692932
1163.0000000,0.0753396
1164.0000000,0.0705896
1165.0000000,0.0707295
1166.0000000,0.0706883
1167.0000000,0.0709611
1168.0000000,0.0717949
1169.0000000,0.0678735
1170.0000000,0.0710908
1171.0000000,0.0737528
1172.0000000,0.0716994
1173.0000000,0.0718027
1174.0000000,0.0707687
1175.0000000,0.0686689
1176.0000000,0.0690067
1177.0000000,0.0705241
1178.0000000,0.0695416
1179.0000000,0.0710746
1180.0000000,0.0712997
1181.0000000,0.0671282
1182.0000000,0.0680536
1183.0000000,0.0700295
1184.0000000,0.0681429
1185.0000000,0.0700593
1186.0000000,0.0707781
1187.0000000,0.0692003
1188.0000000,0.0695817
1189.0000000,0.0690212
1190.0000000,0.0690269
1191.0000000,0.0697923
1192.0000000,0.0710623
1193.0000000,0.0671689
1194.0000000,0.0708984
1195.0000000,0.0704422
1196.0000000,0.0731553
1197.0000000,0.0731815
1198.0000000,0.0710054
1199.0000000,0.0703977
1200.0000000,0.0711962
1201.0000000,0.0692229
1202.0000000,0.0733115
1203.0000000,0.0687534
1204.0000000,0.0691310
1205.0000000,0.0723048
1206.0000000,0.0736800
1207.0000000,0.0699730
1208.0000000,0.0698552
1209.0000000,0.0677905
1210.0000000,0.0679307
1211.0000000,0.0703841
1212.0000000,0.0684153
1213.0000000,0.0726463
1214.0000000,0.0695348
1215.0000000,0.0710659
1216.0000000,0.0711958
1217.0000000,0.0698816
1218.0000000,0.0659463
1219.0000000,0.0669217
1220.0000000,0.0693072
1221.0000000,0.0641239
1222.0000000,0.0700949
1223.0000000,0.0688624
1224.0000000,0.0661672
1225.0000000,0.0694313
1226.0000000,0.0697437
1227.0000000,0.0677455
1228.0000000,0.0712872
1229.0000000,0.0669438
1230.0000000,0.0693915
1231.0000000,0.0691519
1232.0000000,0.0679015
1233.0000000,0.0684130
1234.0000000,0.0705077
1235.0000000,0.0713482
1236.0000000,0.0729905
1237.0000000,0.0751889
1238.0000000,0.0699708
1239.0000000,0.0718153
1240.0000000,0.0696992
1241.0000000,0.0710595
1242.0000000,0.0700552
1243.0000000,0.0690318
1244.0000000,0.0721372
1245.0000000,0.0699040
1246.0000000,0.0678604
1247.0000000,0.0691068
1248.0000000,0.0690443
1249.0000000,0.0702889
1250.0000000,0.0691038
1251.0000000,0.0700789
1252.0000000,0.0749581
1253.0000000,0.0679034
1254.0000000,0.0713130
1255.0000000,0.0695343
1256.0000000,0.0720321
1257.0000000,0.0705264
1258.0000000,0.0703843
1259.0000000,0.0665881
1260.0000000,0.0700747
1261.0000000,0.0729591
1262.0000000,0.0697757
1263.0000000,0.0682443
1264.0000000,0.0727554
1265.0000000,0.0688164
1266.0000000,0.0701012
1267.0000000,0.0670784
1268.0000000,0.0694075
1269.0000000,0.0683286
1270.0000000,0.0693832
1271.0000000,0.0700128
1272.0000000,0.0709224
1273.0000000,0.0677980
1274.0000000,0.0680432
1275.0000000,0.0718720
1276.0000000,0.0704908
1277.0000000,0.0734933
1278.0000000,0.0681529
1279.0000000,0.0684149
1280.0000000,0.0667696
1281.0000000,0.0675407
1282.0000000,0.0708296
1283.0000000,0.0693877
1284.0000000,0.0689071
1285.0000000,0.0659423
1286.0000000,0.0698214
1287.0000000,0.0689363
1288.0000000,0.0719908
1289.0000000,0.0741414
1290.0000000,0.0681574
1291.0000000,0.0682771
1292.0000000,0.0683093
1293.0000000,0.0701252
1294.0000000,0.0707993
1295.0000000,0.0697014
1296.0000000,0.0679187
1297.0000000,0.0706604
1298.0000000,0.0685580
1299.0000000,0.0671815
1300.0000000,0.0715309
1301.0000000,0.0689341
1302.0000000,0.0702476
1303.0000000,0.0707084
1304.0000000,0.0716738
1305.0000000,0.0678557
1306.0000000,0.0703122
1307.0000000,0.0699276
1308.0000000,0.0672460
1309.0000000,0.0690147
1310.0000000,0.0688070
1311.0000000,0.0695124
1312.0000000,0.0703770
1313.0000000,0.0692904
1314.0000000,0.0654287
1315.0000000,0.0687152
1316.0000000,0.0697949
1317.0000000,0.0693282
1318.0000000,0.0700062
1319.0000000,0.0703148
1320.0000000,0.0686583
1321.0000000,0.0669780
1322.0000000,0.0659500
1323.0000000,0.0710339
1324.0000000,0.0657604
1325.0000000,0.0700861
1326.0000000,0.0708200
1327.0000000,0.0756773
1328.0000000,0.0737246
1329.0000000,0.0699081
1330.0000000,0.0709739
1331.0000000,0.0641116
1332.0000000,0.0672724
1333.0000000,0.0702893
1334.0000000,0.0669661
1335.0000000,0.0680708
1336.0000000,0.0677124
1337.0000000,0.0691098
1338.0000000,0.0694613
1339.0000000,0.0690040
1340.0000000,0.0698809
1341.0000000,0.0686611
1342.0000000,0.0648895
1343.0000000,0.0714911
1344.0000000,0.0694191
1345.0000000,0.0674856
1346.0000000,0.0728776
1347.0000000,0.0663134
1348.0000000,0.0663899
1349.0000000,0.0710940
1350.0000000,0.0686826
1351.0000000,0.0691843
1352.0000000,0.0692061
1353.0000000,0.0703017
1354.0000000,0.0682357
1355.0000000,0.0695374
1356.0000000,0.0676275
1357.0000000,0.0692555
1358.0000000,0.0711968
1359.0000000,0.0706094
1360.0000000,0.0691359
1361.0000000,0.0681260
1362.0000000,0.0695203
1363.0000000,0.0723342
1364.0000000,0.0718335
1365.0000000,0.0673577
1366.0000000,0.0663410
1367.0000000,0.0688889
1368.0000000,0.0693108
1369.0000000,0.0681642
1370.0000000,0.0703951
1371.0000000,0.0683743
1372.0000000,0.0719583
1373.0000000,0.0735053
1374.0000000,0.0693171
1375.0000000,0.0726675
1376.0000000,0.0683597
1377.0000000,0.0716878
1378.0000000,0.0725513
1379.0000000,0.0702219
1380.0000000,0.0659020
1381.0000000,0.0697894
1382.0000000,0.0675272
1383.0000000,0.0689075
1384.0000000,0.0664820
1385.0000000,0.0691754
1386.0000000,0.0664894
1387.0000000,0.0680559
1388.0000000,0.0677364
1389.0000000,0.0664330
1390.0000000,0.0684433
1391.0000000,0.0686066
1392.0000000,0.0705151
1393.0000000,0.0682179
1394.0000000,0.0686360
1395.0000000,0.0690602
1396.0000000,0.0694926
1397.0000000,0.0677486
1398.0000000,0.0695290
1399.0000000,0.0691123
1400.0000000,0.0673298
1401.0000000,0.0677505
1402.0000000,0.0664336
1403.0000000,0.0682861
1404.0000000,0.0711675
1405.0000000,0.0702870
1406.0000000,0.0693789
1407.0000000,0.0670409
1408.0000000,0.0692495
1409.0000000,0.0716481
1410.0000000,0.0684674
1411.0000000,0.0686786
1412.0000000,0.0674908
1413.0000000,0.0715684
1414.0000000,0.0674126
1415.0000000,0.0673361
1416.0000000,0.0682310
1417.0000000,0.0727818
1418.0000000,0.0715173
1419.0000000,0.0680372
1420.0000000,0.0671175
1421.0000000,0.0662976
1422.0000000,0.0621717
1423.0000000,0.0715254
1424.0000000,0.0728159
1425.0000000,0.0692073
1426.0000000,0.0707424
1427.0000000,0.0700577
1428.0000000,0.0702394
1429.0000000,0.0707845
1430.0000000,0.0691411
1431.0000000,0.0671800
1432.0000000,0.0703293
1433.0000000,0.0689562
1434.0000000,0.0705717
1435.0000000,0.0684776
1436.0000000,0.0664250
1437.0000000,0.0673715
1438.0000000,0.0674880
1439.0000000,0.0721907
1440.0000000,0.0694441
1441.0000000,0.0666243
1442.0000000,0.0699794
1443.0000000,0.0717368
1444.0000000,0.0691276
1445.0000000,0.0749515
1446.0000000,0.0704167
1447.0000000,0.0673546
1448.0000000,0.0713366
1449.0000000,0.0677526
1450.0000000,0.0698332
1451.0000000,0.0701668
1452.0000000,0.0694823
1453.0000000,0.0688345
1454.0000000,0.0691530
1455.0000000,0.0673406
1456.0000000,0.0696985
1457.0000000,0.0705482
1458.0000000,0.0675720
1459.0000000,0.0698017
1460.0000000,0.0707707
1461.0000000,0.0695348
1462.0000000,0.0683792
1463.0000000,0.0674441
1464.0000000,0.0695080
1465.0000000,0.0685902
1466.0000000,0.0688949
1467.0000000,0.0719490
1468.0000000,0.0696473
1469.0000000,0.0695591
1470.0000000,0.0712551
1471.0000000,0.0695735
1472.0000000,0.0702770
1473.0000000,0.0710401
1474.0000000,0.0675974
1475.0000000,0.0734765
1476.0000000,0.0690415
1477.0000000,0.0681569
1478.0000000,0.0682096
1479.0000000,0.0654075
1480.0000000,0.0674838
1481.0000000,0.0697038
1482.0000000,0.0672878
1483.0000000,0.0744927
1484.0000000,0.0700850
1485.0000000,0.0674942
1486.0000000,0.0684489
1487.0000000,0.0653352
1488.0000000,0.0665160
1489.0000000,0.0693299
1490.0000000,0.0713582
1491.0000000,0.0678544
1492.0000000,0.0694159
1493.0000000,0.0718908
1494.0000000,0.0716097
1495.0000000,0.0714638
1496.0000000,0.0677734
1497.0000000,0.0656772
1498.0000000,0.0693923
1499.0000000,0.0689790
1500.0000000,0.0676080
1501.0000000,0.0682440
1502.0000000,0.0700889
1503.0000000,0.0676107
1504.0000000,0.0654895
1505.0000000,0.0699521
1506.0000000,0.0653908
1507.0000000,0.0669335
1508.0000000,0.0663378
1509.0000000,0.0697119
1510.0000000,0.0667508
1511.0000000,0.0694177
1512.0000000,0.0675890
1513.0000000,0.0681742
1514.0000000,0.0678283
1515.0000000,0.0688599
1516.0000000,0.0685415
1517.0000000,0.0691825
1518.0000000,0.0667572
1519.0000000,0.0687937
1520.0000000,0.0681676
1521.0000000,0.0711692
1522.0000000,0.0665581
1523.0000000,0.0679221
1524.0000000,0.0684665
1525.0000000,0.0693166
1526.0000000,0.0693572
1527.0000000,0.0683019
1528.0000000,0.0666637
1529.0000000,0.0688998
1530.0000000,0.0680052
1531.0000000,0.0687693
1532.0000000,0.0645033
1533.0000000,0.0674853
1534.0000000,0.0657792
1535.0000000,0.0703707
1536.0000000,0.0683928
1537.0000000,0.0681411
1538.0000000,0.0672623
1539.0000000,0.0698491
1540.0000000,0.0655955
1541.0000000,0.0677648
1542.0000000,0.0720871
1543.0000000,0.0676879
1544.0000000,0.0708807
1545.0000000,0.0658316
1546.0000000,0.0689369
1547.0000000,0.0682105
1548.0000000,0.0703585
1549.0000000,0.0651930
1550.0000000,0.0751327
1551.0000000,0.0660621
1552.0000000,0.0672978
1553.0000000,0.0695817
1554.0000000,0.0675231
1555.0000000,0.0669592
1556.0000000,0.0627340
1557.0000000,0.0681398
1558.0000000,0.0708640
1559.0000000,0.0689561
1560.0000000,0.0718260
1561.0000000,0.0727639
1562.0000000,0.0678521
1563.0000000,0.0680944
1564.0000000,0.0714145
1565.0000000,0.0680062
1566.0000000,0.0686810
1567.0000000,0.0659876
1568.0000000,0.0663210
1569.0000000,0.0695262
1570.0000000,0.0679964
1571.0000000,0.0659465
1572.0000000,0.0677631
1573.0000000,0.0670133
1574.0000000,0.0674998
1575.0000000,0.0677239
1576.0000000,0.0711626
1577.0000000,0.0704696
1578.0000000,0.0675442
1579.0000000,0.0700545
1580.0000000,0.0750045
1581.0000000,0.0690341
1582.0000000,0.0666701
1583.0000000,0.0659963
1584.0000000,0.0686143
1585.0000000,0.0681013
1586.0000000,0.0676679
1587.0000000,0.0677447
1588.0000000,0.0674006
1589.0000000,0.0655957
1590.0000000,0.0705958
1591.0000000,0.0680486
1592.0000000,0.0674846
1593.0000000,0.0663295
1594.0000000,0.0670394
1595.0000000,0.0671706
1596.0000000,0.0683217
1597.0000000,0.0686350
1598.0000000,0.0691855
1599.0000000,0.0680136
1600.0000000,0.0592191
1601.0000000,0.0662581
1602.0000000,0.0690070
1603.0000000,0.0703927
1604.0000000,0.0674466
1605.0000000,0.0677679
1606.0000000,0.0650998
1607.0000000,0.0706684
1608.0000000,0.0670374
1609.0000000,0.0669554
1610.0000000,0.0724558
1611.0000000,0.0671044
1612.0000000,0.0690539
1613.0000000,0.0631973
1614.0000000,0.0653926
1615.0000000,0.0694826
1616.0000000,0.0716492
1617.0000000,0.0670874
1618.0000000,0.0645863
1619.0000000,0.0687179
1620.0000000,0.0661994
1621.0000000,0.0710507
1622.0000000,0.0674819
1623.0000000,0.0727558
1624.0000000,0.0647535
1625.0000000,0.0650181
1626.0000000,0.0736200
1627.0000000,0.0698283
1628.0000000,0.0686725
1629.0000000,0.0662576
1630.0000000,0.0660747
1631.0000000,0.0679167
1632.0000000,0.0681548
1633.0000000,0.0652367
1634.0000000,0.0720951
1635.0000000,0.0679120
1636.0000000,0.0676041
1637.0000000,0.0640676
1638.0000000,0.0627524
1639.0000000,0.0657351
1640.0000000,0.0680390
1641.0000000,0.0685137
1642.0000000,0.0658782
1643.0000000,0.0697141
1644.0000000,0.0688319
1645.0000000,0.0708109
1646.0000000,0.0716632
1647.0000000,0.0665448
1648.0000000,0.0685009
1649.0000000,0.0661062
1650.0000000,0.0682646
1651.0000000,0.0709420
1652.0000000,0.0703001
1653.0000000,0.0677500
1654.0000000,0.0718811
1655.0000000,0.0713919
1656.0000000,0.0695299
1657.0000000,0.0665002
1658.0000000,0.0685066
1659.0000000,0.0676121
1660.0000000,0.0655398
1661.0000000,0.0720009
1662.0000000,0.0707206
1663.0000000,0.0688806
1664.0000000,0.0679025
1665.0000000,0.0669425
1666.0000000,0.0683504
1667.0000000,0.0680409
1668.0000000,0.0676014
1669.0000000,0.0691819
1670.0000000,0.0676262
1671.0000000,0.0652031
1672.0000000,0.0685106
1673.0000000,0.0702892
1674.0000000,0.0655222
1675.0000000,0.0678644
1676.0000000,0.0678167
1677.0000000,0.0663795
1678.0000000,0.0695775
1679.0000000,0.0675336
1680.0000000,0.0651717
1681.0000000,0.0735959
1682.0000000,0.0726401
1683.0000000,0.0706291
1684.0000000,0.0684393
1685.0000000,0.0665718
1686.0000000,0.0669921
1687.0000000,0.0698028
1688.0000000,0.0647014
1689.0000000,0.0666653
1690.0000000,0.0681131
1691.0000000,0.0655812
1692.0000000,0.0675667
1693.0000000,0.0675351
1694.0000000,0.0693308
1695.0000000,0.0703815
1696.0000000,0.0667322
1697.0000000,0.0679539
1698.0000000,0.0690121
1699.0000000,0.0670888
1700.0000000,0.0691950
1701.0000000,0.0645573
1702.0000000,0.0671683
1703.0000000,0.0677234
1704.0000000,0.0680390
1705.0000000,0.0691067
1706.0000000,0.0685166
1707.0000000,0.0664705
1708.0000000,0.0700471
1709.0000000,0.0679903
1710.0000000,0.0643471
1711.0000000,0.0703723
1712.0000000,0.0680817
1713.0000000,0.0693459
1714.0000000,0.0663431
1715.0000000,0.0638890
1716.0000000,0.0668991
1717.0000000,0.0681267
1718.0000000,0.0682544
1719.0000000,0.0676464
1720.0000000,0.0746436
1721.0000000,0.0676509
1722.0000000,0.0702108
1723.0000000,0.0675767
1724.0000000,0.0685577
1725.0000000,0.0692036
1726.0000000,0.0680799
1727.0000000,0.0679474
1728.0000000,0.0650996
1729.0000000,0.0711448
1730.0000000,0.0654270
1731.0000000,0.0654158
1732.0000000,0.0693503
1733.0000000,0.0683718
1734.0000000,0.0661191
1735.0000000,0.0665183
1736.0000000,0.0669000
1737.0000000,0.0689558
1738.0000000,0.0674159
1739.0000000,0.0676409
1740.0000000,0.0649593
1741.0000000,0.0683353
1742.0000000,0.0662057
1743.0000000,0.0686956
1744.0000000,0.0661210
1745.0000000,0.0647425
1746.0000000,0.0687729
1747.0000000,0.0693392
1748.0000000,0.0730491
1749.0000000,0.0692514
1750.0000000,0.0696272
1751.0000000,0.0676436
1752.0000000,0.0695299
1753.0000000,0.0675586
1754.0000000,0.0672914
1755.0000000,0.0681599
1756.0000000,0.0665669
1757.0000000,0.0686858
1758.0000000,0.0663952
1759.0000000,0.0696064
1760.0000000,0.0661705
1761.0000000,0.0695820
1762.0000000,0.0666639
1763.0000000,0.0684683
1764.0000000,0.0650295
1765.0000000,0.0654768
1766.0000000,0.0699345
1767.0000000,0.0680173
1768.0000000,0.0718857
1769.0000000,0.0675527
1770.0000000,0.0646170
1771.0000000,0.0629911
1772.0000000,0.0682825
1773.0000000,0.0660715
1774.0000000,0.0664678
1775.0000000,0.0704276
1776.0000000,0.0661961
1777.0000000,0.0700355
1778.0000000,0.0680282
1779.0000000,0.0692942
1780.0000000,0.0662804
1781.0000000,0.0664893
1782.0000000,0.0672245
1783.0000000,0.0679863
1784.0000000,0.0674103
1785.0000000,0.0738790
1786.0000000,0.0686693
1787.0000000,0.0666260
1788.0000000,0.0677160
1789.0000000,0.0661909
1790.0000000,0.0708113
1791.0000000,0.0678543
1792.0000000,0.0688236
1793.0000000,0.0666284
1794.0000000,0.0670410
1795.0000000,0.0668806
1796.0000000,0.0663536
1797.0000000,0.0688079
1798.0000000,0.0645195
1799.0000000,0.0680154
1800.0000000,0.0680380
1801.0000000,0.0705212
1802.0000000,0.0639564
1803.0000000,0.0629662
1804.0000000,0.0674254
1805.0000000,0.0706656
1806.0000000,0.0657928
1807.0000000,0.0742220
1808.0000000,0.0657189
1809.0000000,0.0668986
1810.0000000,0.0696802
1811.0000000,0.0613540
1812.0000000,0.0665901
1813.0000000,0.0644786
1814.0000000,0.0680197
1815.0000000,0.0700258
1816.0000000,0.0685091
1817.0000000,0.0689909
1818.0000000,0.0667646
1819.0000000,0.0665112
1820.0000000,0.0680664
1821.0000000,0.0685008
1822.0000000,0.0676289
1823.0000000,0.0670539
1824.0000000,0.0681007
1825.0000000,0.0625523
1826.0000000,0.0677501
1827.0000000,0.0654947
1828.0000000,0.0660219
1829.0000000,0.0673462
1830.0000000,0.0672687
1831.0000000,0.0682318
1832.0000000,0.0715557
1833.0000000,0.0661830
1834.0000000,0.0661152
1835.0000000,0.0673722
1836.0000000,0.0677995
1837.0000000,0.0703652
1838.0000000,0.0657861
1839.0000000,0.0705093
1840.0000000,0.0638599
1841.0000000,0.0674685
1842.0000000,0.0679069
1843.0000000,0.0736793
1844.0000000,0.0669871
1845.0000000,0.0683036
1846.0000000,0.0650095
1847.0000000,0.0670162
1848.0000000,0.0659676
1849.0000000,0.0696733
1850.0000000,0.0654840
1851.0000000,0.0664743
1852.0000000,0.0673870
1853.0000000,0.0662693
1854.0000000,0.0678185
1855.0000000,0.0708349
1856.0000000,0.0660494
1857.0000000,0.0645191
1858.0000000,0.0687191
1859.0000000,0.0695377
1860.0000000,0.0667106
1861.0000000,0.0629450
1862.0000000,0.0658588
1863.0000000,0.0672645
1864.0000000,0.0665538
1865.0000000,0.0674647
1866.0000000,0.0651319
1867.0000000,0.0692403
1868.0000000,0.0663291
1869.0000000,0.0651908
1870.0000000,0.0689875
1871.0000000,0.0651735
1872.0000000,0.0687094
1873.0000000,0.0689524
1874.0000000,0.0663155
1875.0000000,0.0668395
1876.0000000,0.0662377
1877.0000000,0.0648036
1878.0000000,0.0676626
1879.0000000,0.0666824
1880.0000000,0.0659402
1881.0000000,0.0698146
1882.0000000,0.0669137
1883.0000000,0.0686315
1884.0000000,0.0694210
1885.0000000,0.0671769
1886.0000000,0.0663589
1887.0000000,0.0663286
1888.0000000,0.0690475
1889.0000000,0.0639666
1890.0000000,0.0664030
1891.0000000,0.0691324
1892.0000000,0.0683341
1893.0000000,0.0695029
1894.0000000,0.0687174
1895.0000000,0.0667111
1896.0000000,0.0633062
1897.0000000,0.0664250
1898.0000000,0.0669964
1899.0000000,0.0654799
1900.0000000,0.0685861
1901.0000000,0.0694301
1902.0000000,0.0713891
1903.0000000,0.0668137
1904.0000000,0.0667275
1905.0000000,0.0669388
1906.0000000,0.0681761
1907.0000000,0.0662243
1908.0000000,0.0669224
1909.0000000,0.0677473
1910.0000000,0.0668759
1911.0000000,0.0662923
1912.0000000,0.0670178
1913.0000000,0.0675484
1914.0000000,0.0680155
1915.0000000,0.0685174
1916.0000000,0.0671699
1917.0000000,0.0661674
1918.0000000,0.0647434
1919.0000000,0.0652906
1920.0000000,0.0649663
1921.0000000,0.0691866
1922.0000000,0.0664837
1923.0000000,0.0672739
1924.0000000,0.0725335
1925.0000000,0.0645050
1926.0000000,0.0658779
1927.0000000,0.0694869
1928.0000000,0.0693162
1929.0000000,0.0682385
1930.0000000,0.0671592
1931.0000000,0.0688842
1932.0000000,0.0696279
1933.0000000,0.0655310
1934.0000000,0.0657582
1935.0000000,0.0650870
1936.0000000,0.0658671
1937.0000000,0.0683436
1938.0000000,0.0678352
1939.0000000,0.0695524
1940.0000000,0.0661102
1941.0000000,0.0678025
1942.0000000,0.0672309
1943.0000000,0.0639866
1944.0000000,0.0665349
1945.0000000,0.0679673
1946.0000000,0.0661718
1947.0000000,0.0665408
1948.0000000,0.0682997
1949.0000000,0.0672708
1950.0000000,0.0657252
1951.0000000,0.0717829
1952.0000000,0.0679814
1953.0000000,0.0653985
1954.0000000,0.0645529
1955.0000000,0.0679619
1956.0000000,0.0647111
1957.0000000,0.0689774
1958.0000000,0.0687645
1959.0000000,0.0687768
1960.0000000,0.0663983
1961.0000000,0.0644015
1962.0000000,0.0664726
1963.0000000,0.0703314
1964.0000000,0.0681684
1965.0000000,0.0638955
1966.0000000,0.0645105
1967.0000000,0.0667091
1968.0000000,0.0676799
1969.0000000,0.0640387
1970.0000000,0.0658077
1971.0000000,0.0667283
1972.0000000,0.0669265
1973.0000000,0.0643845
1974.0000000,0.0672170
1975.0000000,0.0671088
1976.0000000,0.0649635
1977.0000000,0.0680697
1978.0000000,0.0645878
1979.0000000,0.0710502
1980.0000000,0.0632420
1981.0000000,0.0673141
1982.0000000,0.0673870
1983.0000000,0.0662105
1984.0000000,0.0675984
1985.0000000,0.0669232
1986.0000000,0.0643477
1987.0000000,0.0698623
1988.0000000,0.0660227
1989.0000000,0.0674952
1990.0000000,0.0687162
1991.0000000,0.0662664
1992.0000000,0.0686324
1993.0000000,0.0667215
1994.0000000,0.0685817
1995.0000000,0.0640468
1996.0000000,0.0654279
1997.0000000,0.0662610
1998.0000000,0.0669312
1999.0000000,0.0651249
2000.0000000,0.0717972


==> data/enc_var-vae_circ-ThreeGPP-enc_var-genie-128rx-3p-lat-16.txt <==
ep,enc_var
1.0000000,29.0320759
2.0000000,22.0273399
3.0000000,11.4961720
4.0000000,7.4775219
5.0000000,6.2982750
6.0000000,4.9996948
7.0000000,3.9884262
8.0000000,3.3733742
9.0000000,2.9201267
10.0000000,2.8688948
11.0000000,2.6611536
12.0000000,2.5089388
13.0000000,2.3071434
14.0000000,2.2696102
15.0000000,2.1291606
16.0000000,2.0597537
17.0000000,2.0433857
18.0000000,1.9254110
19.0000000,1.9320219
20.0000000,1.8156871
21.0000000,1.8344547
22.0000000,1.7953141
23.0000000,1.7916183
24.0000000,1.7568167
25.0000000,1.7697173
26.0000000,1.6451633
27.0000000,1.6758639
28.0000000,1.7111101
29.0000000,1.6352174
30.0000000,1.5658680
31.0000000,1.6139859
32.0000000,1.5551037
33.0000000,1.5861031
34.0000000,1.5440451
35.0000000,1.5917119
36.0000000,1.5754777
37.0000000,1.5401690
38.0000000,1.5064421
39.0000000,1.5057718
40.0000000,1.4173230
41.0000000,1.4847656
42.0000000,1.4736710
43.0000000,1.4375138
44.0000000,1.3852516
45.0000000,1.4342886
46.0000000,1.5035639
47.0000000,1.4794655
48.0000000,1.4554676
49.0000000,1.4910883
50.0000000,1.3815265
51.0000000,1.4292431
52.0000000,1.3993127
53.0000000,1.4497986
54.0000000,1.3417976
55.0000000,1.4000669
56.0000000,1.4791729
57.0000000,1.2988055
58.0000000,1.4565880
59.0000000,1.3314840
60.0000000,1.4418311
61.0000000,1.4358248
62.0000000,1.4223959
63.0000000,1.3248490
64.0000000,1.4825592
65.0000000,1.2958969
66.0000000,1.3356432
67.0000000,1.4232885
68.0000000,1.3633642
69.0000000,1.3334374
70.0000000,1.3780600
71.0000000,1.4163076
72.0000000,1.3501621
73.0000000,1.4614938
74.0000000,1.3563735
75.0000000,1.4322956
76.0000000,1.2823890
77.0000000,1.5027927
78.0000000,1.3179874
79.0000000,1.3500620
80.0000000,1.3175377
81.0000000,1.4436096
82.0000000,1.2967572
83.0000000,1.2730315
84.0000000,1.3706406
85.0000000,1.2065659
86.0000000,1.3191919
87.0000000,1.2952302
88.0000000,1.4202651
89.0000000,1.2262620
90.0000000,1.2775916
91.0000000,1.3538634
92.0000000,1.2485403
93.0000000,1.3144363
94.0000000,1.4005970
95.0000000,1.2536650
96.0000000,1.3310133
97.0000000,1.2948438
98.0000000,1.3054957
99.0000000,1.3457121
100.0000000,1.2030110
101.0000000,1.3141989
102.0000000,1.3881183
103.0000000,1.2455215
104.0000000,1.2070777
105.0000000,1.2613916
106.0000000,1.2242404
107.0000000,1.2173889
108.0000000,1.2316279
109.0000000,1.3244661
110.0000000,1.1937335
111.0000000,1.3304527
112.0000000,1.1859993
113.0000000,1.0987426
114.0000000,1.4118212
115.0000000,1.3024480
116.0000000,1.3010025
117.0000000,1.2426935
118.0000000,1.2319629
119.0000000,1.3217288
120.0000000,1.2601074
121.0000000,1.2871865
122.0000000,1.2929642
123.0000000,1.2193602
124.0000000,1.3392239
125.0000000,1.2093399
126.0000000,1.1847812
127.0000000,1.2553910
128.0000000,1.2281829
129.0000000,1.2475297
130.0000000,1.2556086
131.0000000,1.2305868
132.0000000,1.2323090
133.0000000,1.1953105
134.0000000,1.1887175
135.0000000,1.1709882
136.0000000,1.1574945
137.0000000,1.2710636
138.0000000,1.2615303
139.0000000,1.2328084
140.0000000,1.1960468
141.0000000,1.2549014
142.0000000,1.1117648
143.0000000,1.0639529
144.0000000,1.1455911
145.0000000,1.2781876
146.0000000,1.1984922
147.0000000,1.1273984
148.0000000,1.1480407
149.0000000,1.3092458
150.0000000,1.2750151
151.0000000,1.2552717
152.0000000,1.1402565
153.0000000,1.2346560
154.0000000,1.1842487
155.0000000,1.2459441
156.0000000,1.1487406
157.0000000,1.1603093
158.0000000,1.1778711
159.0000000,1.3298312
160.0000000,1.1549644
161.0000000,1.1788942
162.0000000,1.1992950
163.0000000,1.1690429
164.0000000,1.1944867
165.0000000,1.2033041
166.0000000,1.2073892
167.0000000,1.1989266
168.0000000,1.2067703
169.0000000,1.1479031
170.0000000,1.0456342
171.0000000,1.1412212
172.0000000,1.2026043
173.0000000,1.1670623
174.0000000,1.1262664
175.0000000,1.2345686
176.0000000,1.2068511
177.0000000,1.2276992
178.0000000,1.1389683
179.0000000,1.1421951
180.0000000,1.2387750
181.0000000,1.1871357
182.0000000,1.2187043
183.0000000,1.2910700
184.0000000,1.1238320
185.0000000,1.1576557
186.0000000,1.1309651
187.0000000,1.1311556
188.0000000,1.1944464
189.0000000,1.1450511
190.0000000,1.3147817
191.0000000,1.1331397
192.0000000,1.1899347
193.0000000,1.1478171
194.0000000,1.0686138
195.0000000,1.1094790
196.0000000,1.1069688
197.0000000,1.1809433
198.0000000,1.1798425
199.0000000,1.2979724
200.0000000,1.0568572
201.0000000,1.0768559
202.0000000,1.1014377
203.0000000,1.3444271
204.0000000,1.1714433
205.0000000,1.1401662
206.0000000,1.1792027
207.0000000,1.1060185
208.0000000,1.1163678
209.0000000,1.2083013
210.0000000,1.1126912
211.0000000,1.2105232
212.0000000,1.0919755
213.0000000,1.0553278
214.0000000,1.1071608
215.0000000,1.1442029
216.0000000,1.1165943
217.0000000,1.0835220
218.0000000,1.1741815
219.0000000,1.0842682
220.0000000,1.1366434
221.0000000,1.0781332
222.0000000,1.1695483
223.0000000,1.1251107
224.0000000,1.0814089
225.0000000,1.2007649
226.0000000,1.0476732
227.0000000,1.1484408
228.0000000,1.0694457
229.0000000,1.2288849
230.0000000,1.1185955
231.0000000,1.0579894
232.0000000,1.1516823
233.0000000,1.0353701
234.0000000,1.0781546
235.0000000,1.1244910
236.0000000,1.1161507
237.0000000,1.0924070
238.0000000,1.1724355
239.0000000,1.1654785
240.0000000,1.0695899
241.0000000,1.0932297
242.0000000,1.1110822
243.0000000,1.1383573
244.0000000,1.0891140
245.0000000,1.2005314
246.0000000,1.1093228
247.0000000,1.1536406
248.0000000,1.0673255
249.0000000,1.1419637
250.0000000,1.2244240
251.0000000,1.0878381
252.0000000,1.1074772
253.0000000,1.0727377
254.0000000,1.0868241
255.0000000,1.0976081
256.0000000,1.1294417
257.0000000,1.1174026
258.0000000,1.0785306
259.0000000,1.0843987
260.0000000,1.0237952
261.0000000,1.2425016
262.0000000,1.0672697
263.0000000,1.0630955
264.0000000,1.0307418
265.0000000,1.0717789
266.0000000,1.0533358
267.0000000,1.1073751
268.0000000,1.0753195
269.0000000,1.0773746
270.0000000,1.0662925
271.0000000,1.0790113
272.0000000,1.0547336
273.0000000,1.1137320
274.0000000,1.0403948
275.0000000,1.1313103
276.0000000,1.0351471
277.0000000,1.0562807
278.0000000,1.0988268
279.0000000,1.0636010
280.0000000,1.0815823
281.0000000,1.0563482
282.0000000,1.0290564
283.0000000,1.0935520
284.0000000,1.2143717
285.0000000,1.0358782
286.0000000,1.1335515
287.0000000,1.0687078
288.0000000,1.0741380
289.0000000,1.0580958
290.0000000,1.0298334
291.0000000,0.9891773
292.0000000,1.0145973
293.0000000,1.0281622
294.0000000,1.0416762
295.0000000,1.0686281
296.0000000,0.9875429
297.0000000,1.0783863
298.0000000,1.0673578
299.0000000,1.0000334
300.0000000,1.0239066
301.0000000,1.0333276
302.0000000,1.0992202
303.0000000,1.0811635
304.0000000,1.1085507
305.0000000,1.0726631
306.0000000,1.1888973
307.0000000,1.1087749
308.0000000,1.0122175
309.0000000,1.0370327
310.0000000,1.0475461
311.0000000,1.1034578
312.0000000,1.0437073
313.0000000,1.0727978
314.0000000,1.0880316
315.0000000,0.9936335
316.0000000,1.0239569
317.0000000,1.0676301
318.0000000,1.0171700
319.0000000,1.0221066
320.0000000,1.0204161
321.0000000,1.0779669
322.0000000,1.0598027
323.0000000,1.0744582
324.0000000,1.3079830
325.0000000,0.9874015
326.0000000,1.0663160
327.0000000,1.0309514
328.0000000,1.0013356
329.0000000,1.0125637
330.0000000,0.9850253
331.0000000,1.0616708
332.0000000,1.0628594
333.0000000,1.0270844
334.0000000,1.0137292
335.0000000,0.9774601
336.0000000,1.0505866
337.0000000,1.0452970
338.0000000,0.9905773
339.0000000,0.9741226
340.0000000,1.1243925
341.0000000,1.0921242
342.0000000,1.0282466
343.0000000,0.9906980
344.0000000,1.0018854
345.0000000,1.0208975
346.0000000,1.2473918
347.0000000,0.9526121
348.0000000,0.9374579
349.0000000,0.9956945
350.0000000,0.9888919
351.0000000,0.9685560
352.0000000,1.0415852
353.0000000,0.9178683
354.0000000,1.0199864
355.0000000,1.0318520
356.0000000,1.0459254
357.0000000,1.0320932
358.0000000,1.1434001
359.0000000,0.9853972
360.0000000,1.0114127
361.0000000,0.9975840
362.0000000,1.0396099
363.0000000,1.0632094
364.0000000,0.9429673
365.0000000,1.0743799
366.0000000,1.0011630
367.0000000,1.0619977
368.0000000,0.9634533
369.0000000,0.9844910
370.0000000,1.0075368
371.0000000,1.1008279
372.0000000,1.0756934
373.0000000,0.9847140
374.0000000,1.0971116
375.0000000,0.9669142
376.0000000,1.3014513
377.0000000,1.1210129
378.0000000,0.8948520
379.0000000,0.9551127
380.0000000,0.9604623
381.0000000,1.0423503
382.0000000,1.0475187
383.0000000,0.9804068
384.0000000,1.0204984
385.0000000,1.1594244
386.0000000,0.9370440
387.0000000,1.0490973
388.0000000,0.9896747
389.0000000,1.0387628
390.0000000,0.9747242
391.0000000,1.0228220
392.0000000,1.0517503
393.0000000,0.9664019
394.0000000,0.9851055
395.0000000,0.9620016
396.0000000,1.0340075
397.0000000,0.9698933
398.0000000,1.0369759
399.0000000,1.0629381
400.0000000,0.9441910
401.0000000,1.0127490
402.0000000,1.0712093
403.0000000,0.9441301
404.0000000,1.0078875
405.0000000,0.9868094
406.0000000,0.9327469
407.0000000,1.0568664
408.0000000,0.9874021
409.0000000,0.9456683
410.0000000,0.9773453
411.0000000,1.0512050
412.0000000,0.9588251
413.0000000,0.9594799
414.0000000,1.0072813
415.0000000,1.0099144
416.0000000,1.0360779
417.0000000,1.0820444
418.0000000,0.9449400
419.0000000,0.9824716
420.0000000,1.0192103
421.0000000,0.9877284
422.0000000,1.0027874
423.0000000,1.0143005
424.0000000,0.9750743
425.0000000,1.0288937
426.0000000,0.8908026
427.0000000,1.0792468
428.0000000,1.0623567
429.0000000,1.0776488
430.0000000,1.0622561
431.0000000,0.8881019
432.0000000,0.9921944
433.0000000,1.0927304
434.0000000,0.8860570
435.0000000,0.9348409
436.0000000,0.9730256
437.0000000,1.1695095
438.0000000,0.9265998
439.0000000,1.0133979
440.0000000,0.9981140
441.0000000,1.0022299
442.0000000,0.8785607
443.0000000,0.9176094
444.0000000,0.9538147
445.0000000,0.9602978
446.0000000,1.1974137
447.0000000,0.9756555
448.0000000,1.0196924
449.0000000,1.0200424
450.0000000,0.9894065
451.0000000,0.9843700
452.0000000,0.9686219
453.0000000,0.9848637
454.0000000,0.9274788
455.0000000,0.9508392
456.0000000,0.9850327
457.0000000,1.0786721
458.0000000,1.0032369
459.0000000,0.9840800
460.0000000,1.0560883
461.0000000,0.9277651
462.0000000,0.9944059
463.0000000,1.3245784
464.0000000,1.0204335
465.0000000,0.9594569
466.0000000,0.9945410
467.0000000,0.9179236
468.0000000,1.0292591
469.0000000,0.9711205
470.0000000,0.9715921
471.0000000,0.8980204
472.0000000,0.9706819
473.0000000,0.9976829
474.0000000,0.9530302
475.0000000,1.0195423
476.0000000,1.0202124
477.0000000,0.9701457
478.0000000,1.0970906
479.0000000,0.9565638
480.0000000,1.0157123
481.0000000,1.1244500
482.0000000,1.0208981
483.0000000,0.9851283
484.0000000,1.0437042
485.0000000,1.0037342
486.0000000,0.9621360
487.0000000,0.9212918
488.0000000,0.9579195
489.0000000,0.9870148
490.0000000,1.0319769
491.0000000,1.0201840
492.0000000,0.9822530
493.0000000,1.0143695
494.0000000,1.0643082
495.0000000,0.9498360
496.0000000,0.9618541
497.0000000,0.9588892
498.0000000,1.0202931
499.0000000,1.0105309
500.0000000,1.0288041
501.0000000,1.0420206
502.0000000,0.8345981
503.0000000,0.9357178
504.0000000,0.9937040
505.0000000,0.9728544
506.0000000,1.0311331
507.0000000,1.0738773
508.0000000,1.0158973
509.0000000,1.0993202
510.0000000,1.0111139
511.0000000,1.0211174
512.0000000,0.9661645
513.0000000,0.9835616
514.0000000,1.0771519
515.0000000,0.9788367
516.0000000,0.9880527
517.0000000,0.9153049
518.0000000,0.9511601
519.0000000,0.9972373
520.0000000,0.9832318
521.0000000,1.0314171
522.0000000,0.9602860
523.0000000,0.9861031
524.0000000,1.0593292
525.0000000,1.2532459
526.0000000,0.9728696
527.0000000,1.1000850
528.0000000,0.9132785
529.0000000,1.0059668
530.0000000,1.0027100
531.0000000,0.9590466
532.0000000,0.9742552
533.0000000,0.9640943
534.0000000,1.0727797
535.0000000,1.0463713
536.0000000,1.0716980
537.0000000,0.9112164
538.0000000,1.0060736
539.0000000,1.0919676
540.0000000,0.9396717
541.0000000,0.9495345
542.0000000,0.9518461
543.0000000,0.9666328
544.0000000,1.1145328
545.0000000,0.9747992
546.0000000,1.0104637
547.0000000,0.9857733
548.0000000,0.9810266
549.0000000,1.0604367
550.0000000,0.9721282
551.0000000,1.0975430
552.0000000,1.0844606
553.0000000,1.0147390
554.0000000,1.0091177
555.0000000,1.0795249
556.0000000,1.0057554
557.0000000,1.0173877
558.0000000,1.1722335
559.0000000,0.8881558
560.0000000,0.9306805
561.0000000,0.9457156
562.0000000,1.1328483
563.0000000,0.9737974
564.0000000,1.0568477
565.0000000,1.1078991
566.0000000,1.0035214
567.0000000,0.8608025
568.0000000,0.9742956
569.0000000,1.0488828
570.0000000,0.9071133
571.0000000,1.0681249
572.0000000,0.9755785
573.0000000,1.0797092
574.0000000,0.9205056
575.0000000,0.9567370
576.0000000,0.9585062
577.0000000,0.9827887
578.0000000,0.9270024
579.0000000,0.9266456
580.0000000,0.9983008
581.0000000,1.0039635
582.0000000,0.9640084
583.0000000,0.9443402
584.0000000,1.1029248
585.0000000,0.9178696
586.0000000,0.9335925
587.0000000,0.9785644
588.0000000,0.9829462
589.0000000,0.9580583
590.0000000,0.9167999
591.0000000,0.9594661
592.0000000,0.9921371
593.0000000,1.0583071
594.0000000,1.0003406
595.0000000,0.9581640
596.0000000,1.0069706
597.0000000,0.9275541
598.0000000,1.0335774
599.0000000,1.0372083
600.0000000,0.9646955
601.0000000,1.0005256
602.0000000,0.9333868
603.0000000,0.9679071
604.0000000,0.8543304
605.0000000,1.0046086
606.0000000,0.9733654
607.0000000,0.9450720
608.0000000,0.9940303
609.0000000,0.9503853
610.0000000,0.8540997
611.0000000,0.9197239
612.0000000,0.8788098
613.0000000,0.9699978
614.0000000,0.9698647
615.0000000,1.2117850
616.0000000,0.9029833
617.0000000,0.9473976
618.0000000,0.9950607
619.0000000,0.9857885
620.0000000,1.0946270
621.0000000,0.9883779
622.0000000,0.9327295
623.0000000,0.8863406
624.0000000,1.0291878
625.0000000,1.0355552
626.0000000,0.9496487
627.0000000,1.0039270
628.0000000,0.9788722
629.0000000,1.1076863
630.0000000,1.0076635
631.0000000,0.9797038
632.0000000,0.9978313
633.0000000,0.9352917
634.0000000,0.8652545
635.0000000,1.0913532
636.0000000,0.9140021
637.0000000,1.0301896
638.0000000,0.9559295
639.0000000,1.0709944
640.0000000,0.9856359
641.0000000,1.0758697
642.0000000,0.8763465
643.0000000,0.9776605
644.0000000,0.9856536
645.0000000,1.0220578
646.0000000,0.9603351
647.0000000,1.0726346
648.0000000,0.9470865
649.0000000,1.0465820
650.0000000,1.0801153
651.0000000,1.0144712
652.0000000,0.9618324
653.0000000,1.0211838
654.0000000,0.9787931
655.0000000,0.9911364
656.0000000,1.0977883
657.0000000,0.9596117
658.0000000,0.9494030
659.0000000,0.9719286
660.0000000,0.8993635
661.0000000,0.9479096
662.0000000,0.9343227
663.0000000,1.0561627
664.0000000,0.9927302
665.0000000,0.9353930
666.0000000,1.1183040
667.0000000,0.9631050
668.0000000,0.9538219
669.0000000,0.9437584
670.0000000,0.8849002
671.0000000,0.8930468
672.0000000,1.1215779
673.0000000,0.9780234
674.0000000,0.9870242
675.0000000,0.8824590
676.0000000,0.9207049
677.0000000,0.9653594
678.0000000,0.9554008
679.0000000,1.0524600
680.0000000,1.1530910
681.0000000,0.9616789
682.0000000,0.9792358
683.0000000,0.9439589
684.0000000,0.9379882
685.0000000,1.0508107
686.0000000,0.8948516
687.0000000,0.9806573
688.0000000,0.9272645
689.0000000,0.9618555
690.0000000,0.8932375
691.0000000,1.0603675
692.0000000,0.9731828
693.0000000,0.9953647
694.0000000,1.0572209
695.0000000,0.9273288
696.0000000,1.0741415
697.0000000,1.0993700
698.0000000,0.9851623
699.0000000,0.9309312
700.0000000,1.0652930
701.0000000,0.9601387
702.0000000,0.8473081
703.0000000,0.9772365
704.0000000,0.9910190
705.0000000,0.9602265
706.0000000,0.9999218
707.0000000,1.0054362
708.0000000,0.9804679
709.0000000,0.8726827
710.0000000,0.9601439
711.0000000,1.1376827
712.0000000,1.0298821
713.0000000,1.0584617
714.0000000,0.9458060
715.0000000,0.9884303
716.0000000,0.8994851
717.0000000,0.9392284
718.0000000,0.9274001
719.0000000,0.9542063
720.0000000,0.9821995
721.0000000,0.9588953
722.0000000,1.2496270
723.0000000,0.9758867
724.0000000,0.9963648
725.0000000,0.9192979
726.0000000,0.9281074
727.0000000,1.0170244
728.0000000,0.9915961
729.0000000,0.9771819
730.0000000,0.9548365
731.0000000,0.9619654
732.0000000,0.9599025
733.0000000,1.0133643
734.0000000,0.9180255
735.0000000,0.9736196
736.0000000,0.8973520
737.0000000,1.1250869
738.0000000,0.9161184
739.0000000,0.9309264
740.0000000,0.9803465
741.0000000,0.9726524
742.0000000,1.3808061
743.0000000,1.0217791
744.0000000,1.1089809
745.0000000,0.8633923
746.0000000,1.0671865
747.0000000,0.9901721
748.0000000,0.8643113
749.0000000,0.9269348
750.0000000,1.0758265
751.0000000,0.9448887
752.0000000,0.8777614
753.0000000,1.0725018
754.0000000,0.9683486
755.0000000,0.9371086
756.0000000,0.9231847
757.0000000,1.0241017
758.0000000,0.9004120
759.0000000,1.1023511
760.0000000,0.9491868
761.0000000,1.0656890
762.0000000,0.8844728
763.0000000,0.9256220
764.0000000,0.9691142
765.0000000,0.9019322
766.0000000,0.9683716
767.0000000,1.0422240
768.0000000,1.0668197
769.0000000,0.9583456
770.0000000,0.9421050
771.0000000,1.1374266
772.0000000,0.9243166
773.0000000,1.1450294
774.0000000,0.9572430
775.0000000,0.9551904
776.0000000,0.9198903
777.0000000,1.0515810
778.0000000,0.9820093
779.0000000,0.8817852
780.0000000,0.9666721
781.0000000,0.9481518
782.0000000,1.0335264
783.0000000,1.0051444
784.0000000,1.0100704
785.0000000,0.9328566
786.0000000,1.0278676
787.0000000,0.9593400
788.0000000,0.9631669
789.0000000,1.0154202
790.0000000,0.9767780
791.0000000,1.0361723
792.0000000,1.0436577
793.0000000,1.0422529
794.0000000,0.9421986
795.0000000,0.9256890
796.0000000,1.0037985
797.0000000,0.9672914
798.0000000,0.9443020
799.0000000,0.9068567
800.0000000,0.9273258
801.0000000,1.0072221
802.0000000,0.9639789
803.0000000,1.0154711
804.0000000,0.9899269
805.0000000,0.9125121
806.0000000,0.9952735
807.0000000,0.9341120
808.0000000,0.9325690
809.0000000,0.9569090
810.0000000,0.9950292
811.0000000,0.9581819
812.0000000,0.9369735
813.0000000,0.9367623
814.0000000,0.9383117
815.0000000,0.9494237
816.0000000,0.9792740
817.0000000,0.8573620
818.0000000,0.9915023
819.0000000,0.9207813
820.0000000,1.0575196
821.0000000,0.9419317
822.0000000,0.9054382
823.0000000,0.9483808
824.0000000,0.9596139
825.0000000,1.3272363
826.0000000,0.9808500
827.0000000,1.0508143
828.0000000,1.0522648
829.0000000,0.9054169
830.0000000,0.9883773
831.0000000,0.9431206
832.0000000,0.9565536
833.0000000,0.9614125
834.0000000,0.9986531
835.0000000,0.9564451
836.0000000,0.8800368
837.0000000,0.9589529
838.0000000,0.9249682
839.0000000,0.9841293
840.0000000,0.9039412
841.0000000,1.0693947
842.0000000,0.9648413
843.0000000,0.9202175
844.0000000,1.0153584
845.0000000,0.9159626
846.0000000,1.1234236
847.0000000,0.9591207
848.0000000,0.9677234
849.0000000,0.9637718
850.0000000,0.8823407
851.0000000,0.9573368
852.0000000,1.0396872
853.0000000,0.9248928
854.0000000,0.9200781
855.0000000,0.8920220
856.0000000,0.9435936
857.0000000,0.9697125
858.0000000,0.9470721
859.0000000,0.9348344
860.0000000,1.0361180
861.0000000,1.0883718
862.0000000,0.9685748
863.0000000,0.9523388
864.0000000,0.9755702
865.0000000,0.9616638
866.0000000,1.0689064
867.0000000,0.9207284
868.0000000,1.0002617
869.0000000,1.0594732
870.0000000,1.2979583
871.0000000,0.9179301
872.0000000,0.9574788
873.0000000,1.0052149
874.0000000,0.9971396
875.0000000,0.8908369
876.0000000,0.9713378
877.0000000,1.0529300
878.0000000,0.9938417
879.0000000,0.9838600
880.0000000,0.9065414
881.0000000,1.0482466
882.0000000,0.9625045
883.0000000,1.0020015
884.0000000,0.9486572
885.0000000,0.9321674
886.0000000,1.2084256
887.0000000,0.8876072
888.0000000,0.9566497
889.0000000,0.8695451
890.0000000,0.9214430
891.0000000,0.9353459
892.0000000,1.0369996
893.0000000,1.5941732
894.0000000,0.9589334
895.0000000,0.9285865
896.0000000,0.9831985
897.0000000,1.0053942
898.0000000,0.8862768
899.0000000,0.9931367
900.0000000,0.9372952
901.0000000,0.9262972
902.0000000,1.1795205
903.0000000,0.8908681
904.0000000,0.9766202
905.0000000,0.9468954
906.0000000,0.9333645
907.0000000,0.9802758
908.0000000,1.0541658
909.0000000,1.0864520
910.0000000,0.9441445
911.0000000,0.8996743
912.0000000,1.0616165
913.0000000,0.9033232
914.0000000,0.9718313
915.0000000,0.9215963
916.0000000,0.9810675
917.0000000,0.9505818
918.0000000,1.1082587
919.0000000,0.9682519
920.0000000,0.9346750
921.0000000,1.0180868
922.0000000,0.9133607
923.0000000,1.0258220
924.0000000,1.0524827
925.0000000,1.1492945
926.0000000,1.1019440
927.0000000,0.9635260
928.0000000,0.9690578
929.0000000,0.9899001
930.0000000,0.9747957
931.0000000,0.8976393
932.0000000,0.8970930
933.0000000,1.0214338
934.0000000,0.9148760
935.0000000,1.1269920
936.0000000,0.9481305
937.0000000,0.9486829
938.0000000,0.9624900
939.0000000,1.0347104
940.0000000,1.0578346
941.0000000,1.0426368
942.0000000,0.9963240
943.0000000,0.8772715
944.0000000,0.9940875
945.0000000,0.8950217
946.0000000,1.1249030
947.0000000,1.0053662
948.0000000,0.8323106
949.0000000,0.8998423
950.0000000,0.9290940
951.0000000,0.9795895
952.0000000,0.9041139
953.0000000,1.0774285
954.0000000,0.9026145
955.0000000,0.9861230
956.0000000,1.0054458
957.0000000,0.9611861
958.0000000,0.9862250
959.0000000,1.0542829
960.0000000,0.9239098
961.0000000,0.9183183
962.0000000,0.9225931
963.0000000,0.9515725
964.0000000,1.0210509
965.0000000,0.9429034
966.0000000,0.9643310
967.0000000,0.8917782
968.0000000,0.8976283
969.0000000,0.9706329
970.0000000,0.9198708
971.0000000,1.0525662
972.0000000,0.9611096
973.0000000,0.8577780
974.0000000,0.9548141
975.0000000,0.9499832
976.0000000,1.0678837
977.0000000,0.8744654
978.0000000,1.0383909
979.0000000,1.1691678
980.0000000,0.8867700
981.0000000,1.1264321
982.0000000,0.9449105
983.0000000,0.8959516
984.0000000,0.9114624
985.0000000,1.0599289
986.0000000,0.9659101
987.0000000,0.9436812
988.0000000,0.9919462
989.0000000,0.8483056
990.0000000,0.9709797
991.0000000,0.9622636
992.0000000,0.9733863
993.0000000,0.9344965
994.0000000,1.0438310
995.0000000,0.9796705
996.0000000,0.9928465
997.0000000,0.9813235
998.0000000,0.9345206
999.0000000,0.9023851
1000.0000000,0.9857697
1001.0000000,0.9333760
1002.0000000,0.8870375
1003.0000000,1.0928148
1004.0000000,0.9589426
1005.0000000,0.9256127
1006.0000000,0.8963107
1007.0000000,0.9859867
1008.0000000,0.8627434
1009.0000000,0.9281511
1010.0000000,1.0956088
1011.0000000,0.8463559
1012.0000000,0.8705542
1013.0000000,0.9565057
1014.0000000,0.9697070
1015.0000000,1.0990133
1016.0000000,0.8907064
1017.0000000,0.9108542
1018.0000000,1.0031705
1019.0000000,0.9877231
1020.0000000,0.8972443
1021.0000000,0.8727984
1022.0000000,0.9127986
1023.0000000,1.0338924
1024.0000000,0.8844543
1025.0000000,0.9680496
1026.0000000,0.9377965
1027.0000000,0.9609891
1028.0000000,0.9725842
1029.0000000,0.9012910
1030.0000000,0.9627277
1031.0000000,0.9640832
1032.0000000,0.9844194
1033.0000000,1.0612153
1034.0000000,0.9191963
1035.0000000,0.9563200
1036.0000000,0.8635560
1037.0000000,1.0498250
1038.0000000,0.9046847
1039.0000000,0.9477574
1040.0000000,0.9082797
1041.0000000,1.0559720
1042.0000000,0.9112772
1043.0000000,0.9280186
1044.0000000,0.9263654
1045.0000000,0.9030288
1046.0000000,0.9348090
1047.0000000,0.8757491
1048.0000000,1.0574127
1049.0000000,0.9199223
1050.0000000,0.8574814
1051.0000000,1.0138450
1052.0000000,0.9234515
1053.0000000,1.0087990
1054.0000000,1.2329454
1055.0000000,0.9146793
1056.0000000,1.0808408
1057.0000000,0.9124538
1058.0000000,0.9114205
1059.0000000,0.8805652
1060.0000000,1.0160340
1061.0000000,0.9940174
1062.0000000,1.0135536
1063.0000000,0.9433486
1064.0000000,0.9510133
1065.0000000,0.9245844
1066.0000000,0.9410588
1067.0000000,1.0039279
1068.0000000,0.9565991
1069.0000000,0.8821969
1070.0000000,1.1778332
1071.0000000,0.9327115
1072.0000000,1.1814339
1073.0000000,0.8734862
1074.0000000,1.0637248
1075.0000000,1.1181984
1076.0000000,0.9185396
1077.0000000,0.9292520
1078.0000000,1.0578064
1079.0000000,0.8982273
1080.0000000,0.8964876
1081.0000000,0.8458998
1082.0000000,0.8803340
1083.0000000,1.2360399
1084.0000000,0.8902853
1085.0000000,0.9412921
1086.0000000,0.9503437
1087.0000000,1.0225399
1088.0000000,0.9310361
1089.0000000,0.9154347
1090.0000000,0.8407651
1091.0000000,0.9497033
1092.0000000,1.1079671
1093.0000000,1.1538545
1094.0000000,1.0631721
1095.0000000,0.8845958
1096.0000000,1.0007640
1097.0000000,0.9495921
1098.0000000,0.9241172
1099.0000000,1.0138724
1100.0000000,1.0808161
1101.0000000,0.8808513
1102.0000000,0.9132305
1103.0000000,0.9112249
1104.0000000,1.0048033
1105.0000000,0.8806183
1106.0000000,0.9810206
1107.0000000,1.0654675
1108.0000000,0.9542441
1109.0000000,0.9032492
1110.0000000,0.9445926
1111.0000000,1.1351442
1112.0000000,0.9500506
1113.0000000,1.0617760
1114.0000000,1.0124121
1115.0000000,1.0370238
1116.0000000,1.0522662
1117.0000000,0.8675876
1118.0000000,0.9743630
1119.0000000,1.0046916
1120.0000000,1.1623797
1121.0000000,0.9559748
1122.0000000,0.9136956
1123.0000000,0.9241948
1124.0000000,0.9614068
1125.0000000,0.9213005
1126.0000000,0.9299526
1127.0000000,0.9707025
1128.0000000,1.0697477
1129.0000000,1.0074384
1130.0000000,0.8747138
1131.0000000,0.9218408
1132.0000000,1.1308818
1133.0000000,0.8564832
1134.0000000,0.9735572
1135.0000000,1.0675209
1136.0000000,0.8894058
1137.0000000,0.8621782
1138.0000000,0.9527259
1139.0000000,0.9230449
1140.0000000,1.1755472
1141.0000000,0.9487519
1142.0000000,0.8332416
1143.0000000,0.8857664
1144.0000000,0.9159817
1145.0000000,1.0374101
1146.0000000,1.0125314
1147.0000000,0.9034347
1148.0000000,0.9904209
1149.0000000,0.9512858
1150.0000000,0.9281448
1151.0000000,0.8874461
1152.0000000,0.9257592
1153.0000000,0.9403992
1154.0000000,0.8985426
1155.0000000,0.9199799
1156.0000000,1.2057307
1157.0000000,0.8908207
1158.0000000,0.9205847
1159.0000000,0.8618288
1160.0000000,1.1234412
1161.0000000,1.1692381
1162.0000000,0.9361771
1163.0000000,0.9638630
1164.0000000,0.8616365
1165.0000000,0.9344018
1166.0000000,0.9614424
1167.0000000,1.2295486
1168.0000000,0.9422193
1169.0000000,0.9455408
1170.0000000,0.8784766
1171.0000000,1.0500729
1172.0000000,1.2238146
1173.0000000,0.8359692
1174.0000000,0.9066043
1175.0000000,0.9175425
1176.0000000,0.9447685
1177.0000000,0.9214025
1178.0000000,0.9323708
1179.0000000,0.9427785
1180.0000000,0.8877224
1181.0000000,1.0815951
1182.0000000,0.9399350
1183.0000000,0.9465234
1184.0000000,1.0404326
1185.0000000,1.1739967
1186.0000000,1.1149279
1187.0000000,0.8833358
1188.0000000,0.9174414
1189.0000000,0.9382465
1190.0000000,0.9212821
1191.0000000,0.9475413
1192.0000000,1.0712037
1193.0000000,0.9344590
1194.0000000,0.8855007
1195.0000000,1.0063152
1196.0000000,0.9048862
1197.0000000,0.9712388
1198.0000000,0.9224329
1199.0000000,1.0123463
1200.0000000,0.9069536
1201.0000000,0.8774530
1202.0000000,0.9428536
1203.0000000,0.9355981
1204.0000000,0.9275314
1205.0000000,1.2351859
1206.0000000,0.8785740
1207.0000000,0.9973810
1208.0000000,0.9285986
1209.0000000,0.8844133
1210.0000000,0.8822015
1211.0000000,0.8971521
1212.0000000,0.8834095
1213.0000000,0.9870077
1214.0000000,0.7986165
1215.0000000,0.9995461
1216.0000000,1.0693433
1217.0000000,0.9472728
1218.0000000,0.9593342
1219.0000000,0.8572258
1220.0000000,1.0247045
1221.0000000,1.0813674
1222.0000000,0.9537351
1223.0000000,0.9583399
1224.0000000,0.9027222
1225.0000000,0.8601038
1226.0000000,0.9018032
1227.0000000,1.0076017
1228.0000000,1.1603758
1229.0000000,1.0263648
1230.0000000,0.7573875
1231.0000000,0.8888493
1232.0000000,0.9808971
1233.0000000,1.0743880
1234.0000000,0.9637849
1235.0000000,0.9610125
1236.0000000,1.1505997
1237.0000000,1.1461824
1238.0000000,0.9650645
1239.0000000,0.9054317
1240.0000000,0.9965928
1241.0000000,0.9419159
1242.0000000,0.9430262
1243.0000000,0.8605507
1244.0000000,0.8505808
1245.0000000,0.9009749
1246.0000000,0.8798300
1247.0000000,0.8619635
1248.0000000,0.8978081
1249.0000000,0.9243277
1250.0000000,0.9056587
1251.0000000,0.9339361
1252.0000000,0.9556763
1253.0000000,0.9011486
1254.0000000,0.9663565
1255.0000000,0.9517813
1256.0000000,1.0304579
1257.0000000,0.8822771
1258.0000000,0.9853710
1259.0000000,0.9333196
1260.0000000,0.9152739
1261.0000000,0.9035335
1262.0000000,0.8740170
1263.0000000,0.9780397
1264.0000000,0.9197847
1265.0000000,0.8560881
1266.0000000,0.9512805
1267.0000000,0.9035584
1268.0000000,0.9437049
1269.0000000,1.0641999
1270.0000000,0.8898768
1271.0000000,1.1260561
1272.0000000,0.9660664
1273.0000000,0.8602755
1274.0000000,0.8964984
1275.0000000,0.9601744
1276.0000000,0.9002340
1277.0000000,1.1971378
1278.0000000,0.7922241
1279.0000000,1.1856738
1280.0000000,0.8531064
1281.0000000,1.0574906
1282.0000000,0.9731795
1283.0000000,0.8785919
1284.0000000,0.9404987
1285.0000000,0.8709702
1286.0000000,0.9132169
1287.0000000,1.0997027
1288.0000000,0.9325618
1289.0000000,0.9514329
1290.0000000,0.9757797
1291.0000000,1.0772542
1292.0000000,0.9245904
1293.0000000,0.9730723
1294.0000000,0.8168012
1295.0000000,1.4493457
1296.0000000,0.9527910
1297.0000000,0.9937213
1298.0000000,0.9147769
1299.0000000,0.9084865
1300.0000000,0.9866557
1301.0000000,0.8204881
1302.0000000,0.9448848
1303.0000000,0.9633479
1304.0000000,0.9839623
1305.0000000,0.9073763
1306.0000000,0.8608609
1307.0000000,0.9136674
1308.0000000,1.3035169
1309.0000000,1.0166733
1310.0000000,0.9479615
1311.0000000,0.9119024
1312.0000000,1.0707517
1313.0000000,0.9154421
1314.0000000,0.9221617
1315.0000000,0.9422215
1316.0000000,0.8718649
1317.0000000,0.9052257
1318.0000000,0.9790605
1319.0000000,0.9678103
1320.0000000,0.9179094
1321.0000000,1.0809547
1322.0000000,1.0847182
1323.0000000,0.8576007
1324.0000000,0.9186459
1325.0000000,0.8981439
1326.0000000,0.8866880
1327.0000000,0.8970392
1328.0000000,0.9237132
1329.0000000,0.8807173
1330.0000000,0.9693507
1331.0000000,0.8201603
1332.0000000,1.0365449
1333.0000000,0.9412102
1334.0000000,0.8798183
1335.0000000,0.8336360
1336.0000000,0.8799618
1337.0000000,0.9432798
1338.0000000,1.0837574
1339.0000000,1.0101931
1340.0000000,1.0926592
1341.0000000,0.8722975
1342.0000000,0.9782678
1343.0000000,0.9071766
1344.0000000,0.8624191
1345.0000000,0.8990315
1346.0000000,0.8921975
1347.0000000,0.9606603
1348.0000000,0.8578266
1349.0000000,1.1429328
1350.0000000,0.9456744
1351.0000000,0.9313706
1352.0000000,0.9270929
1353.0000000,0.9180261
1354.0000000,0.8719337
1355.0000000,0.9292693
1356.0000000,0.8628151
1357.0000000,0.8601730
1358.0000000,0.9135741
1359.0000000,0.9867086
1360.0000000,1.0057569
1361.0000000,0.8880533
1362.0000000,0.8932544
1363.0000000,0.9365805
1364.0000000,0.9163063
1365.0000000,0.8738077
1366.0000000,0.9787976
1367.0000000,0.9674548
1368.0000000,0.9503721
1369.0000000,0.9251454
1370.0000000,0.9415658
1371.0000000,1.1344440
1372.0000000,0.8938955
1373.0000000,0.9306486
1374.0000000,0.9674814
1375.0000000,0.9859673
1376.0000000,0.9831863
1377.0000000,0.9803244
1378.0000000,0.8931062
1379.0000000,0.9373805
1380.0000000,0.9209948
1381.0000000,0.8327143
1382.0000000,1.0341551
1383.0000000,1.0038304
1384.0000000,0.9951391
1385.0000000,0.9922552
1386.0000000,0.9631121
1387.0000000,1.0515783
1388.0000000,0.8739738
1389.0000000,0.8862698
1390.0000000,0.9154776
1391.0000000,0.8872511
1392.0000000,1.1241887
1393.0000000,1.1106738
1394.0000000,0.9957612
1395.0000000,0.8476946
1396.0000000,0.9030985
1397.0000000,0.9099900
1398.0000000,0.9047631
1399.0000000,0.9295680
1400.0000000,0.8657747
1401.0000000,0.8636326
1402.0000000,0.9091780
1403.0000000,0.8945351
1404.0000000,0.9270615
1405.0000000,0.9100477
1406.0000000,1.3717531
1407.0000000,0.8191321
1408.0000000,1.1110644
1409.0000000,0.9321385
1410.0000000,0.9349452
1411.0000000,1.1465207
1412.0000000,0.9155490
1413.0000000,0.9183492
1414.0000000,0.9039299
1415.0000000,0.8784749
1416.0000000,1.0897095
1417.0000000,0.9494580
1418.0000000,0.9215723
1419.0000000,0.9889704
1420.0000000,1.0471653
1421.0000000,0.9668391
1422.0000000,0.8723494
1423.0000000,1.0276896
1424.0000000,0.9819056
1425.0000000,0.9256746
1426.0000000,1.0885663
1427.0000000,0.9216110
1428.0000000,0.9681863
1429.0000000,0.8969474
1430.0000000,0.9109566
1431.0000000,0.9241707
1432.0000000,0.8940758
1433.0000000,0.9299136
1434.0000000,0.9619534
1435.0000000,0.9522219
1436.0000000,1.0011076
1437.0000000,1.0292082
1438.0000000,0.9134362
1439.0000000,1.0043006
1440.0000000,0.9156536
1441.0000000,1.0792843
1442.0000000,0.8724527
1443.0000000,0.9388070
1444.0000000,1.3990413
1445.0000000,0.9027848
1446.0000000,0.9612774
1447.0000000,0.9528715
1448.0000000,0.9046736
1449.0000000,0.8528802
1450.0000000,0.8712907
1451.0000000,0.9034845
1452.0000000,1.0034133
1453.0000000,0.9792320
1454.0000000,0.8709435
1455.0000000,0.8392646
1456.0000000,0.9217075
1457.0000000,0.8959195
1458.0000000,1.1072834
1459.0000000,0.9622908
1460.0000000,0.8866802
1461.0000000,0.8436585
1462.0000000,0.8793588
1463.0000000,0.8850809
1464.0000000,0.9204890
1465.0000000,0.8900558
1466.0000000,0.8894116
1467.0000000,0.8696455
1468.0000000,0.9492530
1469.0000000,0.8876355
1470.0000000,0.9537765
1471.0000000,1.1695457
1472.0000000,1.0904516
1473.0000000,0.9175351
1474.0000000,0.9550191
1475.0000000,0.8970361
1476.0000000,0.8852253
1477.0000000,0.9810427
1478.0000000,0.8446178
1479.0000000,0.8894477
1480.0000000,1.1312275
1481.0000000,1.1418151
1482.0000000,0.9179503
1483.0000000,1.0465025
1484.0000000,0.8456326
1485.0000000,0.8349986
1486.0000000,1.1229134
1487.0000000,0.8920811
1488.0000000,1.2609936
1489.0000000,0.9281026
1490.0000000,0.8721955
1491.0000000,0.9024850
1492.0000000,0.8836846
1493.0000000,1.0671929
1494.0000000,0.9755074
1495.0000000,0.9848162
1496.0000000,1.0403302
1497.0000000,0.8314790
1498.0000000,0.8934083
1499.0000000,0.9759213
1500.0000000,0.9010129
1501.0000000,0.9696046
1502.0000000,0.9309909
1503.0000000,0.9259859
1504.0000000,1.0099695
1505.0000000,1.2448111
1506.0000000,0.8675309
1507.0000000,0.9403139
1508.0000000,1.0415802
1509.0000000,1.0103838
1510.0000000,1.0736054
1511.0000000,0.8568062
1512.0000000,0.8754796
1513.0000000,0.8608783
1514.0000000,0.8616611
1515.0000000,1.0314090
1516.0000000,1.0208548
1517.0000000,0.9051976
1518.0000000,0.9786555
1519.0000000,1.0193770
1520.0000000,0.9051155
1521.0000000,0.8700124
1522.0000000,0.9263865
1523.0000000,0.9377243
1524.0000000,0.9381575
1525.0000000,0.8998553
1526.0000000,0.8810090
1527.0000000,0.9402648
1528.0000000,1.2671002
1529.0000000,1.0286934
1530.0000000,0.9019832
1531.0000000,0.9228256
1532.0000000,0.8605766
1533.0000000,0.9187739
1534.0000000,0.8713738
1535.0000000,0.9900723
1536.0000000,0.8354086
1537.0000000,0.9345855
1538.0000000,0.9385043
1539.0000000,0.9361644
1540.0000000,0.9426333
1541.0000000,0.9991786
1542.0000000,1.0043142
1543.0000000,0.8498836
1544.0000000,0.9801261
1545.0000000,1.0177791
1546.0000000,0.9405447
1547.0000000,0.8620056
1548.0000000,1.1698298
1549.0000000,0.8284529
1550.0000000,0.8947657
1551.0000000,0.8919318
1552.0000000,0.8874432
1553.0000000,1.0093700
1554.0000000,0.7899593
1555.0000000,0.9311275
1556.0000000,1.3560513
1557.0000000,0.9565445
1558.0000000,0.8584806
1559.0000000,0.8951096
1560.0000000,0.8966247
1561.0000000,0.8540524
1562.0000000,0.9278803
1563.0000000,0.9149043
1564.0000000,0.9356801
1565.0000000,1.3619096
1566.0000000,0.8758439
1567.0000000,1.0170393
1568.0000000,0.8995747
1569.0000000,0.8489929
1570.0000000,1.1374032
1571.0000000,0.9589830
1572.0000000,1.0096707
1573.0000000,0.9261538
1574.0000000,0.8803526
1575.0000000,1.1542999
1576.0000000,1.0270523
1577.0000000,0.9321113
1578.0000000,0.9682299
1579.0000000,0.8876109
1580.0000000,0.9553672
1581.0000000,1.0131768
1582.0000000,0.8730859
1583.0000000,0.9480489
1584.0000000,0.9245939
1585.0000000,0.8956467
1586.0000000,0.9134798
1587.0000000,0.9055353
1588.0000000,0.9945800
1589.0000000,1.2193784
1590.0000000,0.9435668
1591.0000000,0.9673655
1592.0000000,0.9175581
1593.0000000,0.9573560
1594.0000000,0.8582500
1595.0000000,0.8421843
1596.0000000,0.8736589
1597.0000000,0.9138041
1598.0000000,0.8501641
1599.0000000,1.0257670
1600.0000000,0.9347426
1601.0000000,0.8040890
1602.0000000,1.0971873
1603.0000000,0.8735901
1604.0000000,0.9199100
1605.0000000,0.9725605
1606.0000000,0.9094207
1607.0000000,0.8258104
1608.0000000,1.2019532
1609.0000000,0.8716013
1610.0000000,0.9611596
1611.0000000,0.8357302
1612.0000000,0.9271549
1613.0000000,1.4199139
1614.0000000,0.9286406
1615.0000000,0.9102301
1616.0000000,0.9454584
1617.0000000,1.0185136
1618.0000000,0.9997650
1619.0000000,1.0684861
1620.0000000,0.8829560
1621.0000000,1.1071839
1622.0000000,0.9793096
1623.0000000,0.8378516
1624.0000000,0.9710227
1625.0000000,0.8676379
1626.0000000,0.8987046
1627.0000000,0.9518939
1628.0000000,0.9363194
1629.0000000,0.8867521
1630.0000000,0.9048656
1631.0000000,0.8899148
1632.0000000,0.8671797
1633.0000000,0.8864766
1634.0000000,0.8390765
1635.0000000,0.8919117
1636.0000000,0.9833137
1637.0000000,0.9031723
1638.0000000,0.9951159
1639.0000000,0.8758279
1640.0000000,0.9166787
1641.0000000,0.8297455
1642.0000000,0.8947380
1643.0000000,0.9681953
1644.0000000,0.9391105
1645.0000000,0.9049632
1646.0000000,0.8311461
1647.0000000,1.0463955
1648.0000000,0.9207706
1649.0000000,0.8917343
1650.0000000,0.8409747
1651.0000000,0.9488667
1652.0000000,0.8315883
1653.0000000,0.9141992
1654.0000000,1.0056665
1655.0000000,0.9256087
1656.0000000,0.9471735
1657.0000000,0.9694766
1658.0000000,0.9952480
1659.0000000,0.8313404
1660.0000000,0.7963994
1661.0000000,0.8980246
1662.0000000,0.9155661
1663.0000000,0.8530272
1664.0000000,0.8711730
1665.0000000,0.8940072
1666.0000000,0.9383687
1667.0000000,0.9413405
1668.0000000,0.8767169
1669.0000000,0.8765244
1670.0000000,0.8908191
1671.0000000,0.9565720
1672.0000000,0.9752696
1673.0000000,0.8815094
1674.0000000,1.0590168
1675.0000000,0.8864051
1676.0000000,0.9434988
1677.0000000,0.8459933
1678.0000000,0.9328036
1679.0000000,0.8442291
1680.0000000,0.8826002
1681.0000000,0.8340844
1682.0000000,0.9271154
1683.0000000,0.9289725
1684.0000000,0.8655381
1685.0000000,0.9013330
1686.0000000,0.9239637
1687.0000000,1.0510148
1688.0000000,0.8909560
1689.0000000,1.0251759
1690.0000000,0.8477710
1691.0000000,0.8307469
1692.0000000,1.0922909
1693.0000000,0.9657151
1694.0000000,0.9558820
1695.0000000,0.9414877
1696.0000000,0.8544129
1697.0000000,0.8803218
1698.0000000,0.9537401
1699.0000000,1.1501869
1700.0000000,0.8547469
1701.0000000,0.9273137
1702.0000000,0.9329551
1703.0000000,0.9438047
1704.0000000,1.1706209
1705.0000000,0.8920438
1706.0000000,0.9348816
1707.0000000,0.8937268
1708.0000000,0.9602782
1709.0000000,0.9182733
1710.0000000,0.8392672
1711.0000000,0.8684784
1712.0000000,0.8944912
1713.0000000,0.8839748
1714.0000000,0.8771389
1715.0000000,0.8643491
1716.0000000,0.9709490
1717.0000000,0.9136328
1718.0000000,0.8940928
1719.0000000,0.8381923
1720.0000000,1.0443679
1721.0000000,0.8488222
1722.0000000,0.9156945
1723.0000000,1.0322427
1724.0000000,1.6076363
1725.0000000,0.8680625
1726.0000000,0.8761011
1727.0000000,0.8338376
1728.0000000,0.9607865
1729.0000000,0.9467336
1730.0000000,0.9043010
1731.0000000,1.0206324
1732.0000000,1.0316368
1733.0000000,0.9129238
1734.0000000,0.8904858
1735.0000000,0.9284530
1736.0000000,0.9298748
1737.0000000,1.0673112
1738.0000000,1.1081303
1739.0000000,0.9876125
1740.0000000,1.0024248
1741.0000000,0.9630382
1742.0000000,0.8962349
1743.0000000,1.5363938
1744.0000000,0.9333011
1745.0000000,0.8777661
1746.0000000,0.9227424
1747.0000000,0.9366698
1748.0000000,0.8753775
1749.0000000,1.0584979
1750.0000000,0.8970848
1751.0000000,1.0202532
1752.0000000,0.9801888
1753.0000000,0.8884376
1754.0000000,0.9843807
1755.0000000,0.8682073
1756.0000000,0.8716483
1757.0000000,1.1323400
1758.0000000,0.8727843
1759.0000000,0.9332668
1760.0000000,0.8323331
1761.0000000,0.8891494
1762.0000000,1.4552885
1763.0000000,0.8921832
1764.0000000,0.9344040
1765.0000000,0.9598422
1766.0000000,1.0079640
1767.0000000,0.8968098
1768.0000000,0.9026018
1769.0000000,1.0044748
1770.0000000,0.9917718
1771.0000000,0.9829163
1772.0000000,0.9600791
1773.0000000,0.9235916
1774.0000000,1.0678899
1775.0000000,0.9065360
1776.0000000,0.9180164
1777.0000000,0.8728072
1778.0000000,0.9927434
1779.0000000,0.9736875
1780.0000000,1.0256888
1781.0000000,0.8812867
1782.0000000,0.9041956
1783.0000000,0.9634728
1784.0000000,1.0279671
1785.0000000,0.9763034
1786.0000000,0.9205717
1787.0000000,1.2640483
1788.0000000,0.9956855
1789.0000000,0.9385292
1790.0000000,0.8154656
1791.0000000,0.9672086
1792.0000000,1.0154084
1793.0000000,1.0979677
1794.0000000,0.9052239
1795.0000000,0.8971012
1796.0000000,0.8969142
1797.0000000,0.8954607
1798.0000000,0.8398904
1799.0000000,1.2498732
1800.0000000,0.8108147
1801.0000000,0.9131520
1802.0000000,0.9819379
1803.0000000,0.8700490
1804.0000000,1.1531353
1805.0000000,0.8817859
1806.0000000,0.8715894
1807.0000000,1.0919642
1808.0000000,0.8716854
1809.0000000,0.9260652
1810.0000000,0.8599634
1811.0000000,0.9777457
1812.0000000,0.8847222
1813.0000000,0.8811135
1814.0000000,1.0434556
1815.0000000,1.1001552
1816.0000000,0.8627121
1817.0000000,0.9282082
1818.0000000,0.9077193
1819.0000000,1.0499195
1820.0000000,0.9218909
1821.0000000,0.9153031
1822.0000000,0.8837385
1823.0000000,0.9595447
1824.0000000,0.8756170
1825.0000000,0.9156327
1826.0000000,0.9872490
1827.0000000,0.9188998
1828.0000000,0.8704290
1829.0000000,0.9239287
1830.0000000,0.8522643
1831.0000000,0.8707089
1832.0000000,0.8721642
1833.0000000,0.9135141
1834.0000000,0.8256631
1835.0000000,0.8480875
1836.0000000,1.1560900
1837.0000000,0.8591768
1838.0000000,0.8870853
1839.0000000,1.1193320
1840.0000000,0.9416250
1841.0000000,1.0203786
1842.0000000,1.0591286
1843.0000000,0.9271352
1844.0000000,0.8595951
1845.0000000,0.9120831
1846.0000000,0.8210252
1847.0000000,1.4749126
1848.0000000,0.8470017
1849.0000000,1.1227719
1850.0000000,0.9615388
1851.0000000,1.0349190
1852.0000000,0.8606866
1853.0000000,0.8737045
1854.0000000,0.9022613
1855.0000000,1.0520523
1856.0000000,0.9177788
1857.0000000,0.8966933
1858.0000000,0.9687545
1859.0000000,0.9691650
1860.0000000,0.9819875
1861.0000000,0.8829867
1862.0000000,0.8357589
1863.0000000,0.8878626
1864.0000000,0.8142572
1865.0000000,0.7935736
1866.0000000,0.8676290
1867.0000000,0.8735307
1868.0000000,0.8872740
1869.0000000,0.9123293
1870.0000000,1.2198890
1871.0000000,0.8232307
1872.0000000,0.8573371
1873.0000000,0.9093013
1874.0000000,1.0445603
1875.0000000,1.0348505
1876.0000000,0.9652420
1877.0000000,0.9524602
1878.0000000,0.9169899
1879.0000000,0.9245450
1880.0000000,0.9584846
1881.0000000,1.1129102
1882.0000000,0.9747287
1883.0000000,0.8608012
1884.0000000,0.8431007
1885.0000000,0.8839104
1886.0000000,0.8392464
1887.0000000,0.8450865
1888.0000000,0.9730754
1889.0000000,0.9236549
1890.0000000,0.8806949
1891.0000000,0.9114839
1892.0000000,0.9290495
1893.0000000,0.8968507
1894.0000000,0.9095516
1895.0000000,0.9222209
1896.0000000,0.8849162
1897.0000000,0.9597359
1898.0000000,0.9297444
1899.0000000,0.9060938
1900.0000000,0.8806345
1901.0000000,1.0646722
1902.0000000,0.8303028
1903.0000000,0.9002490
1904.0000000,0.9317336
1905.0000000,0.8719184
1906.0000000,0.9125068
1907.0000000,0.8501486
1908.0000000,0.8887123
1909.0000000,1.0370885
1910.0000000,0.8475508
1911.0000000,1.2069398
1912.0000000,0.9398007
1913.0000000,0.9642286
1914.0000000,0.8467554
1915.0000000,1.0198951
1916.0000000,0.8571969
1917.0000000,0.9293342
1918.0000000,0.9698788
1919.0000000,0.9677963
1920.0000000,0.9335909
1921.0000000,0.9124973
1922.0000000,0.9333363
1923.0000000,0.8479646
1924.0000000,0.8085980
1925.0000000,0.9465482
1926.0000000,0.9703548
1927.0000000,1.0799482
1928.0000000,0.8499212
1929.0000000,0.8575177
1930.0000000,1.0212404
1931.0000000,0.7901629
1932.0000000,0.9314457
1933.0000000,0.9264897
1934.0000000,0.8627888
1935.0000000,0.9430495
1936.0000000,1.0460547
1937.0000000,0.8923777
1938.0000000,0.9468370
1939.0000000,1.0632991
1940.0000000,0.8970084
1941.0000000,0.9067025
1942.0000000,0.9264840
1943.0000000,1.0151275
1944.0000000,0.8869908
1945.0000000,1.0422572
1946.0000000,0.8930066
1947.0000000,0.9241633
1948.0000000,0.8204443
1949.0000000,0.9022551
1950.0000000,0.8867711
1951.0000000,1.0082520
1952.0000000,0.9561636
1953.0000000,0.9724290
1954.0000000,0.8579170
1955.0000000,0.9047273
1956.0000000,0.8710951
1957.0000000,0.8756503
1958.0000000,0.8737741
1959.0000000,0.9367772
1960.0000000,0.9396416
1961.0000000,0.8826476
1962.0000000,1.0521551
1963.0000000,0.8968601
1964.0000000,0.9008339
1965.0000000,1.0506748
1966.0000000,0.9544730
1967.0000000,0.9235325
1968.0000000,0.8978010
1969.0000000,0.9471782
1970.0000000,0.8990199
1971.0000000,1.0316172
1972.0000000,1.1094191
1973.0000000,0.8903182
1974.0000000,1.0025511
1975.0000000,0.8879930
1976.0000000,0.9426250
1977.0000000,0.9326735
1978.0000000,0.9327388
1979.0000000,0.9027196
1980.0000000,0.9253283
1981.0000000,0.8568963
1982.0000000,0.8337914
1983.0000000,0.9429081
1984.0000000,0.8471848
1985.0000000,0.8953551
1986.0000000,0.8889625
1987.0000000,0.8606434
1988.0000000,0.8636184
1989.0000000,0.8834258
1990.0000000,0.9849514
1991.0000000,0.8480223
1992.0000000,0.9138871
1993.0000000,0.9551291
1994.0000000,0.8660707
1995.0000000,0.8660377
1996.0000000,0.9296671
1997.0000000,0.9336681
1998.0000000,0.8133808
1999.0000000,0.9060689
2000.0000000,0.8779801


==> data/enc_var-vae_circ-ThreeGPP-enc_var-genie-128rx-3p-lat-2.txt <==
ep,enc_var
1.0000000,0.2930039
2.0000000,0.1761544
3.0000000,0.1376484
4.0000000,0.1215268
5.0000000,0.1075713
6.0000000,0.0950582
7.0000000,0.0830850
8.0000000,0.0728507
9.0000000,0.0742950
10.0000000,0.0698413
11.0000000,0.0685285
12.0000000,0.0654547
13.0000000,0.0618195
14.0000000,0.0623725
15.0000000,0.0617940
16.0000000,0.0582439
17.0000000,0.0621346
18.0000000,0.0586060
19.0000000,0.0579364
20.0000000,0.0566334
21.0000000,0.0547245
22.0000000,0.0574429
23.0000000,0.0534395
24.0000000,0.0566633
25.0000000,0.0541868
26.0000000,0.0527383
27.0000000,0.0530452
28.0000000,0.0535173
29.0000000,0.0532535
30.0000000,0.0526458
31.0000000,0.0495187
32.0000000,0.0518136
33.0000000,0.0519630
34.0000000,0.0504976
35.0000000,0.0529210
36.0000000,0.0497555
37.0000000,0.0532243
38.0000000,0.0554079
39.0000000,0.0507198
40.0000000,0.0507185
41.0000000,0.0509519
42.0000000,0.0511771
43.0000000,0.0505330
44.0000000,0.0490765
45.0000000,0.0480519
46.0000000,0.0477609
47.0000000,0.0484413
48.0000000,0.0494677
49.0000000,0.0488568
50.0000000,0.0467017
51.0000000,0.0481165
52.0000000,0.0458190
53.0000000,0.0470420
54.0000000,0.0479001
55.0000000,0.0443941
56.0000000,0.0467971
57.0000000,0.0466459
58.0000000,0.0456359
59.0000000,0.0471129
60.0000000,0.0456669
61.0000000,0.0473958
62.0000000,0.0451061
63.0000000,0.0444774
64.0000000,0.0448359
65.0000000,0.0461938
66.0000000,0.0437986
67.0000000,0.0460125
68.0000000,0.0460746
69.0000000,0.0433606
70.0000000,0.0450141
71.0000000,0.0447378
72.0000000,0.0456729
73.0000000,0.0454565
74.0000000,0.0446335
75.0000000,0.0436584
76.0000000,0.0430620
77.0000000,0.0444966
78.0000000,0.0449385
79.0000000,0.0427250
80.0000000,0.0434223
81.0000000,0.0451365
82.0000000,0.0445186
83.0000000,0.0432194
84.0000000,0.0446304
85.0000000,0.0440204
86.0000000,0.0449545
87.0000000,0.0408033
88.0000000,0.0440800
89.0000000,0.0428433
90.0000000,0.0433561
91.0000000,0.0449873
92.0000000,0.0425495
93.0000000,0.0426414
94.0000000,0.0437169
95.0000000,0.0429079
96.0000000,0.0427221
97.0000000,0.0415195
98.0000000,0.0423196
99.0000000,0.0412692
100.0000000,0.0421717
101.0000000,0.0426889
102.0000000,0.0429356
103.0000000,0.0436717
104.0000000,0.0430893
105.0000000,0.0428013
106.0000000,0.0399498
107.0000000,0.0422073
108.0000000,0.0426529
109.0000000,0.0430125
110.0000000,0.0426909
111.0000000,0.0404762
112.0000000,0.0416405
113.0000000,0.0410210
114.0000000,0.0403930
115.0000000,0.0423115
116.0000000,0.0403972
117.0000000,0.0417448
118.0000000,0.0415746
119.0000000,0.0418881
120.0000000,0.0405787
121.0000000,0.0399229
122.0000000,0.0396884
123.0000000,0.0413948
124.0000000,0.0412149
125.0000000,0.0394218
126.0000000,0.0402485
127.0000000,0.0412865
128.0000000,0.0393548
129.0000000,0.0413417
130.0000000,0.0427602
131.0000000,0.0400910
132.0000000,0.0415737
133.0000000,0.0395656
134.0000000,0.0378725
135.0000000,0.0423077
136.0000000,0.0405686
137.0000000,0.0410266
138.0000000,0.0405108
139.0000000,0.0411942
140.0000000,0.0394071
141.0000000,0.0399477
142.0000000,0.0397552
143.0000000,0.0397235
144.0000000,0.0396757
145.0000000,0.0392302
146.0000000,0.0400621
147.0000000,0.0405119
148.0000000,0.0401170
149.0000000,0.0397922
150.0000000,0.0403281
151.0000000,0.0370268
152.0000000,0.0405603
153.0000000,0.0388691
154.0000000,0.0396954
155.0000000,0.0395947
156.0000000,0.0398810
157.0000000,0.0383429
158.0000000,0.0399967
159.0000000,0.0403420
160.0000000,0.0402303
161.0000000,0.0392399
162.0000000,0.0396462
163.0000000,0.0396600
164.0000000,0.0399351
165.0000000,0.0396436
166.0000000,0.0391717
167.0000000,0.0386406
168.0000000,0.0403876
169.0000000,0.0391986
170.0000000,0.0402468
171.0000000,0.0395820
172.0000000,0.0395157
173.0000000,0.0372499
174.0000000,0.0387513
175.0000000,0.0379036
176.0000000,0.0390834
177.0000000,0.0383013
178.0000000,0.0390225
179.0000000,0.0390890
180.0000000,0.0387134
181.0000000,0.0375777
182.0000000,0.0388196
183.0000000,0.0389199
184.0000000,0.0385059
185.0000000,0.0411665
186.0000000,0.0392015
187.0000000,0.0384641
188.0000000,0.0399851
189.0000000,0.0390488
190.0000000,0.0399142
191.0000000,0.0375183
192.0000000,0.0384397
193.0000000,0.0380577
194.0000000,0.0380261
195.0000000,0.0394191
196.0000000,0.0379527
197.0000000,0.0378817
198.0000000,0.0387311
199.0000000,0.0397993
200.0000000,0.0383151
201.0000000,0.0385627
202.0000000,0.0368560
203.0000000,0.0378801
204.0000000,0.0383937
205.0000000,0.0370290
206.0000000,0.0380753
207.0000000,0.0390214
208.0000000,0.0369713
209.0000000,0.0379717
210.0000000,0.0384693
211.0000000,0.0396965
212.0000000,0.0376235
213.0000000,0.0381717
214.0000000,0.0390784
215.0000000,0.0388524
216.0000000,0.0396303
217.0000000,0.0370030
218.0000000,0.0374071
219.0000000,0.0388165
220.0000000,0.0378111
221.0000000,0.0383513
222.0000000,0.0376240
223.0000000,0.0396744
224.0000000,0.0396175
225.0000000,0.0380227
226.0000000,0.0376426
227.0000000,0.0386658
228.0000000,0.0366909
229.0000000,0.0390306
230.0000000,0.0383961
231.0000000,0.0374737
232.0000000,0.0390451
233.0000000,0.0379247
234.0000000,0.0395412
235.0000000,0.0378432
236.0000000,0.0385993
237.0000000,0.0388574
238.0000000,0.0402630
239.0000000,0.0395113
240.0000000,0.0391267
241.0000000,0.0384330
242.0000000,0.0366363
243.0000000,0.0377671
244.0000000,0.0382234
245.0000000,0.0374243
246.0000000,0.0387090
247.0000000,0.0383368
248.0000000,0.0365345
249.0000000,0.0371400
250.0000000,0.0379364
251.0000000,0.0379261
252.0000000,0.0385526
253.0000000,0.0383296
254.0000000,0.0386476
255.0000000,0.0385312
256.0000000,0.0385456
257.0000000,0.0376504
258.0000000,0.0368080
259.0000000,0.0378928
260.0000000,0.0372337
261.0000000,0.0370939
262.0000000,0.0366904
263.0000000,0.0379764
264.0000000,0.0362892
265.0000000,0.0362140
266.0000000,0.0359131
267.0000000,0.0372756
268.0000000,0.0372344
269.0000000,0.0365674
270.0000000,0.0371491
271.0000000,0.0378137
272.0000000,0.0366106
273.0000000,0.0378768
274.0000000,0.0365965
275.0000000,0.0366950
276.0000000,0.0365377
277.0000000,0.0376792
278.0000000,0.0363088
279.0000000,0.0360652
280.0000000,0.0361046
281.0000000,0.0366833
282.0000000,0.0361253
283.0000000,0.0376827
284.0000000,0.0383368
285.0000000,0.0369340
286.0000000,0.0356335
287.0000000,0.0371364
288.0000000,0.0354047
289.0000000,0.0357546
290.0000000,0.0358777
291.0000000,0.0372436
292.0000000,0.0355110
293.0000000,0.0370918
294.0000000,0.0361156
295.0000000,0.0369791
296.0000000,0.0356485
297.0000000,0.0356796
298.0000000,0.0357136
299.0000000,0.0355672
300.0000000,0.0368738
301.0000000,0.0349074
302.0000000,0.0367326
303.0000000,0.0363874
304.0000000,0.0350092
305.0000000,0.0353277
306.0000000,0.0374801
307.0000000,0.0361587
308.0000000,0.0353853
309.0000000,0.0350303
310.0000000,0.0362799
311.0000000,0.0356402
312.0000000,0.0366741
313.0000000,0.0373106
314.0000000,0.0348089
315.0000000,0.0352191
316.0000000,0.0378656
317.0000000,0.0340756
318.0000000,0.0358051
319.0000000,0.0363322
320.0000000,0.0361957
321.0000000,0.0365466
322.0000000,0.0358674
323.0000000,0.0351133
324.0000000,0.0356311
325.0000000,0.0367380
326.0000000,0.0353874
327.0000000,0.0367259
328.0000000,0.0368551
329.0000000,0.0360157
330.0000000,0.0356090
331.0000000,0.0344594
332.0000000,0.0347960
333.0000000,0.0350701
334.0000000,0.0347781
335.0000000,0.0355488
336.0000000,0.0337179
337.0000000,0.0350895
338.0000000,0.0356853
339.0000000,0.0350173
340.0000000,0.0346857
341.0000000,0.0352559
342.0000000,0.0359794
343.0000000,0.0341163
344.0000000,0.0354333
345.0000000,0.0352904
346.0000000,0.0348970
347.0000000,0.0353665
348.0000000,0.0352658
349.0000000,0.0344279
350.0000000,0.0344215
351.0000000,0.0347624
352.0000000,0.0350331
353.0000000,0.0365475
354.0000000,0.0351203
355.0000000,0.0352538
356.0000000,0.0341089
357.0000000,0.0345353
358.0000000,0.0338865
359.0000000,0.0355527
360.0000000,0.0357434
361.0000000,0.0343909
362.0000000,0.0357032
363.0000000,0.0342743
364.0000000,0.0352275
365.0000000,0.0342118
366.0000000,0.0343729
367.0000000,0.0333047
368.0000000,0.0337172
369.0000000,0.0346844
370.0000000,0.0338227
371.0000000,0.0338950
372.0000000,0.0348339
373.0000000,0.0353396
374.0000000,0.0338270
375.0000000,0.0328553
376.0000000,0.0357881
377.0000000,0.0333901
378.0000000,0.0351834
379.0000000,0.0348156
380.0000000,0.0344609
381.0000000,0.0347108
382.0000000,0.0355430
383.0000000,0.0347641
384.0000000,0.0357215
385.0000000,0.0349769
386.0000000,0.0345994
387.0000000,0.0347448
388.0000000,0.0333339
389.0000000,0.0331298
390.0000000,0.0346231
391.0000000,0.0337982
392.0000000,0.0337020
393.0000000,0.0339659
394.0000000,0.0334044
395.0000000,0.0331099
396.0000000,0.0332485
397.0000000,0.0335265
398.0000000,0.0344213
399.0000000,0.0325222
400.0000000,0.0319482
401.0000000,0.0331515
402.0000000,0.0338434
403.0000000,0.0337227
404.0000000,0.0329439
405.0000000,0.0335048
406.0000000,0.0342414
407.0000000,0.0327571
408.0000000,0.0343648
409.0000000,0.0348891
410.0000000,0.0338762
411.0000000,0.0332091
412.0000000,0.0338171
413.0000000,0.0337778
414.0000000,0.0337719
415.0000000,0.0339802
416.0000000,0.0331225
417.0000000,0.0331490
418.0000000,0.0340576
419.0000000,0.0337020
420.0000000,0.0334577
421.0000000,0.0333014
422.0000000,0.0330467
423.0000000,0.0324104
424.0000000,0.0332883
425.0000000,0.0321573
426.0000000,0.0330147
427.0000000,0.0333170
428.0000000,0.0328901
429.0000000,0.0324425
430.0000000,0.0328084
431.0000000,0.0329047
432.0000000,0.0335026
433.0000000,0.0334253
434.0000000,0.0323723
435.0000000,0.0338194
436.0000000,0.0329406
437.0000000,0.0328345
438.0000000,0.0331167
439.0000000,0.0335808
440.0000000,0.0326812
441.0000000,0.0339825
442.0000000,0.0320137
443.0000000,0.0339702
444.0000000,0.0326322
445.0000000,0.0330587
446.0000000,0.0330546
447.0000000,0.0347665
448.0000000,0.0341189
449.0000000,0.0332701
450.0000000,0.0333803
451.0000000,0.0331320
452.0000000,0.0333856
453.0000000,0.0330869
454.0000000,0.0331371
455.0000000,0.0341815
456.0000000,0.0321412
457.0000000,0.0335418
458.0000000,0.0338483
459.0000000,0.0338685
460.0000000,0.0352335
461.0000000,0.0343482
462.0000000,0.0334359
463.0000000,0.0325806
464.0000000,0.0335851
465.0000000,0.0325287
466.0000000,0.0340509
467.0000000,0.0347857
468.0000000,0.0334182
469.0000000,0.0343064
470.0000000,0.0322070
471.0000000,0.0335496
472.0000000,0.0331064
473.0000000,0.0327881
474.0000000,0.0335376
475.0000000,0.0344462
476.0000000,0.0340149
477.0000000,0.0337438
478.0000000,0.0345135
479.0000000,0.0334224
480.0000000,0.0327372
481.0000000,0.0347790
482.0000000,0.0345249
483.0000000,0.0349073
484.0000000,0.0337240
485.0000000,0.0334010
486.0000000,0.0315658
487.0000000,0.0323551
488.0000000,0.0331049
489.0000000,0.0318989
490.0000000,0.0322180
491.0000000,0.0335322
492.0000000,0.0338033
493.0000000,0.0323256
494.0000000,0.0321571
495.0000000,0.0323219
496.0000000,0.0327570
497.0000000,0.0321777
498.0000000,0.0324124
499.0000000,0.0341307
500.0000000,0.0330649
501.0000000,0.0327424
502.0000000,0.0325656
503.0000000,0.0306827
504.0000000,0.0334781
505.0000000,0.0324889
506.0000000,0.0325263
507.0000000,0.0326290
508.0000000,0.0326423
509.0000000,0.0323362
510.0000000,0.0340562
511.0000000,0.0324045
512.0000000,0.0321008
513.0000000,0.0327875
514.0000000,0.0323928
515.0000000,0.0329139
516.0000000,0.0331927
517.0000000,0.0321457
518.0000000,0.0338148
519.0000000,0.0328818
520.0000000,0.0328749
521.0000000,0.0334305
522.0000000,0.0321027
523.0000000,0.0327475
524.0000000,0.0324038
525.0000000,0.0324371
526.0000000,0.0341852
527.0000000,0.0318137
528.0000000,0.0317487
529.0000000,0.0325337
530.0000000,0.0316918
531.0000000,0.0331472
532.0000000,0.0317358
533.0000000,0.0323694
534.0000000,0.0323388
535.0000000,0.0319954
536.0000000,0.0333247
537.0000000,0.0330492
538.0000000,0.0336687
539.0000000,0.0332005
540.0000000,0.0332654
541.0000000,0.0326810
542.0000000,0.0323711
543.0000000,0.0326009
544.0000000,0.0319416
545.0000000,0.0326584
546.0000000,0.0323242
547.0000000,0.0318638
548.0000000,0.0314200
549.0000000,0.0328458
550.0000000,0.0330797
551.0000000,0.0321958
552.0000000,0.0325749
553.0000000,0.0322132
554.0000000,0.0324315
555.0000000,0.0313820
556.0000000,0.0344134
557.0000000,0.0319382
558.0000000,0.0323651
559.0000000,0.0336675
560.0000000,0.0320644
561.0000000,0.0320392
562.0000000,0.0319958
563.0000000,0.0328532
564.0000000,0.0322334
565.0000000,0.0326999
566.0000000,0.0310340
567.0000000,0.0331517
568.0000000,0.0323078
569.0000000,0.0328573
570.0000000,0.0313876
571.0000000,0.0304606
572.0000000,0.0316118
573.0000000,0.0320737
574.0000000,0.0336214
575.0000000,0.0320218
576.0000000,0.0318027
577.0000000,0.0309016
578.0000000,0.0330393
579.0000000,0.0336482
580.0000000,0.0323965
581.0000000,0.0319971
582.0000000,0.0325753
583.0000000,0.0320580
584.0000000,0.0316134
585.0000000,0.0318865
586.0000000,0.0323470
587.0000000,0.0313071
588.0000000,0.0320361
589.0000000,0.0313870
590.0000000,0.0309964
591.0000000,0.0320442
592.0000000,0.0303108
593.0000000,0.0318194
594.0000000,0.0321343
595.0000000,0.0319806
596.0000000,0.0319628
597.0000000,0.0317088
598.0000000,0.0302582
599.0000000,0.0332631
600.0000000,0.0343362
601.0000000,0.0304843
602.0000000,0.0329337
603.0000000,0.0327559
604.0000000,0.0325313
605.0000000,0.0305915
606.0000000,0.0321589
607.0000000,0.0311176
608.0000000,0.0343508
609.0000000,0.0313893
610.0000000,0.0320636
611.0000000,0.0331272
612.0000000,0.0317472
613.0000000,0.0315780
614.0000000,0.0319295
615.0000000,0.0311427
616.0000000,0.0309157
617.0000000,0.0324272
618.0000000,0.0316188
619.0000000,0.0327551
620.0000000,0.0316104
621.0000000,0.0321197
622.0000000,0.0308450
623.0000000,0.0315139
624.0000000,0.0315123
625.0000000,0.0329538
626.0000000,0.0314141
627.0000000,0.0317936
628.0000000,0.0306964
629.0000000,0.0303873
630.0000000,0.0318506
631.0000000,0.0320646
632.0000000,0.0297156
633.0000000,0.0313590
634.0000000,0.0303289
635.0000000,0.0310349
636.0000000,0.0307325
637.0000000,0.0324048
638.0000000,0.0323206
639.0000000,0.0308745
640.0000000,0.0337836
641.0000000,0.0324345
642.0000000,0.0307446
643.0000000,0.0311671
644.0000000,0.0328097
645.0000000,0.0318601
646.0000000,0.0314792
647.0000000,0.0323686
648.0000000,0.0315124
649.0000000,0.0322499
650.0000000,0.0313775
651.0000000,0.0305101
652.0000000,0.0322094
653.0000000,0.0329896
654.0000000,0.0306904
655.0000000,0.0330449
656.0000000,0.0317309
657.0000000,0.0330453
658.0000000,0.0334423
659.0000000,0.0317982
660.0000000,0.0322098
661.0000000,0.0308917
662.0000000,0.0333928
663.0000000,0.0320274
664.0000000,0.0309593
665.0000000,0.0304814
666.0000000,0.0296366
667.0000000,0.0301864
668.0000000,0.0303606
669.0000000,0.0315072
670.0000000,0.0324820
671.0000000,0.0317940
672.0000000,0.0310740
673.0000000,0.0304992
674.0000000,0.0311716
675.0000000,0.0306447
676.0000000,0.0307951
677.0000000,0.0296909
678.0000000,0.0309156
679.0000000,0.0316567
680.0000000,0.0300962
681.0000000,0.0316400
682.0000000,0.0315974
683.0000000,0.0315889
684.0000000,0.0303478
685.0000000,0.0317713
686.0000000,0.0303733
687.0000000,0.0319263
688.0000000,0.0314538
689.0000000,0.0310619
690.0000000,0.0308123
691.0000000,0.0324730
692.0000000,0.0315743
693.0000000,0.0323315
694.0000000,0.0319360
695.0000000,0.0325139
696.0000000,0.0314877
697.0000000,0.0308431
698.0000000,0.0299016
699.0000000,0.0326407
700.0000000,0.0311799
701.0000000,0.0319569
702.0000000,0.0315443
703.0000000,0.0301767
704.0000000,0.0304761
705.0000000,0.0322099
706.0000000,0.0318074
707.0000000,0.0323207
708.0000000,0.0317122
709.0000000,0.0308394
710.0000000,0.0314075
711.0000000,0.0313300
712.0000000,0.0298779
713.0000000,0.0302398
714.0000000,0.0313343
715.0000000,0.0309755
716.0000000,0.0305615
717.0000000,0.0298726
718.0000000,0.0307663
719.0000000,0.0297925
720.0000000,0.0304744
721.0000000,0.0309964
722.0000000,0.0302665
723.0000000,0.0319033
724.0000000,0.0305303
725.0000000,0.0319120
726.0000000,0.0320708
727.0000000,0.0309414
728.0000000,0.0322722
729.0000000,0.0326089
730.0000000,0.0322135
731.0000000,0.0339683
732.0000000,0.0313503
733.0000000,0.0317709
734.0000000,0.0320214
735.0000000,0.0334736
736.0000000,0.0315422
737.0000000,0.0319027
738.0000000,0.0318359
739.0000000,0.0322085
740.0000000,0.0319305
741.0000000,0.0299753
742.0000000,0.0309919
743.0000000,0.0314809
744.0000000,0.0318498
745.0000000,0.0319878
746.0000000,0.0308139
747.0000000,0.0309466
748.0000000,0.0314222
749.0000000,0.0314920
750.0000000,0.0321069
751.0000000,0.0300438
752.0000000,0.0319602
753.0000000,0.0302700
754.0000000,0.0327974
755.0000000,0.0317401
756.0000000,0.0308277
757.0000000,0.0315107
758.0000000,0.0311125
759.0000000,0.0311405
760.0000000,0.0312206
761.0000000,0.0314694
762.0000000,0.0316808
763.0000000,0.0309102
764.0000000,0.0318539
765.0000000,0.0308975
766.0000000,0.0300456
767.0000000,0.0309547
768.0000000,0.0310118
769.0000000,0.0302872
770.0000000,0.0312377
771.0000000,0.0303774
772.0000000,0.0303057
773.0000000,0.0309443
774.0000000,0.0301346
775.0000000,0.0306617
776.0000000,0.0301946
777.0000000,0.0313359
778.0000000,0.0308957
779.0000000,0.0307367
780.0000000,0.0310413
781.0000000,0.0309159
782.0000000,0.0325492
783.0000000,0.0307721
784.0000000,0.0317959
785.0000000,0.0308350
786.0000000,0.0306452
787.0000000,0.0310146
788.0000000,0.0295961
789.0000000,0.0324608
790.0000000,0.0306710
791.0000000,0.0314662
792.0000000,0.0310852
793.0000000,0.0304146
794.0000000,0.0309628
795.0000000,0.0312502
796.0000000,0.0328079
797.0000000,0.0320242
798.0000000,0.0328115
799.0000000,0.0323200
800.0000000,0.0318709
801.0000000,0.0303645
802.0000000,0.0304615
803.0000000,0.0309114
804.0000000,0.0315579
805.0000000,0.0318893
806.0000000,0.0321666
807.0000000,0.0318523
808.0000000,0.0314716
809.0000000,0.0314979
810.0000000,0.0310667
811.0000000,0.0311687
812.0000000,0.0322087
813.0000000,0.0304261
814.0000000,0.0291283
815.0000000,0.0294072
816.0000000,0.0312282
817.0000000,0.0310268
818.0000000,0.0311892
819.0000000,0.0305494
820.0000000,0.0297966
821.0000000,0.0313522
822.0000000,0.0308706
823.0000000,0.0289324
824.0000000,0.0312411
825.0000000,0.0308262
826.0000000,0.0300509
827.0000000,0.0312906
828.0000000,0.0303267
829.0000000,0.0301093
830.0000000,0.0309270
831.0000000,0.0303863
832.0000000,0.0304055
833.0000000,0.0297276
834.0000000,0.0299060
835.0000000,0.0296497
836.0000000,0.0297101
837.0000000,0.0300401
838.0000000,0.0308563
839.0000000,0.0306441
840.0000000,0.0299584
841.0000000,0.0295991
842.0000000,0.0301247
843.0000000,0.0303811
844.0000000,0.0305492
845.0000000,0.0307232
846.0000000,0.0311634
847.0000000,0.0312803
848.0000000,0.0311834
849.0000000,0.0302140
850.0000000,0.0297207
851.0000000,0.0302058
852.0000000,0.0316694
853.0000000,0.0333281
854.0000000,0.0320956
855.0000000,0.0312986
856.0000000,0.0319846
857.0000000,0.0310308
858.0000000,0.0302669
859.0000000,0.0306378
860.0000000,0.0301172
861.0000000,0.0297607
862.0000000,0.0302777
863.0000000,0.0307851
864.0000000,0.0291454
865.0000000,0.0303657
866.0000000,0.0296925
867.0000000,0.0309804
868.0000000,0.0314083
869.0000000,0.0302084
870.0000000,0.0305807
871.0000000,0.0300198
872.0000000,0.0316256
873.0000000,0.0285360
874.0000000,0.0304788
875.0000000,0.0300333
876.0000000,0.0292466
877.0000000,0.0293577
878.0000000,0.0315765
879.0000000,0.0294692
880.0000000,0.0317649
881.0000000,0.0305271
882.0000000,0.0303843
883.0000000,0.0294039
884.0000000,0.0313379
885.0000000,0.0299279
886.0000000,0.0310287
887.0000000,0.0313052
888.0000000,0.0296472
889.0000000,0.0332535
890.0000000,0.0311862
891.0000000,0.0298031
892.0000000,0.0307831
893.0000000,0.0297799
894.0000000,0.0299545
895.0000000,0.0310247
896.0000000,0.0302173
897.0000000,0.0315064
898.0000000,0.0305338
899.0000000,0.0304800
900.0000000,0.0314777
901.0000000,0.0291714
902.0000000,0.0305959
903.0000000,0.0312178
904.0000000,0.0322634
905.0000000,0.0319914
906.0000000,0.0323683
907.0000000,0.0318668
908.0000000,0.0310771
909.0000000,0.0295962
910.0000000,0.0296727
911.0000000,0.0314378
912.0000000,0.0311617
913.0000000,0.0301406
914.0000000,0.0317643
915.0000000,0.0309012
916.0000000,0.0300723
917.0000000,0.0311430
918.0000000,0.0319683
919.0000000,0.0312634
920.0000000,0.0305526
921.0000000,0.0306269
922.0000000,0.0298847
923.0000000,0.0311681
924.0000000,0.0298530
925.0000000,0.0309465
926.0000000,0.0301108
927.0000000,0.0300364
928.0000000,0.0309702
929.0000000,0.0309638
930.0000000,0.0295779
931.0000000,0.0302861
932.0000000,0.0306400
933.0000000,0.0303220
934.0000000,0.0311769
935.0000000,0.0302119
936.0000000,0.0291194
937.0000000,0.0295918
938.0000000,0.0303271
939.0000000,0.0302234
940.0000000,0.0287421
941.0000000,0.0303652
942.0000000,0.0293250
943.0000000,0.0296606
944.0000000,0.0314701
945.0000000,0.0308830
946.0000000,0.0309409
947.0000000,0.0300991
948.0000000,0.0301908
949.0000000,0.0314919
950.0000000,0.0305252
951.0000000,0.0308802
952.0000000,0.0298359
953.0000000,0.0308831
954.0000000,0.0321091
955.0000000,0.0307452
956.0000000,0.0298191
957.0000000,0.0303083
958.0000000,0.0293817
959.0000000,0.0295814
960.0000000,0.0305023
961.0000000,0.0288858
962.0000000,0.0290093
963.0000000,0.0296323
964.0000000,0.0286623
965.0000000,0.0291790
966.0000000,0.0296069
967.0000000,0.0288878
968.0000000,0.0296252
969.0000000,0.0289749
970.0000000,0.0296023
971.0000000,0.0297090
972.0000000,0.0297967
973.0000000,0.0300832
974.0000000,0.0292978
975.0000000,0.0293090
976.0000000,0.0295442
977.0000000,0.0304678
978.0000000,0.0306968
979.0000000,0.0302704
980.0000000,0.0302188
981.0000000,0.0305739
982.0000000,0.0295559
983.0000000,0.0297272
984.0000000,0.0296466
985.0000000,0.0292736
986.0000000,0.0300788
987.0000000,0.0290486
988.0000000,0.0295662
989.0000000,0.0290136
990.0000000,0.0296606
991.0000000,0.0297439
992.0000000,0.0294134
993.0000000,0.0295319
994.0000000,0.0289288
995.0000000,0.0286991
996.0000000,0.0292177
997.0000000,0.0304018
998.0000000,0.0301257
999.0000000,0.0298572
1000.0000000,0.0294409
1001.0000000,0.0299738
1002.0000000,0.0289714
1003.0000000,0.0292115
1004.0000000,0.0283890
1005.0000000,0.0295946
1006.0000000,0.0296004
1007.0000000,0.0290263
1008.0000000,0.0292917
1009.0000000,0.0289515
1010.0000000,0.0309927
1011.0000000,0.0294131
1012.0000000,0.0285086
1013.0000000,0.0290901
1014.0000000,0.0297118
1015.0000000,0.0298467
1016.0000000,0.0297620
1017.0000000,0.0291440
1018.0000000,0.0294547
1019.0000000,0.0281702
1020.0000000,0.0289346
1021.0000000,0.0302013
1022.0000000,0.0289274
1023.0000000,0.0307333
1024.0000000,0.0289447
1025.0000000,0.0294130
1026.0000000,0.0291326
1027.0000000,0.0296267
1028.0000000,0.0301076
1029.0000000,0.0299756
1030.0000000,0.0306438
1031.0000000,0.0289244
1032.0000000,0.0304295
1033.0000000,0.0293834
1034.0000000,0.0293948
1035.0000000,0.0293885
1036.0000000,0.0293666
1037.0000000,0.0283994
1038.0000000,0.0297605
1039.0000000,0.0295230
1040.0000000,0.0286904
1041.0000000,0.0285763
1042.0000000,0.0305790
1043.0000000,0.0300636
1044.0000000,0.0289510
1045.0000000,0.0284812
1046.0000000,0.0303225
1047.0000000,0.0294653
1048.0000000,0.0293963
1049.0000000,0.0293264
1050.0000000,0.0306465
1051.0000000,0.0294203
1052.0000000,0.0290770
1053.0000000,0.0286590
1054.0000000,0.0287876
1055.0000000,0.0304752


==> data/enc_var-vae_circ-ThreeGPP-enc_var-genie-128rx-3p-lat-4.txt <==
ep,enc_var
1.0000000,2.6538265
2.0000000,0.6084042
3.0000000,0.3343300
4.0000000,0.2877699
5.0000000,0.2638639
6.0000000,0.2385728
7.0000000,0.2194859
8.0000000,0.2242848
9.0000000,0.2043891
10.0000000,0.2019334
11.0000000,0.1963704
12.0000000,0.1967320
13.0000000,0.1925025
14.0000000,0.1844768
15.0000000,0.1762989
16.0000000,0.1841165
17.0000000,0.1776558
18.0000000,0.1858192
19.0000000,0.1748139
20.0000000,0.1707393
21.0000000,0.1727035
22.0000000,0.1703707
23.0000000,0.1664878
24.0000000,0.1657281
25.0000000,0.1609255
26.0000000,0.1687981
27.0000000,0.1686585
28.0000000,0.1666428
29.0000000,0.1677874
30.0000000,0.1652268
31.0000000,0.1613707
32.0000000,0.1602646
33.0000000,0.1587143
34.0000000,0.1621337
35.0000000,0.1635149
36.0000000,0.1574828
37.0000000,0.1616227
38.0000000,0.1566831
39.0000000,0.1577023
40.0000000,0.1544064
41.0000000,0.1561696
42.0000000,0.1572637
43.0000000,0.1573272
44.0000000,0.1567400
45.0000000,0.1534567
46.0000000,0.1515524
47.0000000,0.1573892
48.0000000,0.1555700
49.0000000,0.1494319
50.0000000,0.1555907
51.0000000,0.1622035
52.0000000,0.1575033
53.0000000,0.1489687
54.0000000,0.1493543
55.0000000,0.1537376
56.0000000,0.1521290
57.0000000,0.1498755
58.0000000,0.1501350
59.0000000,0.1491495
60.0000000,0.1488513
61.0000000,0.1496438
62.0000000,0.1475165
63.0000000,0.1508125
64.0000000,0.1441092
65.0000000,0.1497338
66.0000000,0.1466320
67.0000000,0.1491780
68.0000000,0.1492532
69.0000000,0.1471682
70.0000000,0.1496095
71.0000000,0.1479741
72.0000000,0.1531959
73.0000000,0.1418818
74.0000000,0.1464264
75.0000000,0.1483199
76.0000000,0.1452948
77.0000000,0.1458330
78.0000000,0.1448466
79.0000000,0.1427650
80.0000000,0.1434315
81.0000000,0.1540350
82.0000000,0.1449769
83.0000000,0.1405839
84.0000000,0.1461293
85.0000000,0.1445823
86.0000000,0.1431688
87.0000000,0.1402470
88.0000000,0.1422756
89.0000000,0.1441489
90.0000000,0.1428758
91.0000000,0.1431999
92.0000000,0.1375855
93.0000000,0.1454301
94.0000000,0.1392549
95.0000000,0.1398886
96.0000000,0.1407678
97.0000000,0.1424134
98.0000000,0.1436988
99.0000000,0.1438072
100.0000000,0.1378947
101.0000000,0.1396175
102.0000000,0.1416303
103.0000000,0.1363920
104.0000000,0.1414114
105.0000000,0.1430352
106.0000000,0.1428853
107.0000000,0.1309109
108.0000000,0.1331510
109.0000000,0.1402915
110.0000000,0.1376317
111.0000000,0.1348406
112.0000000,0.1326436
113.0000000,0.1393243
114.0000000,0.1363790
115.0000000,0.1383288
116.0000000,0.1366294
117.0000000,0.1359033
118.0000000,0.1364579
119.0000000,0.1303777
120.0000000,0.1436640
121.0000000,0.1376032
122.0000000,0.1343582
123.0000000,0.1380719
124.0000000,0.1354070
125.0000000,0.1335397
126.0000000,0.1334026
127.0000000,0.1340977
128.0000000,0.1304049
129.0000000,0.1338438
130.0000000,0.1333507
131.0000000,0.1315309
132.0000000,0.1335362
133.0000000,0.1390639
134.0000000,0.1353595
135.0000000,0.1298752
136.0000000,0.1338736
137.0000000,0.1335354
138.0000000,0.1321228
139.0000000,0.1358664
140.0000000,0.1294148
141.0000000,0.1277788
142.0000000,0.1337245
143.0000000,0.1294668
144.0000000,0.1313678
145.0000000,0.1279389
146.0000000,0.1328747
147.0000000,0.1278351
148.0000000,0.1335219
149.0000000,0.1269095
150.0000000,0.1296850
151.0000000,0.1295988
152.0000000,0.1318906
153.0000000,0.1347469
154.0000000,0.1213747
155.0000000,0.1293199
156.0000000,0.1306865
157.0000000,0.1322719
158.0000000,0.1266308
159.0000000,0.1308656
160.0000000,0.1293904
161.0000000,0.1291254
162.0000000,0.1237468
163.0000000,0.1276329
164.0000000,0.1275017
165.0000000,0.1320838
166.0000000,0.1301095
167.0000000,0.1254745
168.0000000,0.1265252
169.0000000,0.1252191
170.0000000,0.1295733
171.0000000,0.1278818
172.0000000,0.1261408
173.0000000,0.1228084
174.0000000,0.1219155
175.0000000,0.1298017
176.0000000,0.1264150
177.0000000,0.1268788
178.0000000,0.1067438
179.0000000,0.1255880
180.0000000,0.1307975
181.0000000,0.1258109
182.0000000,0.1248508
183.0000000,0.1340089
184.0000000,0.1280788
185.0000000,0.1205294
186.0000000,0.1210322
187.0000000,0.1236802
188.0000000,0.1244471
189.0000000,0.1192232
190.0000000,0.1256857
191.0000000,0.1259035
192.0000000,0.1240901
193.0000000,0.1226276
194.0000000,0.1247902
195.0000000,0.1204251
196.0000000,0.1198787
197.0000000,0.1241519
198.0000000,0.1271960
199.0000000,0.1210328
200.0000000,0.1226811
201.0000000,0.1171253
202.0000000,0.1205379
203.0000000,0.1204148
204.0000000,0.1174529
205.0000000,0.1201181
206.0000000,0.1201370
207.0000000,0.1198033
208.0000000,0.1186645
209.0000000,0.1205323
210.0000000,0.1187637
211.0000000,0.1218778
212.0000000,0.1238491
213.0000000,0.1183866
214.0000000,0.1201170
215.0000000,0.1172241
216.0000000,0.1178270
217.0000000,0.1144310
218.0000000,0.1234903
219.0000000,0.1161228
220.0000000,0.1170203
221.0000000,0.1261313
222.0000000,0.1174330
223.0000000,0.1141543
224.0000000,0.1223186
225.0000000,0.1184515
226.0000000,0.1209950
227.0000000,0.1192375
228.0000000,0.1185376
229.0000000,0.1178514
230.0000000,0.1174515
231.0000000,0.1213517
232.0000000,0.1162030
233.0000000,0.1208903
234.0000000,0.1167236
235.0000000,0.1188231
236.0000000,0.1160935
237.0000000,0.1091646
238.0000000,0.1106505
239.0000000,0.1145520
240.0000000,0.1098126
241.0000000,0.1194939
242.0000000,0.1193595
243.0000000,0.1165396
244.0000000,0.1091915
245.0000000,0.1105890
246.0000000,0.1168134
247.0000000,0.1149815
248.0000000,0.1187500
249.0000000,0.1160723
250.0000000,0.1179738
251.0000000,0.1128922
252.0000000,0.1128172
253.0000000,0.1188591
254.0000000,0.1168591
255.0000000,0.1141077
256.0000000,0.1103037
257.0000000,0.1149853
258.0000000,0.1191692
259.0000000,0.1174654
260.0000000,0.1148275
261.0000000,0.1188838
262.0000000,0.1164741
263.0000000,0.1194684
264.0000000,0.1108005
265.0000000,0.1105167
266.0000000,0.1172703
267.0000000,0.1150248
268.0000000,0.1144217
269.0000000,0.1135515
270.0000000,0.1113917
271.0000000,0.1172582
272.0000000,0.1139119
273.0000000,0.1165028
274.0000000,0.1121989
275.0000000,0.1107017
276.0000000,0.1128597
277.0000000,0.1148401
278.0000000,0.1134521
279.0000000,0.1115765
280.0000000,0.1144350
281.0000000,0.1119090
282.0000000,0.1119200
283.0000000,0.1063407
284.0000000,0.1104492
285.0000000,0.1135675
286.0000000,0.1116410
287.0000000,0.1100710
288.0000000,0.1099837
289.0000000,0.1094607
290.0000000,0.1162498
291.0000000,0.1095405
292.0000000,0.1135218
293.0000000,0.1123552
294.0000000,0.1099082
295.0000000,0.1141988
296.0000000,0.1122310
297.0000000,0.1086615
298.0000000,0.1114317
299.0000000,0.1121784
300.0000000,0.1132735
301.0000000,0.1135366
302.0000000,0.1138194
303.0000000,0.1110624
304.0000000,0.1084967
305.0000000,0.1090625
306.0000000,0.1089829
307.0000000,0.1069143
308.0000000,0.1138621
309.0000000,0.1106273
310.0000000,0.1053799
311.0000000,0.1088341
312.0000000,0.1127430
313.0000000,0.1064288
314.0000000,0.1069666
315.0000000,0.1123040
316.0000000,0.1125238
317.0000000,0.1147705
318.0000000,0.1086899
319.0000000,0.1151082
320.0000000,0.1138797
321.0000000,0.1099328
322.0000000,0.1081951
323.0000000,0.1105191
324.0000000,0.1072719
325.0000000,0.1115515
326.0000000,0.1106523
327.0000000,0.1084741
328.0000000,0.1071367
329.0000000,0.1101387
330.0000000,0.1096689
331.0000000,0.1097271
332.0000000,0.1080782
333.0000000,0.1061854
334.0000000,0.1114938
335.0000000,0.1072688
336.0000000,0.1090068
337.0000000,0.1106547
338.0000000,0.1068844
339.0000000,0.1107426
340.0000000,0.1080071
341.0000000,0.1134510
342.0000000,0.1075845
343.0000000,0.1123426
344.0000000,0.1049722
345.0000000,0.1037261
346.0000000,0.1055081
347.0000000,0.1056975
348.0000000,0.1088318
349.0000000,0.1085869
350.0000000,0.1129770
351.0000000,0.1063423
352.0000000,0.1071193
353.0000000,0.1023183
354.0000000,0.1071852
355.0000000,0.1073896
356.0000000,0.1057435
357.0000000,0.1074949
358.0000000,0.1088094
359.0000000,0.1071755
360.0000000,0.1091934
361.0000000,0.1026814
362.0000000,0.1077474
363.0000000,0.1045766
364.0000000,0.1055019
365.0000000,0.1076565
366.0000000,0.1060292
367.0000000,0.1055235
368.0000000,0.1078192
369.0000000,0.1060345
370.0000000,0.1082817
371.0000000,0.1029649
372.0000000,0.1083429
373.0000000,0.1086162
374.0000000,0.1067547
375.0000000,0.1050250
376.0000000,0.1109056
377.0000000,0.1064040
378.0000000,0.1135290
379.0000000,0.1079400
380.0000000,0.1037393
381.0000000,0.1050676
382.0000000,0.1070190
383.0000000,0.1047655
384.0000000,0.1042365
385.0000000,0.1072942
386.0000000,0.1023907
387.0000000,0.1027621
388.0000000,0.1062227
389.0000000,0.1020458
390.0000000,0.1058536
391.0000000,0.1041771
392.0000000,0.1061329
393.0000000,0.1088248
394.0000000,0.1065913
395.0000000,0.1073044
396.0000000,0.1023745
397.0000000,0.1058401
398.0000000,0.1098836
399.0000000,0.1036712
400.0000000,0.1050926
401.0000000,0.1065782
402.0000000,0.1033899
403.0000000,0.1031801
404.0000000,0.1056610
405.0000000,0.1051535
406.0000000,0.1008386
407.0000000,0.1038102
408.0000000,0.1025192
409.0000000,0.1063836
410.0000000,0.1051613
411.0000000,0.1135635
412.0000000,0.1034137
413.0000000,0.1024745
414.0000000,0.1050561
415.0000000,0.1029523
416.0000000,0.1036045
417.0000000,0.1044853
418.0000000,0.1048397
419.0000000,0.1047431
420.0000000,0.1048942
421.0000000,0.1063482
422.0000000,0.1085694
423.0000000,0.1042129
424.0000000,0.1058482
425.0000000,0.1063688
426.0000000,0.1101945
427.0000000,0.1026750
428.0000000,0.1031457
429.0000000,0.1055383
430.0000000,0.1070612
431.0000000,0.1049229
432.0000000,0.1052911
433.0000000,0.1025957
434.0000000,0.1067378
435.0000000,0.1042558
436.0000000,0.1037992
437.0000000,0.1128323
438.0000000,0.1049704
439.0000000,0.1053309
440.0000000,0.1004529
441.0000000,0.1059035
442.0000000,0.1047558
443.0000000,0.1022179
444.0000000,0.1029241
445.0000000,0.1057354
446.0000000,0.1037536
447.0000000,0.1041723
448.0000000,0.1021378
449.0000000,0.1036286
450.0000000,0.1067218
451.0000000,0.1071647
452.0000000,0.1027907
453.0000000,0.1040816
454.0000000,0.1010420
455.0000000,0.1094134
456.0000000,0.1022772
457.0000000,0.1011661
458.0000000,0.1002051
459.0000000,0.1014957
460.0000000,0.1048857
461.0000000,0.1005569
462.0000000,0.1021227
463.0000000,0.1043690
464.0000000,0.1049344
465.0000000,0.1030551
466.0000000,0.1026800
467.0000000,0.1029173
468.0000000,0.1006640
469.0000000,0.1006371
470.0000000,0.1027250
471.0000000,0.0994892
472.0000000,0.1031995
473.0000000,0.1042201
474.0000000,0.1015892
475.0000000,0.1016636
476.0000000,0.1050248
477.0000000,0.0979467
478.0000000,0.1013061
479.0000000,0.1010067
480.0000000,0.1031541
481.0000000,0.1002542
482.0000000,0.1041203
483.0000000,0.1011412
484.0000000,0.1020160
485.0000000,0.0989780
486.0000000,0.1005700
487.0000000,0.1003651
488.0000000,0.1032566
489.0000000,0.1005533
490.0000000,0.0995338
491.0000000,0.1032332
492.0000000,0.1033869
493.0000000,0.1053790
494.0000000,0.1000107
495.0000000,0.1005083
496.0000000,0.1037202
497.0000000,0.1001622
498.0000000,0.1010233
499.0000000,0.0997065
500.0000000,0.1019124
501.0000000,0.1005704
502.0000000,0.0991701
503.0000000,0.0997960
504.0000000,0.1014741
505.0000000,0.1030786
506.0000000,0.1008804
507.0000000,0.1003188
508.0000000,0.1041303
509.0000000,0.1033533
510.0000000,0.0993117
511.0000000,0.1007309
512.0000000,0.1004233
513.0000000,0.1024657
514.0000000,0.0991868
515.0000000,0.1039494
516.0000000,0.1009604
517.0000000,0.1021457
518.0000000,0.1004039
519.0000000,0.0998240
520.0000000,0.0988169
521.0000000,0.1027115
522.0000000,0.1001795
523.0000000,0.1028518
524.0000000,0.1023219
525.0000000,0.0955826
526.0000000,0.1012650
527.0000000,0.0970127
528.0000000,0.0993071
529.0000000,0.1001720
530.0000000,0.1095701
531.0000000,0.0977769
532.0000000,0.1053004
533.0000000,0.1009049
534.0000000,0.1049096
535.0000000,0.0996321
536.0000000,0.1015799
537.0000000,0.0980523
538.0000000,0.1003665
539.0000000,0.0986869
540.0000000,0.1014440
541.0000000,0.0996256
542.0000000,0.0986656
543.0000000,0.1005405
544.0000000,0.1007399
545.0000000,0.1034912
546.0000000,0.1009386
547.0000000,0.0991808
548.0000000,0.1001736
549.0000000,0.0989622
550.0000000,0.0981441
551.0000000,0.0957591
552.0000000,0.0996994
553.0000000,0.1029588
554.0000000,0.0976413
555.0000000,0.1007684
556.0000000,0.0958890
557.0000000,0.0995976
558.0000000,0.0999971
559.0000000,0.0981552
560.0000000,0.1011771
561.0000000,0.1002792
562.0000000,0.1001386
563.0000000,0.0956651
564.0000000,0.0995932
565.0000000,0.1018814
566.0000000,0.1033488
567.0000000,0.1014927
568.0000000,0.1010202
569.0000000,0.0984519
570.0000000,0.0989522
571.0000000,0.0990289
572.0000000,0.0986703
573.0000000,0.1078856
574.0000000,0.1012546
575.0000000,0.0965039
576.0000000,0.1075752
577.0000000,0.0956139
578.0000000,0.0973255
579.0000000,0.0962124
580.0000000,0.0969468
581.0000000,0.1002320
582.0000000,0.0963769
583.0000000,0.0988998
584.0000000,0.0995601
585.0000000,0.1004567
586.0000000,0.0975918
587.0000000,0.1029096
588.0000000,0.0994509
589.0000000,0.1007703
590.0000000,0.1015196
591.0000000,0.0990718
592.0000000,0.0977501
593.0000000,0.0988666
594.0000000,0.0966169
595.0000000,0.0997689
596.0000000,0.0993317
597.0000000,0.0991629
598.0000000,0.0982470
599.0000000,0.1018505
600.0000000,0.0982068
601.0000000,0.0994555
602.0000000,0.0971357
603.0000000,0.0953025
604.0000000,0.0991265
605.0000000,0.1011988
606.0000000,0.0979031
607.0000000,0.0982407
608.0000000,0.0974662
609.0000000,0.0996817
610.0000000,0.1011843
611.0000000,0.0957082
612.0000000,0.0984853
613.0000000,0.0946903
614.0000000,0.1052991
615.0000000,0.0979444
616.0000000,0.1004755
617.0000000,0.0963915
618.0000000,0.0988614
619.0000000,0.0964359
620.0000000,0.0988396
621.0000000,0.0965923
622.0000000,0.0979535
623.0000000,0.0973426
624.0000000,0.0975756
625.0000000,0.0971456
626.0000000,0.0996559
627.0000000,0.0970889
628.0000000,0.0979292
629.0000000,0.0959272
630.0000000,0.0998770
631.0000000,0.0966869
632.0000000,0.0996206
633.0000000,0.0945295
634.0000000,0.0969269
635.0000000,0.0958200
636.0000000,0.0953588
637.0000000,0.0933428
638.0000000,0.0984709
639.0000000,0.0981221
640.0000000,0.0963373
641.0000000,0.1003446
642.0000000,0.0973347
643.0000000,0.0967126
644.0000000,0.0984458
645.0000000,0.0996480
646.0000000,0.0985643
647.0000000,0.0969593
648.0000000,0.0982907
649.0000000,0.0965638
650.0000000,0.0970616
651.0000000,0.0948862
652.0000000,0.0939526
653.0000000,0.1011031
654.0000000,0.0980866
655.0000000,0.0959094
656.0000000,0.0975678
657.0000000,0.0992265
658.0000000,0.1002709
659.0000000,0.0996255
660.0000000,0.1000071
661.0000000,0.0980265
662.0000000,0.0975839
663.0000000,0.0978449
664.0000000,0.0961051
665.0000000,0.0946668
666.0000000,0.0969433
667.0000000,0.0989642
668.0000000,0.0947750
669.0000000,0.0987660
670.0000000,0.0958437
671.0000000,0.0963752
672.0000000,0.0935811
673.0000000,0.1006049
674.0000000,0.0953779
675.0000000,0.0988300
676.0000000,0.0951201
677.0000000,0.0977097
678.0000000,0.0959447
679.0000000,0.0970900
680.0000000,0.0946350
681.0000000,0.0974934
682.0000000,0.0992190
683.0000000,0.0940511
684.0000000,0.1001349
685.0000000,0.0960509
686.0000000,0.0989251
687.0000000,0.0957627
688.0000000,0.0963699
689.0000000,0.0971612
690.0000000,0.0956764
691.0000000,0.0946269
692.0000000,0.0996856
693.0000000,0.0991708
694.0000000,0.1006638
695.0000000,0.0976054
696.0000000,0.0965763
697.0000000,0.0955548
698.0000000,0.0954203
699.0000000,0.0958517
700.0000000,0.0959299
701.0000000,0.0972129
702.0000000,0.0973815
703.0000000,0.0955929
704.0000000,0.0984307
705.0000000,0.0957932
706.0000000,0.1000968
707.0000000,0.0976058
708.0000000,0.0946681
709.0000000,0.0964180
710.0000000,0.0941411
711.0000000,0.0949439
712.0000000,0.0954852
713.0000000,0.0970918
714.0000000,0.0976779
715.0000000,0.0957351
716.0000000,0.0977163
717.0000000,0.0989411
718.0000000,0.0981507
719.0000000,0.0985924
720.0000000,0.0927702
721.0000000,0.0970189
722.0000000,0.1033584
723.0000000,0.0953601
724.0000000,0.0988713
725.0000000,0.0977730
726.0000000,0.0987287
727.0000000,0.0996422
728.0000000,0.0953750
729.0000000,0.0967558
730.0000000,0.1000813
731.0000000,0.0930352
732.0000000,0.0951812
733.0000000,0.0958157
734.0000000,0.1054363
735.0000000,0.0965159
736.0000000,0.0988893
737.0000000,0.0929175
738.0000000,0.0942549
739.0000000,0.0999320
740.0000000,0.0943260
741.0000000,0.0979987
742.0000000,0.0944243
743.0000000,0.0941234
744.0000000,0.0924575
745.0000000,0.1000843
746.0000000,0.0955520
747.0000000,0.0970362
748.0000000,0.0932304
749.0000000,0.0960879
750.0000000,0.0967764
751.0000000,0.0935435
752.0000000,0.0973147
753.0000000,0.0958779
754.0000000,0.0983139
755.0000000,0.0956967
756.0000000,0.1000272
757.0000000,0.0952438
758.0000000,0.0963836
759.0000000,0.0969207
760.0000000,0.0939043
761.0000000,0.0952786
762.0000000,0.0974743
763.0000000,0.0948385
764.0000000,0.0943667
765.0000000,0.0962233
766.0000000,0.0959452
767.0000000,0.0979416
768.0000000,0.0966452
769.0000000,0.0942362
770.0000000,0.0966137
771.0000000,0.0951939
772.0000000,0.0906710
773.0000000,0.1069817
774.0000000,0.0926587
775.0000000,0.0992082
776.0000000,0.0983241
777.0000000,0.0980147
778.0000000,0.0963347
779.0000000,0.0967436
780.0000000,0.0975353
781.0000000,0.0931198
782.0000000,0.0940849
783.0000000,0.1001139
784.0000000,0.0934807
785.0000000,0.0935561
786.0000000,0.0967835
787.0000000,0.0969836
788.0000000,0.0949689
789.0000000,0.0953649
790.0000000,0.0963688
791.0000000,0.0964710
792.0000000,0.0957725
793.0000000,0.0972917
794.0000000,0.0943418
795.0000000,0.0955564
796.0000000,0.0925026
797.0000000,0.0971346
798.0000000,0.0941694
799.0000000,0.0955462
800.0000000,0.0932199
801.0000000,0.0969803
802.0000000,0.0955823
803.0000000,0.0935479
804.0000000,0.0953209
805.0000000,0.0920257
806.0000000,0.0965135
807.0000000,0.0960860
808.0000000,0.0978943
809.0000000,0.0966705
810.0000000,0.0927127
811.0000000,0.0961532
812.0000000,0.0935803
813.0000000,0.0935400
814.0000000,0.0937682
815.0000000,0.0966794
816.0000000,0.0965133
817.0000000,0.0949744
818.0000000,0.0970802
819.0000000,0.0934920
820.0000000,0.0955321
821.0000000,0.0930423
822.0000000,0.0987402
823.0000000,0.0950863
824.0000000,0.0944706
825.0000000,0.0926067
826.0000000,0.0955880
827.0000000,0.0965319
828.0000000,0.0921047
829.0000000,0.0942311
830.0000000,0.0927521
831.0000000,0.0952258
832.0000000,0.0933676
833.0000000,0.0920641
834.0000000,0.0915582
835.0000000,0.0937353
836.0000000,0.0974994
837.0000000,0.0965446
838.0000000,0.0949483
839.0000000,0.0963006
840.0000000,0.0942421
841.0000000,0.0915830
842.0000000,0.0948343
843.0000000,0.0953898
844.0000000,0.0937246
845.0000000,0.0982226
846.0000000,0.0941950
847.0000000,0.0945216
848.0000000,0.0936320
849.0000000,0.0960648
850.0000000,0.0953207
851.0000000,0.0932380
852.0000000,0.0926830
853.0000000,0.0941986
854.0000000,0.0958300
855.0000000,0.0954746
856.0000000,0.0958622
857.0000000,0.0943898
858.0000000,0.0966840
859.0000000,0.0941828
860.0000000,0.0956980
861.0000000,0.0935140
862.0000000,0.0936763
863.0000000,0.0966016
864.0000000,0.0937649
865.0000000,0.0939513
866.0000000,0.0936682
867.0000000,0.0961091
868.0000000,0.0965933
869.0000000,0.0960286
870.0000000,0.0931607
871.0000000,0.0941524
872.0000000,0.0965007
873.0000000,0.0964914
874.0000000,0.0931098
875.0000000,0.0939811
876.0000000,0.0955915
877.0000000,0.0967996
878.0000000,0.0923090
879.0000000,0.0912838
880.0000000,0.0931038
881.0000000,0.0942566
882.0000000,0.0953729
883.0000000,0.0954232
884.0000000,0.0945551
885.0000000,0.0936564
886.0000000,0.0939396
887.0000000,0.0946272
888.0000000,0.0947340
889.0000000,0.0953884
890.0000000,0.0930668
891.0000000,0.0956164
892.0000000,0.0898009
893.0000000,0.0939490
894.0000000,0.0933571
895.0000000,0.0970709
896.0000000,0.0945538
897.0000000,0.0932087
898.0000000,0.0940715
899.0000000,0.0961976
900.0000000,0.0958985
901.0000000,0.0929990
902.0000000,0.0959232
903.0000000,0.0937660
904.0000000,0.0949842
905.0000000,0.0927015
906.0000000,0.0926028
907.0000000,0.0921612
908.0000000,0.0909492
909.0000000,0.0884182
910.0000000,0.0926508
911.0000000,0.0970894
912.0000000,0.0936208
913.0000000,0.0940545
914.0000000,0.0979690
915.0000000,0.0939918
916.0000000,0.0936961
917.0000000,0.0943292
918.0000000,0.0951271
919.0000000,0.0926085
920.0000000,0.0923170
921.0000000,0.0976554
922.0000000,0.0926683
923.0000000,0.0932859
924.0000000,0.0914665
925.0000000,0.0955724
926.0000000,0.0936972
927.0000000,0.0936389
928.0000000,0.0932146
929.0000000,0.0970422
930.0000000,0.0901307
931.0000000,0.0951228
932.0000000,0.0946631
933.0000000,0.0939853
934.0000000,0.0963548
935.0000000,0.0944530
936.0000000,0.0946053
937.0000000,0.0913911
938.0000000,0.0905474
939.0000000,0.0931595
940.0000000,0.0925263
941.0000000,0.0919948
942.0000000,0.0919477
943.0000000,0.0920967
944.0000000,0.0934286
945.0000000,0.0938793
946.0000000,0.0941654
947.0000000,0.0917107
948.0000000,0.0912333
949.0000000,0.0927410
950.0000000,0.0934467
951.0000000,0.0939674
952.0000000,0.0958450
953.0000000,0.0938740
954.0000000,0.0940998
955.0000000,0.0963358
956.0000000,0.0947970
957.0000000,0.0935147
958.0000000,0.0965296
959.0000000,0.0982446
960.0000000,0.0929912
961.0000000,0.0950243
962.0000000,0.0940124
963.0000000,0.0919926
964.0000000,0.0938036
965.0000000,0.0915947
966.0000000,0.0922374
967.0000000,0.0923560
968.0000000,0.0910028
969.0000000,0.0934693
970.0000000,0.0941215
971.0000000,0.0922661
972.0000000,0.0943698
973.0000000,0.0924955
974.0000000,0.0900631
975.0000000,0.0935235
976.0000000,0.0915508
977.0000000,0.0921269
978.0000000,0.0932715
979.0000000,0.0953974
980.0000000,0.0906203
981.0000000,0.0927282
982.0000000,0.0883206
983.0000000,0.0949694
984.0000000,0.0946630
985.0000000,0.0917820
986.0000000,0.0923373
987.0000000,0.0941262
988.0000000,0.0886776
989.0000000,0.0969170
990.0000000,0.0917810
991.0000000,0.0911455
992.0000000,0.0925265
993.0000000,0.0906178
994.0000000,0.0909481
995.0000000,0.0900108
996.0000000,0.0957071
997.0000000,0.0924625
998.0000000,0.0930979
999.0000000,0.0907766
1000.0000000,0.0926473
1001.0000000,0.0931285
1002.0000000,0.0917119
1003.0000000,0.0959787
1004.0000000,0.0916713
1005.0000000,0.0910284
1006.0000000,0.0966057
1007.0000000,0.0955297
1008.0000000,0.0950505
1009.0000000,0.0910103
1010.0000000,0.0923720
1011.0000000,0.0935242
1012.0000000,0.0939137
1013.0000000,0.0966473
1014.0000000,0.0926516
1015.0000000,0.0906857
1016.0000000,0.0908159
1017.0000000,0.0938265
1018.0000000,0.0936832
1019.0000000,0.0917172
1020.0000000,0.0951763
1021.0000000,0.0920019
1022.0000000,0.0930717
1023.0000000,0.0947215
1024.0000000,0.0934452
1025.0000000,0.0908615
1026.0000000,0.0942040
1027.0000000,0.0963298
1028.0000000,0.0926135
1029.0000000,0.0906606
1030.0000000,0.0926013
1031.0000000,0.0940040
1032.0000000,0.0921637
1033.0000000,0.0942816
1034.0000000,0.0917365
1035.0000000,0.0929288
1036.0000000,0.0927578
1037.0000000,0.0925750
1038.0000000,0.0950614
1039.0000000,0.0927996
1040.0000000,0.0917520
1041.0000000,0.0915514
1042.0000000,0.0920411
1043.0000000,0.0920282
1044.0000000,0.0930248
1045.0000000,0.0942139
1046.0000000,0.0930378
1047.0000000,0.0933282
1048.0000000,0.0920951
1049.0000000,0.0934196
1050.0000000,0.0932203
1051.0000000,0.0946785
1052.0000000,0.0919276
1053.0000000,0.0942973
1054.0000000,0.0924053
1055.0000000,0.0941251
1056.0000000,0.0923275
1057.0000000,0.0918834
1058.0000000,0.0923963
1059.0000000,0.0911307
1060.0000000,0.0918047
1061.0000000,0.0923235
1062.0000000,0.0906800
1063.0000000,0.0935262
1064.0000000,0.0937465
1065.0000000,0.0924773
1066.0000000,0.0929588
1067.0000000,0.0920952
1068.0000000,0.0968100
1069.0000000,0.0948962
1070.0000000,0.0928330
1071.0000000,0.0897440
1072.0000000,0.0945592
1073.0000000,0.0921999
1074.0000000,0.0932925
1075.0000000,0.0913424
1076.0000000,0.0927476
1077.0000000,0.0910064
1078.0000000,0.0968081
1079.0000000,0.0933966
1080.0000000,0.0932201
1081.0000000,0.0925536
1082.0000000,0.0921530
1083.0000000,0.0965089
1084.0000000,0.0916449
1085.0000000,0.0938384
1086.0000000,0.0896701
1087.0000000,0.0934280
1088.0000000,0.0931044
1089.0000000,0.0926169
1090.0000000,0.0926996
1091.0000000,0.0932581
1092.0000000,0.0926821
1093.0000000,0.0915631
1094.0000000,0.0914765
1095.0000000,0.0913308
1096.0000000,0.0896399
1097.0000000,0.0930125
1098.0000000,0.0892824
1099.0000000,0.0910221
1100.0000000,0.0949814
1101.0000000,0.0957818
1102.0000000,0.0904270
1103.0000000,0.0916050
1104.0000000,0.0940405
1105.0000000,0.0959887
1106.0000000,0.0904105
1107.0000000,0.0915194
1108.0000000,0.0938562
1109.0000000,0.0906935
1110.0000000,0.0921506
1111.0000000,0.1407266
1112.0000000,0.0922092
1113.0000000,0.0918645
1114.0000000,0.0933014
1115.0000000,0.0922923
1116.0000000,0.0943659
1117.0000000,0.0940316
1118.0000000,0.0904037
1119.0000000,0.0935871
1120.0000000,0.0923087
1121.0000000,0.0910326
1122.0000000,0.0933314
1123.0000000,0.0918446
1124.0000000,0.1005044
1125.0000000,0.0927133
1126.0000000,0.0913145
1127.0000000,0.0913157
1128.0000000,0.0915355
1129.0000000,0.0948048
1130.0000000,0.0905846
1131.0000000,0.0946960
1132.0000000,0.0967346
1133.0000000,0.0915329
1134.0000000,0.0911404
1135.0000000,0.0930349
1136.0000000,0.0929940
1137.0000000,0.0915235
1138.0000000,0.0930445
1139.0000000,0.0936251
1140.0000000,0.0925235
1141.0000000,0.0937324
1142.0000000,0.0935829
1143.0000000,0.0910755
1144.0000000,0.0942267
1145.0000000,0.0945266
1146.0000000,0.0927664
1147.0000000,0.0934812
1148.0000000,0.0891887
1149.0000000,0.0939803
1150.0000000,0.0919205
1151.0000000,0.0926162
1152.0000000,0.0942480
1153.0000000,0.0937598
1154.0000000,0.0913473
1155.0000000,0.0916845
1156.0000000,0.0942436
1157.0000000,0.0946822
1158.0000000,0.0894410
1159.0000000,0.0913116
1160.0000000,0.0912549
1161.0000000,0.0952537
1162.0000000,0.0914712
1163.0000000,0.0895268
1164.0000000,0.0941351
1165.0000000,0.0942820
1166.0000000,0.0910081
1167.0000000,0.0915027
1168.0000000,0.0924785
1169.0000000,0.0933190
1170.0000000,0.0942678
1171.0000000,0.0897916
1172.0000000,0.0915390
1173.0000000,0.0892690
1174.0000000,0.0899309
1175.0000000,0.0910775
1176.0000000,0.0928106
1177.0000000,0.0913054
1178.0000000,0.0932371
1179.0000000,0.0948907
1180.0000000,0.0925832
1181.0000000,0.0918720
1182.0000000,0.0927451
1183.0000000,0.0896652
1184.0000000,0.0946025
1185.0000000,0.0914645
1186.0000000,0.0919707
1187.0000000,0.0926744
1188.0000000,0.0897644
1189.0000000,0.0933599
1190.0000000,0.0904608
1191.0000000,0.0912572
1192.0000000,0.0929653
1193.0000000,0.0923594
1194.0000000,0.0914774
1195.0000000,0.0924980
1196.0000000,0.0904996
1197.0000000,0.0918270
1198.0000000,0.0925209
1199.0000000,0.0894253
1200.0000000,0.0893586
1201.0000000,0.0911396
1202.0000000,0.0939894
1203.0000000,0.0929791
1204.0000000,0.0922693
1205.0000000,0.0945921
1206.0000000,0.0895918
1207.0000000,0.0933966
1208.0000000,0.0912333
1209.0000000,0.0911844
1210.0000000,0.0912584
1211.0000000,0.0957824
1212.0000000,0.0929286
1213.0000000,0.0911616
1214.0000000,0.0925555
1215.0000000,0.0928857
1216.0000000,0.0921832
1217.0000000,0.0937426
1218.0000000,0.0923783
1219.0000000,0.0948833
1220.0000000,0.0919514
1221.0000000,0.0932577
1222.0000000,0.0916536
1223.0000000,0.0937224
1224.0000000,0.0916614
1225.0000000,0.0870989
1226.0000000,0.0932907
1227.0000000,0.0937259
1228.0000000,0.0934339
1229.0000000,0.0928942
1230.0000000,0.0930732
1231.0000000,0.0961866
1232.0000000,0.0928900
1233.0000000,0.0902242
1234.0000000,0.0918726
1235.0000000,0.0905661
1236.0000000,0.0926199
1237.0000000,0.0955021
1238.0000000,0.0932285


==> data/enc_var-vae_circ-ThreeGPP-enc_var-genie-128rx-3p-lat-8.txt <==
ep,enc_var
1.0000000,9.4304094
2.0000000,5.9957743
3.0000000,1.6776628
4.0000000,0.9559886
5.0000000,0.8032324
6.0000000,0.7346735
7.0000000,0.6775694
8.0000000,0.6727971
9.0000000,0.6898960
10.0000000,0.6169108
11.0000000,0.6102547
12.0000000,0.6100479
13.0000000,0.5717336
14.0000000,0.5770764
15.0000000,0.5277715
16.0000000,0.5706975
17.0000000,0.5692882
18.0000000,0.5565060
19.0000000,0.5273932
20.0000000,0.5089772
21.0000000,0.4983189
22.0000000,0.4949190
23.0000000,0.5147399
24.0000000,0.4731771
25.0000000,0.5012215
26.0000000,0.5012558
27.0000000,0.4877696
28.0000000,0.4883355
29.0000000,0.4769631
30.0000000,0.4773483
31.0000000,0.4710177
32.0000000,0.4707936
33.0000000,0.4520075
34.0000000,0.4532551
35.0000000,0.4536275
36.0000000,0.4645523
37.0000000,0.4669173
38.0000000,0.4529185
39.0000000,0.4372377
40.0000000,0.4596307
41.0000000,0.4510422
42.0000000,0.4331852
43.0000000,0.4203815
44.0000000,0.4468058
45.0000000,0.4354472
46.0000000,0.4348656
47.0000000,0.4229349
48.0000000,0.4217031
49.0000000,0.4308730
50.0000000,0.4353800
51.0000000,0.3945353
52.0000000,0.4069434
53.0000000,0.4340068
54.0000000,0.4139464
55.0000000,0.4185300
56.0000000,0.4265382
57.0000000,0.4010010
58.0000000,0.4093274
59.0000000,0.4217252
60.0000000,0.4082987
61.0000000,0.4190407
62.0000000,0.4072911
63.0000000,0.3947818
64.0000000,0.3960738
65.0000000,0.3992235
66.0000000,0.3833590
67.0000000,0.4170911
68.0000000,0.4079932
69.0000000,0.3890224
70.0000000,0.3933713
71.0000000,0.3936183
72.0000000,0.3943801
73.0000000,0.3932171
74.0000000,0.3994384
75.0000000,0.3973821
76.0000000,0.3794366
77.0000000,0.3835096
78.0000000,0.3826434
79.0000000,0.4069336
80.0000000,0.3808837
81.0000000,0.3792615
82.0000000,0.3740019
83.0000000,0.3753923
84.0000000,0.3973120
85.0000000,0.3704586
86.0000000,0.3822988
87.0000000,0.3771322
88.0000000,0.3679615
89.0000000,0.3730650
90.0000000,0.3760529
91.0000000,0.3869758
92.0000000,0.3740064
93.0000000,0.3825518
94.0000000,0.3662128
95.0000000,0.3738943
96.0000000,0.3478515
97.0000000,0.3623366
98.0000000,0.3726498
99.0000000,0.3616114
100.0000000,0.3610846
101.0000000,0.3573261
102.0000000,0.3815602
103.0000000,0.3722625
104.0000000,0.3658997
105.0000000,0.3617543
106.0000000,0.3577030
107.0000000,0.3714097
108.0000000,0.3592441
109.0000000,0.3764587
110.0000000,0.3690347
111.0000000,0.3653302
112.0000000,0.3615388
113.0000000,0.3701231
114.0000000,0.3576033
115.0000000,0.3575896
116.0000000,0.3402579
117.0000000,0.3519419
118.0000000,0.3537198
119.0000000,0.3595202
120.0000000,0.3678653
121.0000000,0.3632753
122.0000000,0.3554758
123.0000000,0.3515846
124.0000000,0.3331502
125.0000000,0.3491799
126.0000000,0.3555866
127.0000000,0.3489506
128.0000000,0.3454957
129.0000000,0.3402268
130.0000000,0.3449591
131.0000000,0.3453779
132.0000000,0.3442604
133.0000000,0.3523475
134.0000000,0.3423741
135.0000000,0.3476713
136.0000000,0.3437558
137.0000000,0.3494090
138.0000000,0.3457849
139.0000000,0.3377059
140.0000000,0.3351282
141.0000000,0.3335771
142.0000000,0.3491490
143.0000000,0.3317777
144.0000000,0.3410968
145.0000000,0.3331154
146.0000000,0.3524293
147.0000000,0.3331940
148.0000000,0.3377554
149.0000000,0.3311802
150.0000000,0.3352370
151.0000000,0.3414460
152.0000000,0.3344184
153.0000000,0.3355207
154.0000000,0.3301718
155.0000000,0.3405654
156.0000000,0.3319011
157.0000000,0.3307585
158.0000000,0.3381641
159.0000000,0.3303090
160.0000000,0.3250480
161.0000000,0.3305901
162.0000000,0.3218405
163.0000000,0.3256966
164.0000000,0.3208058
165.0000000,0.3219016
166.0000000,0.3334263
167.0000000,0.3422673
168.0000000,0.3332221
169.0000000,0.3198877
170.0000000,0.3325597
171.0000000,0.3221645
172.0000000,0.3198317
173.0000000,0.3209373
174.0000000,0.3230976
175.0000000,0.3270420
176.0000000,0.3440877
177.0000000,0.3181611
178.0000000,0.3281261
179.0000000,0.3216925
180.0000000,0.3260008
181.0000000,0.3245319
182.0000000,0.3141491
183.0000000,0.3149326
184.0000000,0.3271115
185.0000000,0.3108076
186.0000000,0.3391191
187.0000000,0.3236252
188.0000000,0.3212556
189.0000000,0.3174351
190.0000000,0.3147196
191.0000000,0.3055258
192.0000000,0.3134931
193.0000000,0.3136744
194.0000000,0.3114721
195.0000000,0.3104903
196.0000000,0.3090570
197.0000000,0.3159505
198.0000000,0.3177309
199.0000000,0.3206497
200.0000000,0.3116095
201.0000000,0.2923015
202.0000000,0.3113290
203.0000000,0.3107417
204.0000000,0.3101049
205.0000000,0.3122564
206.0000000,0.3058452
207.0000000,0.3125429
208.0000000,0.3151553
209.0000000,0.3099772
210.0000000,0.3093373
211.0000000,0.3070534
212.0000000,0.3134901
213.0000000,0.3049901
214.0000000,0.3178961
215.0000000,0.3149676
216.0000000,0.3119042
217.0000000,0.3035566
218.0000000,0.3035391
219.0000000,0.3067017
220.0000000,0.3047971
221.0000000,0.2951059
222.0000000,0.2974375
223.0000000,0.3049906
224.0000000,0.3049856
225.0000000,0.2995770
226.0000000,0.3008352
227.0000000,0.3044124
228.0000000,0.2980368
229.0000000,0.3028820
230.0000000,0.3032069
231.0000000,0.2943277
232.0000000,0.3054258
233.0000000,0.3045193
234.0000000,0.3052286
235.0000000,0.3001268
236.0000000,0.2979384
237.0000000,0.2971114
238.0000000,0.2957544
239.0000000,0.3102732
240.0000000,0.3086181
241.0000000,0.2892852
242.0000000,0.2932486
243.0000000,0.2921861
244.0000000,0.3055116
245.0000000,0.3002890
246.0000000,0.2899945
247.0000000,0.2972251
248.0000000,0.2941675
249.0000000,0.2974423
250.0000000,0.2964078
251.0000000,0.2943944
252.0000000,0.2916908
253.0000000,0.2985315
254.0000000,0.2924140
255.0000000,0.2948104
256.0000000,0.2842818
257.0000000,0.2975939
258.0000000,0.3012235
259.0000000,0.2848144
260.0000000,0.2836453
261.0000000,0.2936918
262.0000000,0.2857266
263.0000000,0.2789521
264.0000000,0.2943478
265.0000000,0.2920321
266.0000000,0.2889366
267.0000000,0.3047068
268.0000000,0.3001688
269.0000000,0.2842257
270.0000000,0.2873118
271.0000000,0.2921203
272.0000000,0.2871354
273.0000000,0.2897771
274.0000000,0.2869759
275.0000000,0.2738270
276.0000000,0.2959521
277.0000000,0.2847791
278.0000000,0.2847852
279.0000000,0.2796827
280.0000000,0.2828526
281.0000000,0.2894821
282.0000000,0.2876924
283.0000000,0.2913001
284.0000000,0.2743679
285.0000000,0.2820777
286.0000000,0.2876169
287.0000000,0.2923464
288.0000000,0.2764693
289.0000000,0.2867870
290.0000000,0.2887536
291.0000000,0.2748688
292.0000000,0.2799097
293.0000000,0.2931173
294.0000000,0.2885729
295.0000000,0.2861712
296.0000000,0.2877693
297.0000000,0.2741557
298.0000000,0.2828451
299.0000000,0.2777399
300.0000000,0.2840637
301.0000000,0.2711057
302.0000000,0.2820614
303.0000000,0.2805241
304.0000000,0.2829387
305.0000000,0.2778563
306.0000000,0.2801872
307.0000000,0.2786395
308.0000000,0.2914297
309.0000000,0.2809013
310.0000000,0.2913468
311.0000000,0.2832040
312.0000000,0.2769506
313.0000000,0.2721752
314.0000000,0.2794810
315.0000000,0.2753858
316.0000000,0.2798693
317.0000000,0.2858420
318.0000000,0.2799459
319.0000000,0.2741641
320.0000000,0.2714525
321.0000000,0.2794373
322.0000000,0.2749684
323.0000000,0.2698034
324.0000000,0.2765254
325.0000000,0.2639257
326.0000000,0.2663122
327.0000000,0.2808107
328.0000000,0.2860454
329.0000000,0.2807379
330.0000000,0.2694335
331.0000000,0.2714726
332.0000000,0.2694536
333.0000000,0.2742057
334.0000000,0.2757407
335.0000000,0.2749926
336.0000000,0.2711948
337.0000000,0.2777142
338.0000000,0.2732958
339.0000000,0.2740739
340.0000000,0.2715075
341.0000000,0.2747012
342.0000000,0.2703199
343.0000000,0.2839661
344.0000000,0.2641014
345.0000000,0.2769928
346.0000000,0.2665334
347.0000000,0.2655114
348.0000000,0.2780622
349.0000000,0.2809982
350.0000000,0.2778995
351.0000000,0.2569728
352.0000000,0.2704970
353.0000000,0.2767999
354.0000000,0.2651408
355.0000000,0.2677549
356.0000000,0.2667269
357.0000000,0.2760639
358.0000000,0.2781214
359.0000000,0.2747777
360.0000000,0.2691240
361.0000000,0.2711087
362.0000000,0.2665700
363.0000000,0.2711262
364.0000000,0.2587453
365.0000000,0.2694972
366.0000000,0.2782726
367.0000000,0.2601411
368.0000000,0.2644495
369.0000000,0.2680657
370.0000000,0.2628441
371.0000000,0.2564838
372.0000000,0.2703766
373.0000000,0.2709526
374.0000000,0.2632146
375.0000000,0.2694817
376.0000000,0.2745589
377.0000000,0.2736602
378.0000000,0.2695135
379.0000000,0.2735884
380.0000000,0.2666644
381.0000000,0.2600206
382.0000000,0.2804219
383.0000000,0.2724031
384.0000000,0.2702257
385.0000000,0.2627812
386.0000000,0.2642967
387.0000000,0.2659313
388.0000000,0.2604093
389.0000000,0.2614317
390.0000000,0.2617943
391.0000000,0.2629514
392.0000000,0.2665360
393.0000000,0.2709834
394.0000000,0.2614737
395.0000000,0.2598882
396.0000000,0.2703198
397.0000000,0.2660410
398.0000000,0.2666751
399.0000000,0.2600607
400.0000000,0.2560247
401.0000000,0.2615011
402.0000000,0.2623162
403.0000000,0.2577946
404.0000000,0.2759230
405.0000000,0.2611270
406.0000000,0.2558482
407.0000000,0.2654561
408.0000000,0.2655987
409.0000000,0.2536246
410.0000000,0.2572648
411.0000000,0.2571538
412.0000000,0.2614564
413.0000000,0.2568092
414.0000000,0.2678084
415.0000000,0.2585556
416.0000000,0.2635304
417.0000000,0.2683873
418.0000000,0.2649638
419.0000000,0.2628689
420.0000000,0.2620927
421.0000000,0.2620741
422.0000000,0.2598642
423.0000000,0.2559626
424.0000000,0.2602849
425.0000000,0.2590428
426.0000000,0.2584465
427.0000000,0.2519118
428.0000000,0.2620468
429.0000000,0.2595802
430.0000000,0.2698522
431.0000000,0.2559142
432.0000000,0.2641798
433.0000000,0.2573769
434.0000000,0.2600664
435.0000000,0.2546616
436.0000000,0.2660600
437.0000000,0.2566834
438.0000000,0.2572602
439.0000000,0.2558000
440.0000000,0.2619627
441.0000000,0.2661147
442.0000000,0.2540037
443.0000000,0.2599320
444.0000000,0.2532347
445.0000000,0.2593009
446.0000000,0.2560977
447.0000000,0.2608009
448.0000000,0.2556074
449.0000000,0.2566156
450.0000000,0.2580613
451.0000000,0.2608798
452.0000000,0.2565133
453.0000000,0.2556070
454.0000000,0.2509783
455.0000000,0.2591567
456.0000000,0.2570409
457.0000000,0.2566394
458.0000000,0.2585275
459.0000000,0.2537699
460.0000000,0.2542155
461.0000000,0.2523151
462.0000000,0.2616730
463.0000000,0.2519906
464.0000000,0.2619852
465.0000000,0.2611592
466.0000000,0.2576545
467.0000000,0.2521497
468.0000000,0.2547619
469.0000000,0.2573361
470.0000000,0.2641475
471.0000000,0.2587966
472.0000000,0.2527146
473.0000000,0.2599323
474.0000000,0.2474249
475.0000000,0.2551868
476.0000000,0.2557630
477.0000000,0.2547866
478.0000000,0.2549382
479.0000000,0.2610848
480.0000000,0.2504734
481.0000000,0.2603830
482.0000000,0.2591828
483.0000000,0.2507185
484.0000000,0.2439892
485.0000000,0.2603958
486.0000000,0.2710964
487.0000000,0.2559160
488.0000000,0.2550130
489.0000000,0.2554037
490.0000000,0.2496601
491.0000000,0.2525241
492.0000000,0.2491390
493.0000000,0.2474180
494.0000000,0.2479814
495.0000000,0.2564120
496.0000000,0.2507996
497.0000000,0.2526602
498.0000000,0.2485081
499.0000000,0.2463301
500.0000000,0.2563533
501.0000000,0.2683406
502.0000000,0.2576784
503.0000000,0.2441606
504.0000000,0.2504137
505.0000000,0.2463349
506.0000000,0.2483982
507.0000000,0.2558418
508.0000000,0.2452098
509.0000000,0.2488698
510.0000000,0.2697653
511.0000000,0.2567682
512.0000000,0.2493488
513.0000000,0.2535157
514.0000000,0.2456945
515.0000000,0.2531787
516.0000000,0.2545041
517.0000000,0.2528717
518.0000000,0.2512305
519.0000000,0.2519102
520.0000000,0.2543973
521.0000000,0.2524650
522.0000000,0.2733520
523.0000000,0.2487767
524.0000000,0.2534224
525.0000000,0.2542997
526.0000000,0.3148325
527.0000000,0.2482979
528.0000000,0.2510360
529.0000000,0.2574604
530.0000000,0.2527115
531.0000000,0.2491989
532.0000000,0.2511700
533.0000000,0.2499539
534.0000000,0.2475472
535.0000000,0.2530924
536.0000000,0.2550317
537.0000000,0.2490661
538.0000000,0.2473227
539.0000000,0.2648040
540.0000000,0.2472096
541.0000000,0.2551561
542.0000000,0.2418087
543.0000000,0.2539422
544.0000000,0.2481260
545.0000000,0.2498321
546.0000000,0.2461570
547.0000000,0.2462813
548.0000000,0.2479445
549.0000000,0.2446182
550.0000000,0.2457467
551.0000000,0.2484569
552.0000000,0.2452133
553.0000000,0.2481866
554.0000000,0.2422394
555.0000000,0.2431451
556.0000000,0.2471816
557.0000000,0.2516807
558.0000000,0.2502200
559.0000000,0.2463157
560.0000000,0.2463477
561.0000000,0.2488307
562.0000000,0.2459961
563.0000000,0.2506266
564.0000000,0.2745197
565.0000000,0.2504356
566.0000000,0.2397072
567.0000000,0.2543047
568.0000000,0.2533211
569.0000000,0.2412796
570.0000000,0.2449676
571.0000000,0.2444837
572.0000000,0.2426075
573.0000000,0.2445195
574.0000000,0.2475035
575.0000000,0.2481002
576.0000000,0.2478116
577.0000000,0.2539298
578.0000000,0.2660943
579.0000000,0.2589751
580.0000000,0.2462118
581.0000000,0.2417791
582.0000000,0.2449706
583.0000000,0.2509852
584.0000000,0.2434064
585.0000000,0.2474982
586.0000000,0.2404680
587.0000000,0.2466199
588.0000000,0.2450611
589.0000000,0.2412083
590.0000000,0.2389920
591.0000000,0.2430611
592.0000000,0.2461185
593.0000000,0.2514237
594.0000000,0.2400745
595.0000000,0.2428071
596.0000000,0.2433276
597.0000000,0.2571084
598.0000000,0.2422469
599.0000000,0.2451765
600.0000000,0.2410102
601.0000000,0.2515677
602.0000000,0.2473803
603.0000000,0.2416490
604.0000000,0.2453479
605.0000000,0.2477127
606.0000000,0.2382687
607.0000000,0.2443241
608.0000000,0.2468819
609.0000000,0.2594162
610.0000000,0.2518294
611.0000000,0.2421023
612.0000000,0.2430559
613.0000000,0.2475359
614.0000000,0.2448160
615.0000000,0.2465137
616.0000000,0.2465223
617.0000000,0.2538476
618.0000000,0.2446764
619.0000000,0.2406871
620.0000000,0.2463302
621.0000000,0.2419048
622.0000000,0.2401699
623.0000000,0.2433355
624.0000000,0.2389066
625.0000000,0.2387232
626.0000000,0.2402270
627.0000000,0.2390196
628.0000000,0.2503460
629.0000000,0.2391586
630.0000000,0.2471863
631.0000000,0.2410348
632.0000000,0.2427460
633.0000000,0.2439699
634.0000000,0.2277484
635.0000000,0.2393629
636.0000000,0.2381541
637.0000000,0.2471734
638.0000000,0.2379768
639.0000000,0.2381754
640.0000000,0.2406250
641.0000000,0.2525581
642.0000000,0.2413261
643.0000000,0.2447363
644.0000000,0.2338342
645.0000000,0.2471741
646.0000000,0.2440991
647.0000000,0.2455471
648.0000000,0.2500630
649.0000000,0.2420996
650.0000000,0.2458372
651.0000000,0.2413899
652.0000000,0.2326991
653.0000000,0.2439798
654.0000000,0.2652732
655.0000000,0.2339491
656.0000000,0.2431357
657.0000000,0.2507260
658.0000000,0.2419372
659.0000000,0.2357728
660.0000000,0.2387905
661.0000000,0.2439005
662.0000000,0.2384540
663.0000000,0.2410268
664.0000000,0.2409652
665.0000000,0.2389215
666.0000000,0.2433511
667.0000000,0.2384988
668.0000000,0.2383092
669.0000000,0.2460928
670.0000000,0.2379991
671.0000000,0.2402146
672.0000000,0.2483092
673.0000000,0.2349402
674.0000000,0.2439916
675.0000000,0.2411173
676.0000000,0.2437609
677.0000000,0.2379617
678.0000000,0.2471695
679.0000000,0.2360631
680.0000000,0.2311008
681.0000000,0.2306195
682.0000000,0.2390670
683.0000000,0.2350032
684.0000000,0.2469802
685.0000000,0.2438003
686.0000000,0.2356213
687.0000000,0.2490808
688.0000000,0.2383021
689.0000000,0.2479780
690.0000000,0.2448040
691.0000000,0.2422122
692.0000000,0.2382823
693.0000000,0.2333187
694.0000000,0.2423074
695.0000000,0.2390308
696.0000000,0.2375566
697.0000000,0.2405042
698.0000000,0.2416150
699.0000000,0.2389088
700.0000000,0.2349543
701.0000000,0.2334158
702.0000000,0.2345943
703.0000000,0.2378897
704.0000000,0.2421277
705.0000000,0.2405280
706.0000000,0.2439162
707.0000000,0.2397927
708.0000000,0.2379722
709.0000000,0.2308364
710.0000000,0.2345876
711.0000000,0.2442702
712.0000000,0.2427760
713.0000000,0.2447753
714.0000000,0.2455138
715.0000000,0.2310203
716.0000000,0.2329388
717.0000000,0.2743728
718.0000000,0.2397389
719.0000000,0.2398887
720.0000000,0.2392645
721.0000000,0.2307871
722.0000000,0.2397873
723.0000000,0.2440985
724.0000000,0.2287795
725.0000000,0.2356129
726.0000000,0.2474178
727.0000000,0.2508334
728.0000000,0.2410155
729.0000000,0.2410873
730.0000000,0.2388754
731.0000000,0.2332351
732.0000000,0.2294738
733.0000000,0.2272212
734.0000000,0.2395792
735.0000000,0.2324813
736.0000000,0.2321695
737.0000000,0.2433434
738.0000000,0.2321343
739.0000000,0.2460492
740.0000000,0.2417071
741.0000000,0.2349407
742.0000000,0.2315929
743.0000000,0.2321995
744.0000000,0.2364997
745.0000000,0.2394624
746.0000000,0.2364001
747.0000000,0.2500031
748.0000000,0.2356587
749.0000000,0.2352791
750.0000000,0.2361711
751.0000000,0.2368146
752.0000000,0.2376234
753.0000000,0.2467174
754.0000000,0.2393973
755.0000000,0.2503483
756.0000000,0.2371404
757.0000000,0.2325517
758.0000000,0.2436566
759.0000000,0.2289615
760.0000000,0.2355629
761.0000000,0.2341240
762.0000000,0.2384829
763.0000000,0.2365672
764.0000000,0.2331063
765.0000000,0.2202588
766.0000000,0.2303209
767.0000000,0.2352933
768.0000000,0.2477520
769.0000000,0.2395916
770.0000000,0.2310029
771.0000000,0.2300941
772.0000000,0.2363565
773.0000000,0.2404424
774.0000000,0.2412110
775.0000000,0.2395480
776.0000000,0.2265720
777.0000000,0.2291691
778.0000000,0.2331211
779.0000000,0.2638968
780.0000000,0.2378878
781.0000000,0.2370272
782.0000000,0.2628171
783.0000000,0.2250521
784.0000000,0.2368209
785.0000000,0.2337390
786.0000000,0.2345389
787.0000000,0.2314167
788.0000000,0.2362014
789.0000000,0.2284595
790.0000000,0.2298837
791.0000000,0.2381899
792.0000000,0.2306868
793.0000000,0.2447950
794.0000000,0.2356464
795.0000000,0.2391406
796.0000000,0.2356590
797.0000000,0.2309014
798.0000000,0.2371153
799.0000000,0.2353284
800.0000000,0.2177058
801.0000000,0.2357194
802.0000000,0.2323911
803.0000000,0.2316589
804.0000000,0.2365283
805.0000000,0.2357554
806.0000000,0.2354171
807.0000000,0.2270840
808.0000000,0.2311969
809.0000000,0.2359730
810.0000000,0.2381398
811.0000000,0.2342258
812.0000000,0.2316860
813.0000000,0.2301196
814.0000000,0.2359786
815.0000000,0.2367999
816.0000000,0.2375159
817.0000000,0.2290220
818.0000000,0.2330304
819.0000000,0.2317245
820.0000000,0.2314338
821.0000000,0.2399434
822.0000000,0.2514540
823.0000000,0.2345073
824.0000000,0.2345910
825.0000000,0.2496317
826.0000000,0.2356450
827.0000000,0.2350454
828.0000000,0.2403262
829.0000000,0.2308408
830.0000000,0.2285252
831.0000000,0.2416286
832.0000000,0.2494912
833.0000000,0.2277997
834.0000000,0.2399736
835.0000000,0.2275312
836.0000000,0.2329451
837.0000000,0.2322330
838.0000000,0.2283615
839.0000000,0.2422449
840.0000000,0.2366088
841.0000000,0.2332718
842.0000000,0.2338596
843.0000000,0.2265556
844.0000000,0.2395407
845.0000000,0.2462323
846.0000000,0.2378808
847.0000000,0.2425536
848.0000000,0.2317032
849.0000000,0.2250462
850.0000000,0.2331966
851.0000000,0.2275190
852.0000000,0.2306008
853.0000000,0.2413468
854.0000000,0.2296692
855.0000000,0.2338860
856.0000000,0.2337388
857.0000000,0.2394628
858.0000000,0.2298387
859.0000000,0.2362731
860.0000000,0.2265762
861.0000000,0.2360936
862.0000000,0.2320677
863.0000000,0.2341048
864.0000000,0.2320277
865.0000000,0.2296756
866.0000000,0.2357677
867.0000000,0.2377237
868.0000000,0.2336972
869.0000000,0.2341875
870.0000000,0.2266830
871.0000000,0.2252248
872.0000000,0.2257117
873.0000000,0.2250763
874.0000000,0.2256480
875.0000000,0.2297673
876.0000000,0.2312464
877.0000000,0.2302999
878.0000000,0.2231101
879.0000000,0.2345219
880.0000000,0.2265525
881.0000000,0.2271260
882.0000000,0.2278509
883.0000000,0.2308529
884.0000000,0.2250994
885.0000000,0.2318574
886.0000000,0.2340776
887.0000000,0.2219782
888.0000000,0.2338237
889.0000000,0.2302677
890.0000000,0.2329945
891.0000000,0.2306677
892.0000000,0.2343583
893.0000000,0.2318600
894.0000000,0.2299384
895.0000000,0.2300723
896.0000000,0.2190237
897.0000000,0.2422885
898.0000000,0.2441022
899.0000000,0.2368053
900.0000000,0.2228173
901.0000000,0.2332783
902.0000000,0.2287743
903.0000000,0.2174856
904.0000000,0.2252469
905.0000000,0.2218679
906.0000000,0.2260825
907.0000000,0.2217781
908.0000000,0.2318290
909.0000000,0.2395683
910.0000000,0.2199061
911.0000000,0.2301205
912.0000000,0.2239954
913.0000000,0.2308741
914.0000000,0.2298445
915.0000000,0.2351780
916.0000000,0.2248391
917.0000000,0.2351667
918.0000000,0.2357103
919.0000000,0.2316145
920.0000000,0.2320461
921.0000000,0.2353560
922.0000000,0.2321771
923.0000000,0.2347751
924.0000000,0.2233182
925.0000000,0.2250812
926.0000000,0.2289408
927.0000000,0.2335775
928.0000000,0.2327919
929.0000000,0.2287351
930.0000000,0.2314520
931.0000000,0.2387459
932.0000000,0.2338488
933.0000000,0.2287489
934.0000000,0.2202978
935.0000000,0.2274720
936.0000000,0.2324101
937.0000000,0.2296317
938.0000000,0.2332602
939.0000000,0.2302922
940.0000000,0.2275524
941.0000000,0.2429510
942.0000000,0.2234249
943.0000000,0.2271696
944.0000000,0.2218196
945.0000000,0.2331692
946.0000000,0.2349212
947.0000000,0.2300291
948.0000000,0.2291893
949.0000000,0.2492400
950.0000000,0.2252056
951.0000000,0.2403680
952.0000000,0.2407912
953.0000000,0.2278777
954.0000000,0.2293739
955.0000000,0.2201235
956.0000000,0.2296149
957.0000000,0.2305439
958.0000000,0.2349178
959.0000000,0.2246126
960.0000000,0.2313892
961.0000000,0.2284752
962.0000000,0.2316981
963.0000000,0.2250141
964.0000000,0.2372508
965.0000000,0.2335122
966.0000000,0.2261259
967.0000000,0.2263319
968.0000000,0.2238718
969.0000000,0.2329679
970.0000000,0.2285022
971.0000000,0.2266044
972.0000000,0.2279556
973.0000000,0.2349421
974.0000000,0.2369362
975.0000000,0.2311973
976.0000000,0.2303065
977.0000000,0.2397134
978.0000000,0.2256294
979.0000000,0.2268213
980.0000000,0.2234339
981.0000000,0.2264220
982.0000000,0.2187714
983.0000000,0.2290247
984.0000000,0.2251800
985.0000000,0.2306521
986.0000000,0.2323767
987.0000000,0.2238770
988.0000000,0.2207894
989.0000000,0.2373292
990.0000000,0.2307350
991.0000000,0.2280771
992.0000000,0.2308899
993.0000000,0.2265933
994.0000000,0.2314586
995.0000000,0.2325791
996.0000000,0.2412829
997.0000000,0.2273104
998.0000000,0.2176639
999.0000000,0.2246218
1000.0000000,0.2258407
1001.0000000,0.2278511
1002.0000000,0.2242637
1003.0000000,0.2248559
1004.0000000,0.2170937
1005.0000000,0.2247119
1006.0000000,0.2322720
1007.0000000,0.2311950
1008.0000000,0.2280160
1009.0000000,0.2191735
1010.0000000,0.2327880
1011.0000000,0.2241686
1012.0000000,0.2336266
1013.0000000,0.2257109
1014.0000000,0.2233415
1015.0000000,0.2251967
1016.0000000,0.2341432
1017.0000000,0.2235496
1018.0000000,0.2339033
1019.0000000,0.2314156
1020.0000000,0.2332413
1021.0000000,0.2251062
1022.0000000,0.2257051
1023.0000000,0.2275750
1024.0000000,0.2246781
1025.0000000,0.2224255
1026.0000000,0.2310539
1027.0000000,0.2259986
1028.0000000,0.2274541
1029.0000000,0.2329671
1030.0000000,0.2188179
1031.0000000,0.2260035
1032.0000000,0.2281484
1033.0000000,0.2230030
1034.0000000,0.2304961
1035.0000000,0.2283881
1036.0000000,0.2196407
1037.0000000,0.2296487
1038.0000000,0.2289202
1039.0000000,0.2201675
1040.0000000,0.2274522
1041.0000000,0.2236503
1042.0000000,0.2247927
1043.0000000,0.2344514
1044.0000000,0.2257193
1045.0000000,0.2243052
1046.0000000,0.2249257
1047.0000000,0.2200197
1048.0000000,0.2169750
1049.0000000,0.2362013
1050.0000000,0.2231521
1051.0000000,0.2418831
1052.0000000,0.2264984
1053.0000000,0.2256372
1054.0000000,0.2184909
1055.0000000,0.2289365
1056.0000000,0.2258030
1057.0000000,0.2204706
1058.0000000,0.2283821
1059.0000000,0.2330453
1060.0000000,0.2258621
1061.0000000,0.2241209
1062.0000000,0.2372775
1063.0000000,0.2264782
1064.0000000,0.2248305
1065.0000000,0.2193709
1066.0000000,0.2216108
1067.0000000,0.2251358
1068.0000000,0.2212831
1069.0000000,0.2262312
1070.0000000,0.2247897
1071.0000000,0.2237524
1072.0000000,0.2246013
1073.0000000,0.2126119
1074.0000000,0.2311209
1075.0000000,0.2280821
1076.0000000,0.2198600
1077.0000000,0.2245870
1078.0000000,0.2280309
1079.0000000,0.2273859
1080.0000000,0.2160817
1081.0000000,0.2278180
1082.0000000,0.2350568
1083.0000000,0.2228736
1084.0000000,0.2169906
1085.0000000,0.2259561
1086.0000000,0.2227486
1087.0000000,0.2351255
1088.0000000,0.2309199
1089.0000000,0.2149608
1090.0000000,0.2239837
1091.0000000,0.2236922
1092.0000000,0.2252109
1093.0000000,0.2180482
1094.0000000,0.2290080
1095.0000000,0.2227873
1096.0000000,0.2188272
1097.0000000,0.3075871
1098.0000000,0.2296986
1099.0000000,0.2296400
1100.0000000,0.2288657
1101.0000000,0.2186195
1102.0000000,0.2225085
1103.0000000,0.2230109
1104.0000000,0.2249146
1105.0000000,0.2287915
1106.0000000,0.2267921
1107.0000000,0.2265212
1108.0000000,0.2263706
1109.0000000,0.2251399
1110.0000000,0.2255009
1111.0000000,0.2212496
1112.0000000,0.2227231
1113.0000000,0.2308733
1114.0000000,0.2264259
1115.0000000,0.2446477
1116.0000000,0.2272090
1117.0000000,0.2251307
1118.0000000,0.2260847
1119.0000000,0.2299067
1120.0000000,0.2307024
1121.0000000,0.2231399
1122.0000000,0.2242731
1123.0000000,0.2185676
1124.0000000,0.2285680
1125.0000000,0.2366263
1126.0000000,0.2307388
1127.0000000,0.2124075
1128.0000000,0.2234615
1129.0000000,0.2242367
1130.0000000,0.2250411
1131.0000000,0.2174894
1132.0000000,0.2196329
1133.0000000,0.2215137
1134.0000000,0.2181712
1135.0000000,0.2153019
1136.0000000,0.2476407
1137.0000000,0.2258006
1138.0000000,0.2269327
1139.0000000,0.2284440
1140.0000000,0.2174374
1141.0000000,0.2219439
1142.0000000,0.2223610
1143.0000000,0.2220359
1144.0000000,0.2222875
1145.0000000,0.2313075
1146.0000000,0.2301069
1147.0000000,0.2208413
1148.0000000,0.2214022
1149.0000000,0.2188161
1150.0000000,0.2275239
1151.0000000,0.2244961
1152.0000000,0.2216644
1153.0000000,0.2586550
1154.0000000,0.2335704
1155.0000000,0.2246929
1156.0000000,0.2254353
1157.0000000,0.2230078
1158.0000000,0.2199671
1159.0000000,0.2285302
1160.0000000,0.2329278
1161.0000000,0.2254722
1162.0000000,0.2324807
1163.0000000,0.2245763
1164.0000000,0.2203326
1165.0000000,0.2308778
1166.0000000,0.2256272
1167.0000000,0.2170770
1168.0000000,0.2232456
1169.0000000,0.2228568
1170.0000000,0.2246004
1171.0000000,0.2345049
1172.0000000,0.2219506
1173.0000000,0.2193553
1174.0000000,0.2215027
1175.0000000,0.2345473
1176.0000000,0.2300501
1177.0000000,0.2258294
1178.0000000,0.2293791
1179.0000000,0.2250971
1180.0000000,0.2269219
1181.0000000,0.2239592
1182.0000000,0.2273940
1183.0000000,0.2216142
1184.0000000,0.2356412
1185.0000000,0.2264985
1186.0000000,0.2216781
1187.0000000,0.2204926
1188.0000000,0.2277581
1189.0000000,0.2371832
1190.0000000,0.2315207
1191.0000000,0.2189149
1192.0000000,0.2266002
1193.0000000,0.2358742
1194.0000000,0.2111237
1195.0000000,0.2201440
1196.0000000,0.2233230
1197.0000000,0.2247652
1198.0000000,0.2196887
1199.0000000,0.2263256
1200.0000000,0.3109843
1201.0000000,0.2338850
1202.0000000,0.2273572
1203.0000000,0.2213879
1204.0000000,0.2317420
1205.0000000,0.2218568
1206.0000000,0.2302008
1207.0000000,0.2251319
1208.0000000,0.2296443
1209.0000000,0.2173595
1210.0000000,0.2216571
1211.0000000,0.2184824
1212.0000000,0.2306388
1213.0000000,0.2256422
1214.0000000,0.2318979
1215.0000000,0.2222088
1216.0000000,0.2220931
1217.0000000,0.2225386
1218.0000000,0.2194789
1219.0000000,0.2252705
1220.0000000,0.2219547
1221.0000000,0.2305671
1222.0000000,0.2131528
1223.0000000,0.2289963
1224.0000000,0.2251945
1225.0000000,0.2303608
1226.0000000,0.2207085
1227.0000000,0.2140531
1228.0000000,0.2280615
1229.0000000,0.2169014
1230.0000000,0.2210549
1231.0000000,0.2187542
1232.0000000,0.2185412
1233.0000000,0.2174772
1234.0000000,0.2221358
1235.0000000,0.2274979
1236.0000000,0.2217264
1237.0000000,0.2306288
1238.0000000,0.2147825
1239.0000000,0.2533841
1240.0000000,0.2223782
1241.0000000,0.2168608
1242.0000000,0.2192729
1243.0000000,0.2184653
1244.0000000,0.2158535
1245.0000000,0.2213829
1246.0000000,0.2307937
1247.0000000,0.2227846
1248.0000000,0.2186724
1249.0000000,0.2182523
1250.0000000,0.2445118
1251.0000000,0.2171805
1252.0000000,0.2207066
1253.0000000,0.2201211
1254.0000000,0.2273276
1255.0000000,0.2204639
1256.0000000,0.2225344
1257.0000000,0.2194122
1258.0000000,0.2170666
1259.0000000,0.2213069
1260.0000000,0.2205410
1261.0000000,0.2225667
1262.0000000,0.2336018
1263.0000000,0.2254594
1264.0000000,0.2110855
1265.0000000,0.2347678
1266.0000000,0.2281490
1267.0000000,0.2267886
1268.0000000,0.2196026
1269.0000000,0.2175469
1270.0000000,0.2206733
1271.0000000,0.2247832
1272.0000000,0.2228635
1273.0000000,0.2152227
1274.0000000,0.2157600
1275.0000000,0.2232043
1276.0000000,0.2163782
1277.0000000,0.2266624
1278.0000000,0.2190242
1279.0000000,0.2166203
1280.0000000,0.2156503
1281.0000000,0.2174716
1282.0000000,0.2269684
1283.0000000,0.2205864
1284.0000000,0.2201134
1285.0000000,0.2268924
1286.0000000,0.2216965
1287.0000000,0.2229309
1288.0000000,0.2178576
1289.0000000,0.2192161
1290.0000000,0.2161108
1291.0000000,0.2231464
1292.0000000,0.2244195
1293.0000000,0.2172139
1294.0000000,0.2220880
1295.0000000,0.2257780
1296.0000000,0.2188145
1297.0000000,0.2194028
1298.0000000,0.2299105
1299.0000000,0.2100125
1300.0000000,0.2252335
1301.0000000,0.2243824
1302.0000000,0.2218379
1303.0000000,0.2229060
1304.0000000,0.2171354
1305.0000000,0.2230043
1306.0000000,0.2294237
1307.0000000,0.2203729
1308.0000000,0.2231477
1309.0000000,0.2260641
1310.0000000,0.2251783
1311.0000000,0.2311691
1312.0000000,0.2155446
1313.0000000,0.2311744
1314.0000000,0.2244596
1315.0000000,0.2296585
1316.0000000,0.2187624
1317.0000000,0.2254040
1318.0000000,0.2156332
1319.0000000,0.2214773
1320.0000000,0.2249080
1321.0000000,0.2275575
1322.0000000,0.2148778
1323.0000000,0.2237346
1324.0000000,0.2265061
1325.0000000,0.2261518
1326.0000000,0.2166559
1327.0000000,0.2263033
1328.0000000,0.2289468
1329.0000000,0.2238392
1330.0000000,0.2168762
1331.0000000,0.2163776
1332.0000000,0.2356519
1333.0000000,0.2282620
1334.0000000,0.2159299
1335.0000000,0.2181441
1336.0000000,0.2175921
1337.0000000,0.2192035
1338.0000000,0.2182355
1339.0000000,0.2266116
1340.0000000,0.2172530
1341.0000000,0.2193577
1342.0000000,0.2195092
1343.0000000,0.2220602
1344.0000000,0.2166418
1345.0000000,0.2203819
1346.0000000,0.2286562
1347.0000000,0.2164294
1348.0000000,0.2109486
1349.0000000,0.2245193
1350.0000000,0.2175086
1351.0000000,0.2218690
1352.0000000,0.2176472
1353.0000000,0.2127557
1354.0000000,0.2240402
1355.0000000,0.2222359
1356.0000000,0.2154751
1357.0000000,0.2563663
1358.0000000,0.2220741
1359.0000000,0.2145225
1360.0000000,0.2189556
1361.0000000,0.2109291
1362.0000000,0.2260186
1363.0000000,0.2212248
1364.0000000,0.2150013
1365.0000000,0.2195823
1366.0000000,0.2164268
1367.0000000,0.2222247
1368.0000000,0.2200207
1369.0000000,0.2209644
1370.0000000,0.2254007
1371.0000000,0.2135824
1372.0000000,0.2149595
1373.0000000,0.2172221
1374.0000000,0.2194176
1375.0000000,0.2322736
1376.0000000,0.2171878
1377.0000000,0.2162744
1378.0000000,0.2184689
1379.0000000,0.2190875
1380.0000000,0.2144151
1381.0000000,0.2129754
1382.0000000,0.2302671
1383.0000000,0.2226562
1384.0000000,0.2215530
1385.0000000,0.2244098
1386.0000000,0.2147220
1387.0000000,0.2317340
1388.0000000,0.2205794
1389.0000000,0.2246249
1390.0000000,0.2192945
1391.0000000,0.2180396
1392.0000000,0.2150804
1393.0000000,0.2153980
1394.0000000,0.2207437
1395.0000000,0.2229820
1396.0000000,0.2457313
1397.0000000,0.2124770
1398.0000000,0.2252689
1399.0000000,0.2163478
1400.0000000,0.2185981
1401.0000000,0.2196254
1402.0000000,0.2213437
1403.0000000,0.2210205
1404.0000000,0.2174484
1405.0000000,0.2186728
1406.0000000,0.2159666
1407.0000000,0.2173753
1408.0000000,0.2246008
1409.0000000,0.2192156
1410.0000000,0.2228685
1411.0000000,0.2162089
1412.0000000,0.2164000
1413.0000000,0.2201834
1414.0000000,0.2079037
1415.0000000,0.2290420
1416.0000000,0.2314835
1417.0000000,0.2263443
1418.0000000,0.2208966
1419.0000000,0.2160598
1420.0000000,0.2171731
1421.0000000,0.2300418
1422.0000000,0.2311975
1423.0000000,0.2204851
1424.0000000,0.2167688
1425.0000000,0.2392791
1426.0000000,0.2147194
1427.0000000,0.2205358
1428.0000000,0.2276749
1429.0000000,0.2171468
1430.0000000,0.2163523
1431.0000000,0.2199063
1432.0000000,0.2186356
1433.0000000,0.2251949
1434.0000000,0.2203453
1435.0000000,0.2188315
1436.0000000,0.2184911
1437.0000000,0.2197934
1438.0000000,0.2333054
1439.0000000,0.2219436
1440.0000000,0.2230353
1441.0000000,0.2162196
1442.0000000,0.2197988
1443.0000000,0.2171259
1444.0000000,0.2195002
1445.0000000,0.2153595
1446.0000000,0.2169614
1447.0000000,0.2281473
1448.0000000,0.2186765
1449.0000000,0.2223717
1450.0000000,0.2100622
1451.0000000,0.2101016
1452.0000000,0.2223517
1453.0000000,0.2240095
1454.0000000,0.2282112
1455.0000000,0.2153413
1456.0000000,0.2252350
1457.0000000,0.2241390
1458.0000000,0.2171544
1459.0000000,0.2175895
1460.0000000,0.2186107
1461.0000000,0.2283632
1462.0000000,0.2210517
1463.0000000,0.2246468
1464.0000000,0.2375734
1465.0000000,0.2231790
1466.0000000,0.2140724
1467.0000000,0.2232791
1468.0000000,0.2153058
1469.0000000,0.2130766
1470.0000000,0.2226193
1471.0000000,0.2414312
1472.0000000,0.2213066
1473.0000000,0.2213972
1474.0000000,0.2261017
1475.0000000,0.2224224
1476.0000000,0.2179606
1477.0000000,0.2165401
1478.0000000,0.2230328
1479.0000000,0.2171517
1480.0000000,0.2188893
1481.0000000,0.2146662
1482.0000000,0.2227008
1483.0000000,0.2209975
1484.0000000,0.2209009
1485.0000000,0.2177848
1486.0000000,0.2158079
1487.0000000,0.2212785
1488.0000000,0.2094647
1489.0000000,0.2174069
1490.0000000,0.2218366
1491.0000000,0.2279588
1492.0000000,0.2121328
1493.0000000,0.2133442
1494.0000000,0.2216224
1495.0000000,0.2113964
1496.0000000,0.2166192
1497.0000000,0.2204563
1498.0000000,0.2150863
1499.0000000,0.2217443
1500.0000000,0.2149907
1501.0000000,0.2262754
1502.0000000,0.2198506
1503.0000000,0.2219577
1504.0000000,0.2218929
1505.0000000,0.2201723
1506.0000000,0.2243046
1507.0000000,0.2173772
1508.0000000,0.2244495
1509.0000000,0.2800799
1510.0000000,0.2223467
1511.0000000,0.2119655
1512.0000000,0.2127021
1513.0000000,0.2211448
1514.0000000,0.2154266
1515.0000000,0.2192062
1516.0000000,0.2167009
1517.0000000,0.2117638
1518.0000000,0.2135309
1519.0000000,0.2118026
1520.0000000,0.2191468
1521.0000000,0.2171540
1522.0000000,0.2138844
1523.0000000,0.2184658
1524.0000000,0.2128161
1525.0000000,0.2193910
1526.0000000,0.2141779
1527.0000000,0.2235678
1528.0000000,0.2203823
1529.0000000,0.2097232
1530.0000000,0.2265282
1531.0000000,0.2178736
1532.0000000,0.2195378
1533.0000000,0.2265746
1534.0000000,0.2184159
1535.0000000,0.2245944
1536.0000000,0.2153230
1537.0000000,0.2153233
1538.0000000,0.2226853
1539.0000000,0.2401404
1540.0000000,0.2174750
1541.0000000,0.2185544
1542.0000000,0.2207734
1543.0000000,0.2136936
1544.0000000,0.2178790
1545.0000000,0.2161030
1546.0000000,0.2201026
1547.0000000,0.2181963
1548.0000000,0.2145676
1549.0000000,0.2233302
1550.0000000,0.2308642
1551.0000000,0.2357460
1552.0000000,0.2131442
1553.0000000,0.2208066
1554.0000000,0.2164809
1555.0000000,0.2243927
1556.0000000,0.3192666
1557.0000000,0.2262035
1558.0000000,0.2175294
1559.0000000,0.2238561
1560.0000000,0.2209652
1561.0000000,0.2148721
1562.0000000,0.2241108
1563.0000000,0.2118675
1564.0000000,0.2212047
1565.0000000,0.2186869
1566.0000000,0.2172655
1567.0000000,0.2296069
1568.0000000,0.2321347
1569.0000000,0.2199509
1570.0000000,0.2314582
1571.0000000,0.2213495
1572.0000000,0.2247081
1573.0000000,0.2171577
1574.0000000,0.2159914
1575.0000000,0.2252438
1576.0000000,0.2204168
1577.0000000,0.2267631
1578.0000000,0.2128214
1579.0000000,0.2140889
1580.0000000,0.2162911
1581.0000000,0.2220420
1582.0000000,0.2202685
1583.0000000,0.2158180
1584.0000000,0.2177774
1585.0000000,0.2198174
1586.0000000,0.2166488
1587.0000000,0.2207543
1588.0000000,0.2142964
1589.0000000,0.2141695
1590.0000000,0.2220450
1591.0000000,0.2125272
1592.0000000,0.2110410
1593.0000000,0.2180315
1594.0000000,0.2162800
1595.0000000,0.2236304
1596.0000000,0.2128867
1597.0000000,0.2125185
1598.0000000,0.2165291
1599.0000000,0.2188864
1600.0000000,0.2196941
1601.0000000,0.2203452
1602.0000000,0.2188472
1603.0000000,0.2151077
1604.0000000,0.2135027
1605.0000000,0.2151903
1606.0000000,0.2078907
1607.0000000,0.2155877
1608.0000000,0.2083804
1609.0000000,0.2125418
1610.0000000,0.2146738
1611.0000000,0.2217783
1612.0000000,0.2141147
1613.0000000,0.2169143
1614.0000000,0.2185605
1615.0000000,0.2154955
1616.0000000,0.2186249
1617.0000000,0.2178129
1618.0000000,0.2135061
1619.0000000,0.2192476
1620.0000000,0.2122655
1621.0000000,0.2185161
1622.0000000,0.2150824
1623.0000000,0.2142688
1624.0000000,0.2129595
1625.0000000,0.2860917
1626.0000000,0.2139051
1627.0000000,0.2173947
1628.0000000,0.2162404
1629.0000000,0.2221391
1630.0000000,0.2256485
1631.0000000,0.2172752
1632.0000000,0.2141901
1633.0000000,0.2154869
1634.0000000,0.2264070
1635.0000000,0.2087906
1636.0000000,0.2139108
1637.0000000,0.2298986
1638.0000000,0.2111382
1639.0000000,0.2122301
1640.0000000,0.2158591
1641.0000000,0.2098695
1642.0000000,0.2106632
1643.0000000,0.2306660
1644.0000000,0.2109007
1645.0000000,0.2170882
1646.0000000,0.2117970
1647.0000000,0.2174731
1648.0000000,0.2159677
1649.0000000,0.2079809
1650.0000000,0.2241395
1651.0000000,0.2171300
1652.0000000,0.2162972
1653.0000000,0.2090904
1654.0000000,0.2083233
1655.0000000,0.2291732
1656.0000000,0.2133476
1657.0000000,0.2180907
1658.0000000,0.2152245
1659.0000000,0.2234277
1660.0000000,0.2152460
1661.0000000,0.2221235
1662.0000000,0.2093859
1663.0000000,0.2180288
1664.0000000,0.2130052
1665.0000000,0.2093081
1666.0000000,0.2175012
1667.0000000,0.2138278
1668.0000000,0.2223724
1669.0000000,0.2171766
1670.0000000,0.2120939
1671.0000000,0.2244771
1672.0000000,0.2218379
1673.0000000,0.2231247
1674.0000000,0.2127508
1675.0000000,0.2181089
1676.0000000,0.2198819
1677.0000000,0.2182121
1678.0000000,0.2194907
1679.0000000,0.2156661
1680.0000000,0.2189932
1681.0000000,0.2257094
1682.0000000,0.2116802
1683.0000000,0.2224197
1684.0000000,0.2266195
1685.0000000,0.2121183
1686.0000000,0.2127763
1687.0000000,0.2152528
1688.0000000,0.2190009
1689.0000000,0.2221447
1690.0000000,0.2135040
1691.0000000,0.2174545
1692.0000000,0.2132844
1693.0000000,0.2143774
1694.0000000,0.2095477
1695.0000000,0.2118171
1696.0000000,0.2107259
1697.0000000,0.2143557
1698.0000000,0.2191065
1699.0000000,0.2364829
1700.0000000,0.2171411
1701.0000000,0.2219650
1702.0000000,0.2156518
1703.0000000,0.2127191
1704.0000000,0.2137798
1705.0000000,0.2178824
1706.0000000,0.2129356
1707.0000000,0.2197139
1708.0000000,0.2193597
1709.0000000,0.2157766
1710.0000000,0.2096020
1711.0000000,0.2207735
1712.0000000,0.2063196
1713.0000000,0.2169200
1714.0000000,0.2234457
1715.0000000,0.2182781
1716.0000000,0.2111871
1717.0000000,0.2149771
1718.0000000,0.2215313
1719.0000000,0.2202963
1720.0000000,0.2124521
1721.0000000,0.2072873
1722.0000000,0.2101874
1723.0000000,0.2132198
1724.0000000,0.2174425
1725.0000000,0.2163859
1726.0000000,0.2185618
1727.0000000,0.2177298
1728.0000000,0.2173937
1729.0000000,0.2154546
1730.0000000,0.2132916
1731.0000000,0.2187020
1732.0000000,0.2151664
1733.0000000,0.2153288
1734.0000000,0.2154370
1735.0000000,0.2199977
1736.0000000,0.2094225
1737.0000000,0.2179930
1738.0000000,0.2262507
1739.0000000,0.2313800
1740.0000000,0.2103409
1741.0000000,0.2095643
1742.0000000,0.2310738
1743.0000000,0.2062836
1744.0000000,0.2160836
1745.0000000,0.2285949
1746.0000000,0.2164939
1747.0000000,0.2098622
1748.0000000,0.2191964
1749.0000000,0.2124139
1750.0000000,0.2144514
1751.0000000,0.2164482
1752.0000000,0.2130589
1753.0000000,0.2105517
1754.0000000,0.2089023
1755.0000000,0.2160452
1756.0000000,0.2116939
1757.0000000,0.2069708
1758.0000000,0.2180977
1759.0000000,0.2135073
1760.0000000,0.2243173
1761.0000000,0.2114135
1762.0000000,0.2267982
1763.0000000,0.2109302
1764.0000000,0.2178456
1765.0000000,0.2137056
1766.0000000,0.2164007
1767.0000000,0.2072698
1768.0000000,0.2220084
1769.0000000,0.2180321
1770.0000000,0.2256931
1771.0000000,0.2187053
1772.0000000,0.2258389
1773.0000000,0.2149068
1774.0000000,0.2262383
1775.0000000,0.2152649
1776.0000000,0.2232680
1777.0000000,0.2088208
1778.0000000,0.2249584
1779.0000000,0.2139746
1780.0000000,0.2146031
1781.0000000,0.2139688
1782.0000000,0.2249418
1783.0000000,0.2111283
1784.0000000,0.2056477
1785.0000000,0.2203401
1786.0000000,0.2176618
1787.0000000,0.2203879
1788.0000000,0.2217402
1789.0000000,0.2101938
1790.0000000,0.2218037
1791.0000000,0.2073424
1792.0000000,0.2125630
1793.0000000,0.2152610
1794.0000000,0.2152458
1795.0000000,0.2137014
1796.0000000,0.2303741
1797.0000000,0.2183442
1798.0000000,0.2169820
1799.0000000,0.2137515
1800.0000000,0.2117370
1801.0000000,0.2104657
1802.0000000,0.2161290
1803.0000000,0.2478493
1804.0000000,0.2111446
1805.0000000,0.2090196
1806.0000000,0.2147326
1807.0000000,0.2136439
1808.0000000,0.2105466
1809.0000000,0.2159760
1810.0000000,0.2237630
1811.0000000,0.2118244
1812.0000000,0.2083119
1813.0000000,0.2208140
1814.0000000,0.2215095
1815.0000000,0.2214730
1816.0000000,0.2222514
1817.0000000,0.2124628
1818.0000000,0.2203595
1819.0000000,0.2149706
1820.0000000,0.2112979
1821.0000000,0.2355392
1822.0000000,0.2158722
1823.0000000,0.2119427
1824.0000000,0.2091858
1825.0000000,0.2119807
1826.0000000,0.2117394
1827.0000000,0.2036784
1828.0000000,0.2114010
1829.0000000,0.2112575
1830.0000000,0.2153275
1831.0000000,0.2168393
1832.0000000,0.2274377
1833.0000000,0.2121795
1834.0000000,0.2182512
1835.0000000,0.2206112
1836.0000000,0.2220193
1837.0000000,0.2170681
1838.0000000,0.2165010
1839.0000000,0.2054509
1840.0000000,0.2323800
1841.0000000,0.2112463
1842.0000000,0.2203208
1843.0000000,0.2063589
1844.0000000,0.2152925
1845.0000000,0.2115143
1846.0000000,0.2101614
1847.0000000,0.2050070
1848.0000000,0.2178379
1849.0000000,0.2146649
1850.0000000,0.2100310
1851.0000000,0.2108954
1852.0000000,0.2102918
1853.0000000,0.2187155
1854.0000000,0.2126430
1855.0000000,0.2159814
1856.0000000,0.2106633
1857.0000000,0.2261975
1858.0000000,0.2156917
1859.0000000,0.2282514
1860.0000000,0.2086845
1861.0000000,0.2127796
1862.0000000,0.2156299
1863.0000000,0.2176727
1864.0000000,0.2086052
1865.0000000,0.2208596
1866.0000000,0.2106114
1867.0000000,0.2088475
1868.0000000,0.2339180
1869.0000000,0.2119794
1870.0000000,0.2038152
1871.0000000,0.2104633
1872.0000000,0.2114884
1873.0000000,0.2275782
1874.0000000,0.2100999
1875.0000000,0.2131317
1876.0000000,0.2152396
1877.0000000,0.2135049
1878.0000000,0.2081281
1879.0000000,0.2089036
1880.0000000,0.2181908
1881.0000000,0.2164339
1882.0000000,0.2403764
1883.0000000,0.2084123
1884.0000000,0.2172725
1885.0000000,0.2123169
1886.0000000,0.2176663
1887.0000000,0.2093499
1888.0000000,0.2104554
1889.0000000,0.2055274
1890.0000000,0.2133840
1891.0000000,0.2111428
1892.0000000,0.2109656
1893.0000000,0.2130200
1894.0000000,0.2068987
1895.0000000,0.2134798
1896.0000000,0.2155011
1897.0000000,0.2087083
1898.0000000,0.2064941
1899.0000000,0.2188079
1900.0000000,0.2129214
1901.0000000,0.2099994
1902.0000000,0.2111312
1903.0000000,0.2158301
1904.0000000,0.3223251
1905.0000000,0.2200961
1906.0000000,0.2176270
1907.0000000,0.2106210
1908.0000000,0.2209229
1909.0000000,0.2109327
1910.0000000,0.2073355
1911.0000000,0.2097323
1912.0000000,0.2087981
1913.0000000,0.2054549
1914.0000000,0.2071381
1915.0000000,0.2152224
1916.0000000,0.2042274
1917.0000000,0.2104483
1918.0000000,0.2094435
1919.0000000,0.2102768
1920.0000000,0.2360247
1921.0000000,0.2127905
1922.0000000,0.2091637
1923.0000000,0.2166507
1924.0000000,0.2117203
1925.0000000,0.2098527
1926.0000000,0.2169462
1927.0000000,0.2085541
1928.0000000,0.2165457
1929.0000000,0.2116514
1930.0000000,0.2094342
1931.0000000,0.2081354
1932.0000000,0.2119124
1933.0000000,0.2142632
1934.0000000,0.2093904
1935.0000000,0.2084431
1936.0000000,0.2194438
1937.0000000,0.2149755
1938.0000000,0.2232541
1939.0000000,0.2139646
1940.0000000,0.2132107
1941.0000000,0.2145313
1942.0000000,0.2154233
1943.0000000,0.2085228
1944.0000000,0.2265479
1945.0000000,0.2157539
1946.0000000,0.2125027
1947.0000000,0.2115322
1948.0000000,0.2076353
1949.0000000,0.2107546
1950.0000000,0.2061394
1951.0000000,0.2087586
1952.0000000,0.2307613
1953.0000000,0.2162735
1954.0000000,0.2167909
1955.0000000,0.2143110
1956.0000000,0.2071285
1957.0000000,0.2117760
1958.0000000,0.2160661
1959.0000000,0.2125188
1960.0000000,0.2139086
1961.0000000,0.2112423
1962.0000000,0.2773643
1963.0000000,0.2715864
1964.0000000,0.2135141
1965.0000000,0.2142328
1966.0000000,0.2076783
1967.0000000,0.2133913
1968.0000000,0.2094075
1969.0000000,0.2090560
1970.0000000,0.2119871
1971.0000000,0.2125815
1972.0000000,0.2190852
1973.0000000,0.2104734
1974.0000000,0.2164395
1975.0000000,0.2161916
1976.0000000,0.2199480
1977.0000000,0.2099860
1978.0000000,0.2138494
1979.0000000,0.2191471
1980.0000000,0.2378217
1981.0000000,0.2154300
1982.0000000,0.2107856
1983.0000000,0.2105805
1984.0000000,0.2176342
1985.0000000,0.2105257
1986.0000000,0.2244530
1987.0000000,0.2112411
1988.0000000,0.2137059
1989.0000000,0.2120714
1990.0000000,0.2170259
1991.0000000,0.2262947
1992.0000000,0.2086129
1993.0000000,0.2182685
1994.0000000,0.2168128
1995.0000000,0.2139218
1996.0000000,0.2082320
1997.0000000,0.2121343
1998.0000000,0.2156446
1999.0000000,0.2158809
2000.0000000,0.2172258


==> data/enc_var-vae_circ-ThreeGPP-enc_var-noisy-128rx-1p-lat-16.txt <==
ep,enc_var
1.0000000,22.2183533
2.0000000,20.7036247
3.0000000,15.2799549
4.0000000,6.2748089
5.0000000,5.0103564
6.0000000,4.1297641
7.0000000,3.8342125
8.0000000,3.6475790
9.0000000,3.7266266
10.0000000,3.7208776
11.0000000,3.6880074
12.0000000,3.8330941
13.0000000,3.8385899
14.0000000,3.8293929
15.0000000,3.9633007
16.0000000,4.0267687
17.0000000,4.1939764
18.0000000,4.0414143
19.0000000,3.9602780
20.0000000,4.1087065
21.0000000,4.2677112
22.0000000,4.2447920
23.0000000,4.2541261
24.0000000,4.4029479
25.0000000,4.3684101
26.0000000,4.3263502
27.0000000,4.4731679
28.0000000,4.6502032
29.0000000,4.5332179
30.0000000,4.6374502
31.0000000,4.6077456
32.0000000,4.6099424
33.0000000,4.7971978
34.0000000,4.6316848
35.0000000,4.7546787
36.0000000,5.0745125
37.0000000,4.8245406
38.0000000,4.9173937
39.0000000,5.0193906
40.0000000,5.1389589
41.0000000,5.2740240
42.0000000,5.2910447
43.0000000,5.4039631
44.0000000,5.4294891
45.0000000,5.4708366
46.0000000,5.3984199
47.0000000,5.4338679
48.0000000,5.4405398
49.0000000,5.7331271
50.0000000,5.5738688
51.0000000,5.6058316
52.0000000,5.4955530
53.0000000,5.8138266
54.0000000,5.7735071
55.0000000,5.8761244
56.0000000,5.6919250
57.0000000,5.8835931
58.0000000,5.8327889
59.0000000,5.7296238
60.0000000,5.7123585
61.0000000,5.9037461
62.0000000,5.8854547
63.0000000,5.7681870
64.0000000,5.8442564
65.0000000,5.7362366
66.0000000,6.0846672
67.0000000,6.1234040
68.0000000,6.0032568
69.0000000,6.0303655
70.0000000,6.1490068
71.0000000,6.0679221
72.0000000,6.0627775
73.0000000,6.2684999
74.0000000,6.1973538
75.0000000,6.0349154
76.0000000,6.1681609
77.0000000,6.2301955
78.0000000,6.3456826
79.0000000,6.2647233
80.0000000,6.2394147
81.0000000,6.1032047
82.0000000,6.3174367
83.0000000,6.1973577
84.0000000,6.3404946
85.0000000,6.3464937
86.0000000,6.2314181
87.0000000,6.4040041
88.0000000,6.5420232
89.0000000,6.4600692
90.0000000,6.3886218
91.0000000,6.3528914
92.0000000,6.3408766
93.0000000,6.4776702
94.0000000,6.4897900
95.0000000,6.5772748
96.0000000,6.6041741
97.0000000,6.6646447
98.0000000,6.5576429
99.0000000,6.5116234
100.0000000,6.2852750
101.0000000,6.8158383
102.0000000,6.7038398
103.0000000,6.5284858
104.0000000,6.5894952
105.0000000,6.6091146
106.0000000,6.5806890
107.0000000,6.4548588
108.0000000,6.6176357
109.0000000,6.7424860
110.0000000,6.6152897
111.0000000,6.7204828
112.0000000,6.7036734
113.0000000,6.7875080
114.0000000,6.7682939
115.0000000,6.7004771
116.0000000,6.7754326
117.0000000,7.0601549
118.0000000,6.6732826
119.0000000,6.9154525
120.0000000,6.7011147
121.0000000,6.8415999
122.0000000,6.8242002
123.0000000,6.8950930
124.0000000,6.7880087
125.0000000,6.9425111
126.0000000,6.8886671
127.0000000,6.9658594
128.0000000,6.7532554
129.0000000,6.8339014
130.0000000,7.0297680
131.0000000,7.1616001
132.0000000,7.0304079
133.0000000,6.8919725
134.0000000,6.8154063
135.0000000,6.7884507
136.0000000,7.0435400
137.0000000,7.1192217
138.0000000,7.0180764
139.0000000,7.0735307
140.0000000,7.0461602
141.0000000,7.2502813
142.0000000,6.9887733
143.0000000,7.0943165
144.0000000,7.3417039
145.0000000,7.1029773
146.0000000,6.9982390
147.0000000,7.1108279
148.0000000,7.2722993
149.0000000,6.9845877
150.0000000,7.1468835
151.0000000,7.2045174
152.0000000,7.2045093
153.0000000,7.0298944
154.0000000,7.2842002
155.0000000,7.0293517
156.0000000,7.3088799
157.0000000,7.1482182
158.0000000,7.1024427
159.0000000,7.0539227
160.0000000,7.4572010
161.0000000,7.3854237
162.0000000,7.2578177
163.0000000,7.3010159
164.0000000,7.2904768
165.0000000,7.1252866
166.0000000,7.3038135
167.0000000,7.0916929
168.0000000,7.2553906
169.0000000,7.1790547
170.0000000,7.4315424
171.0000000,7.3785563
172.0000000,7.4162688
173.0000000,7.4614248
174.0000000,7.1858053
175.0000000,7.3692226
176.0000000,7.5531797
177.0000000,7.2563553
178.0000000,7.3457484
179.0000000,7.3777118
180.0000000,7.4351935
181.0000000,7.3832116
182.0000000,7.4663444
183.0000000,7.4432797
184.0000000,7.4588718
185.0000000,7.4169602
186.0000000,7.6436834
187.0000000,7.6065655
188.0000000,7.7106576
189.0000000,7.3012815
190.0000000,7.6422391
191.0000000,7.6060376
192.0000000,7.7789063
193.0000000,7.4004445
194.0000000,7.8296838
195.0000000,7.6098142
196.0000000,7.6988468
197.0000000,7.7013454
198.0000000,7.6753025
199.0000000,7.5183873
200.0000000,7.5752711
201.0000000,7.6372705
202.0000000,7.6411099
203.0000000,7.6161866
204.0000000,7.7724190
205.0000000,7.7279601
206.0000000,7.7918892
207.0000000,7.5502672
208.0000000,7.6723671
209.0000000,7.8652787
210.0000000,7.6824522
211.0000000,7.5729423
212.0000000,7.6677604
213.0000000,7.7913399
214.0000000,7.8143029
215.0000000,7.6293836
216.0000000,7.7671719
217.0000000,8.0540991
218.0000000,7.8419485
219.0000000,7.7201705
220.0000000,7.8916712
221.0000000,8.0383520
222.0000000,8.0940943
223.0000000,8.0508680
224.0000000,7.8522873
225.0000000,7.8895764
226.0000000,7.9728994
227.0000000,7.8894515
228.0000000,7.9189982
229.0000000,7.9210625
230.0000000,7.8486772
231.0000000,8.1737576
232.0000000,8.1061678
233.0000000,7.7550244
234.0000000,7.9400063
235.0000000,8.1141300
236.0000000,7.9075475
237.0000000,7.9167461
238.0000000,7.8483853
239.0000000,7.8475165
240.0000000,8.0999231
241.0000000,8.0309486
242.0000000,7.9817405
243.0000000,8.0128431
244.0000000,7.8358774
245.0000000,8.2327957
246.0000000,8.2605085
247.0000000,8.1791449
248.0000000,8.0171032
249.0000000,8.0435371
250.0000000,8.0164547
251.0000000,8.2702045
252.0000000,8.0762634
253.0000000,8.0670052
254.0000000,8.1681643
255.0000000,8.1115122
256.0000000,8.3434362
257.0000000,8.1580057
258.0000000,8.1343317
259.0000000,8.2895012
260.0000000,8.0247478
261.0000000,8.1796408
262.0000000,8.2059145
263.0000000,8.1342630
264.0000000,8.3231897
265.0000000,8.3061676
266.0000000,8.1958523
267.0000000,8.2920055
268.0000000,8.0136614
269.0000000,8.1306658
270.0000000,8.5728340
271.0000000,8.2480030
272.0000000,8.3250713
273.0000000,8.4002981
274.0000000,8.3902073
275.0000000,8.2604055
276.0000000,8.4443235
277.0000000,8.3009520
278.0000000,8.2948465
279.0000000,8.5324688
280.0000000,8.4171057
281.0000000,8.3262091
282.0000000,8.2226276
283.0000000,8.4747086
284.0000000,8.1596460
285.0000000,8.1955233
286.0000000,8.3244553
287.0000000,8.5998640
288.0000000,8.3438559
289.0000000,8.2904043
290.0000000,8.4654131
291.0000000,8.3656464
292.0000000,8.4830656
293.0000000,8.3138046
294.0000000,8.1739893
295.0000000,8.4325380
296.0000000,8.4457788
297.0000000,8.4693031
298.0000000,8.6999655
299.0000000,8.3098364
300.0000000,8.5885744
301.0000000,8.3976450
302.0000000,8.5040035
303.0000000,8.4037323
304.0000000,8.3024883
305.0000000,8.4798155
306.0000000,8.5354137
307.0000000,8.4028692
308.0000000,8.3676653
309.0000000,8.2156496
310.0000000,8.3599148
311.0000000,8.6142759
312.0000000,8.5074997
313.0000000,8.6569471
314.0000000,8.5294771
315.0000000,8.5086823
316.0000000,8.3710833
317.0000000,8.5168791
318.0000000,8.4904528
319.0000000,8.3095894
320.0000000,8.3925409
321.0000000,8.6711245
322.0000000,8.5232277
323.0000000,8.4905300
324.0000000,8.5020351
325.0000000,8.5847511
326.0000000,8.3124895
327.0000000,8.3626480
328.0000000,8.4781256
329.0000000,8.6594000
330.0000000,8.5052223
331.0000000,8.6924496
332.0000000,8.4580803
333.0000000,8.6973343
334.0000000,8.6456738
335.0000000,8.6414642
336.0000000,8.6420517
337.0000000,8.4930544
338.0000000,8.6671486
339.0000000,8.5755672
340.0000000,8.6039734
341.0000000,8.7311125
342.0000000,8.6805401
343.0000000,8.7643661
344.0000000,8.5403070
345.0000000,8.6475477
346.0000000,8.5861597
347.0000000,8.7381897
348.0000000,8.4146671
349.0000000,8.6870146
350.0000000,8.6727190
351.0000000,8.6997995
352.0000000,8.9415083
353.0000000,8.6931696
354.0000000,8.6389971
355.0000000,8.7300844
356.0000000,8.7769508
357.0000000,8.7692614
358.0000000,8.5958195
359.0000000,8.6497355
360.0000000,8.6254692
361.0000000,8.5895395
362.0000000,8.6079493
363.0000000,8.7907753
364.0000000,8.6834517
365.0000000,8.6301346
366.0000000,8.8554163
367.0000000,8.8918791
368.0000000,8.8136368
369.0000000,8.9278984
370.0000000,8.8332090
371.0000000,8.6420012
372.0000000,8.7892122
373.0000000,8.6247377
374.0000000,8.8361645
375.0000000,8.8612347
376.0000000,8.7426949
377.0000000,8.7835512
378.0000000,8.6932487
379.0000000,8.6886110
380.0000000,8.5660315
381.0000000,8.5170469
382.0000000,8.7321711
383.0000000,8.7727575
384.0000000,8.9106035
385.0000000,8.8565540
386.0000000,8.6701889
387.0000000,8.6944246
388.0000000,8.6954136
389.0000000,8.7566891
390.0000000,9.0072832
391.0000000,8.7729683
392.0000000,8.8993864
393.0000000,8.8407288
394.0000000,8.9643230
395.0000000,8.7139387
396.0000000,8.8946266
397.0000000,8.9242907
398.0000000,8.6418419
399.0000000,8.9387941
400.0000000,8.9213066
401.0000000,8.9058847
402.0000000,9.0133390
403.0000000,8.9367504
404.0000000,8.7719479
405.0000000,8.6774511
406.0000000,9.0424852
407.0000000,8.6848278
408.0000000,8.9538984
409.0000000,9.0563154
410.0000000,8.9476442
411.0000000,8.8722267
412.0000000,8.8186941
413.0000000,8.8299675
414.0000000,8.8678780
415.0000000,8.7476950
416.0000000,8.8872461
417.0000000,8.7434425
418.0000000,8.8416262
419.0000000,8.9724684
420.0000000,9.0244246
421.0000000,8.8716364
422.0000000,9.0107927
423.0000000,8.8640537
424.0000000,8.9735422
425.0000000,8.8137493
426.0000000,9.0728035
427.0000000,8.8658142
428.0000000,8.8885231
429.0000000,8.8186808
430.0000000,8.9024763
431.0000000,8.8822803
432.0000000,9.0781784
433.0000000,8.7977304
434.0000000,9.1770830
435.0000000,8.8859911
436.0000000,9.1118507
437.0000000,9.0636425
438.0000000,8.6972990
439.0000000,8.8335533
440.0000000,8.9437256
441.0000000,9.0383863
442.0000000,9.1231031
443.0000000,9.1201248
444.0000000,9.0748110
445.0000000,8.9807043
446.0000000,9.0636492
447.0000000,8.9608269
448.0000000,9.0057049
449.0000000,9.0120468
450.0000000,8.6558895
451.0000000,9.0552502
452.0000000,9.1070528
453.0000000,9.0386171
454.0000000,8.8847466
455.0000000,9.0693254
456.0000000,8.9919567
457.0000000,8.8847914
458.0000000,8.9809303
459.0000000,9.1249161
460.0000000,8.9165583
461.0000000,8.9049768
462.0000000,9.0461969
463.0000000,8.8429337
464.0000000,9.0431538
465.0000000,9.0515308
466.0000000,9.1563330
467.0000000,8.9701805
468.0000000,8.8724804
469.0000000,9.0832443
470.0000000,9.1091051
471.0000000,8.9531927
472.0000000,9.0918770
473.0000000,9.0889797
474.0000000,9.1939764
475.0000000,8.9793234
476.0000000,9.0808153
477.0000000,8.9958963
478.0000000,9.0679703
479.0000000,9.0040607
480.0000000,8.8768740
481.0000000,8.9476480
482.0000000,9.1288185
483.0000000,9.3598595
484.0000000,9.0976868
485.0000000,9.0355988
486.0000000,8.9428005
487.0000000,9.1429625
488.0000000,9.1277952
489.0000000,9.0950871
490.0000000,9.0695143
491.0000000,9.0901251
492.0000000,8.7687340
493.0000000,9.2270346
494.0000000,9.2061157
495.0000000,9.1256123
496.0000000,9.1059723
497.0000000,9.1506920
498.0000000,9.0921202
499.0000000,9.1634827
500.0000000,8.8942204
501.0000000,9.0627823
502.0000000,9.1499863
503.0000000,9.2442217
504.0000000,9.2209044
505.0000000,9.0787344
506.0000000,9.2132015
507.0000000,9.2675724
508.0000000,9.2501564
509.0000000,9.1164503
510.0000000,9.0574427
511.0000000,9.0826902
512.0000000,9.2847519
513.0000000,9.1894226
514.0000000,8.9636946
515.0000000,9.1037312
516.0000000,8.9417496
517.0000000,8.9832277
518.0000000,9.2270002
519.0000000,9.2683907
520.0000000,9.1698170
521.0000000,9.3387051
522.0000000,9.1577406
523.0000000,9.1156378
524.0000000,9.2151785
525.0000000,9.1920986
526.0000000,9.2010355
527.0000000,9.2526512
528.0000000,9.2582045
529.0000000,9.1201611
530.0000000,9.0554390
531.0000000,9.0454416
532.0000000,9.2980423
533.0000000,9.2781067
534.0000000,9.1257668
535.0000000,9.3144016
536.0000000,9.0306826
537.0000000,9.2316189
538.0000000,9.1559582
539.0000000,8.9639425
540.0000000,9.1638994
541.0000000,9.1249781
542.0000000,9.0613632
543.0000000,9.0955839
544.0000000,9.0806713
545.0000000,9.3016653
546.0000000,8.9424105
547.0000000,9.1227703
548.0000000,9.1629734
549.0000000,9.0842295
550.0000000,9.3117647
551.0000000,9.1581211
552.0000000,9.1653004
553.0000000,9.0851660
554.0000000,9.0460377
555.0000000,9.2869816
556.0000000,9.2974491
557.0000000,9.1706495
558.0000000,9.1105938
559.0000000,9.2605371
560.0000000,9.0569534
561.0000000,9.1651497
562.0000000,9.2905340
563.0000000,9.2030106
564.0000000,9.1466570
565.0000000,9.2329597
566.0000000,9.2199907
567.0000000,9.1782875
568.0000000,9.1883793
569.0000000,9.0737629
570.0000000,9.2275314
571.0000000,9.0346308
572.0000000,9.1157303
573.0000000,9.2242575
574.0000000,9.2667999
575.0000000,9.2935629
576.0000000,9.1440783
577.0000000,9.4149466
578.0000000,9.4515715
579.0000000,9.3058310
580.0000000,9.3855629
581.0000000,9.0381584
582.0000000,9.2154398
583.0000000,9.1751060
584.0000000,9.1820812
585.0000000,9.4914484
586.0000000,9.2370214
587.0000000,9.2775469
588.0000000,9.3592339
589.0000000,9.2225866
590.0000000,9.2273684
591.0000000,9.3005056
592.0000000,9.0341082
593.0000000,9.1850767
594.0000000,9.3165607
595.0000000,8.9570475
596.0000000,9.2241192
597.0000000,9.0473680
598.0000000,9.2607651
599.0000000,9.2185059
600.0000000,9.2249985
601.0000000,9.3056326
602.0000000,9.2869797
603.0000000,9.1736679
604.0000000,9.1834564
605.0000000,9.3107853
606.0000000,9.3702517
607.0000000,9.3680639
608.0000000,9.3372478
609.0000000,9.2878027
610.0000000,9.2335110
611.0000000,9.3794575
612.0000000,9.0686312
613.0000000,9.1860332
614.0000000,9.3568068
615.0000000,9.1760845
616.0000000,9.3621120
617.0000000,9.3388987
618.0000000,9.6697674
619.0000000,9.3342905
620.0000000,9.2512989
621.0000000,9.3166981
622.0000000,9.1698341
623.0000000,9.3939314
624.0000000,9.3407478
625.0000000,9.3063307
626.0000000,9.3576317
627.0000000,9.3613234
628.0000000,9.1235895
629.0000000,9.1548433
630.0000000,9.3008480
631.0000000,9.2909670
632.0000000,9.4532795
633.0000000,9.3507690
634.0000000,9.4242411
635.0000000,9.2747288
636.0000000,9.3637428
637.0000000,9.5195160
638.0000000,9.2630644
639.0000000,9.5097895
640.0000000,9.4847746
641.0000000,9.3064528
642.0000000,9.5330811
643.0000000,9.2389870
644.0000000,9.3228683
645.0000000,9.3114767
646.0000000,9.3163929
647.0000000,9.3757191
648.0000000,9.3730669
649.0000000,9.4705153
650.0000000,9.4373989
651.0000000,9.5043707
652.0000000,9.3261604
653.0000000,9.4289598
654.0000000,9.4325037
655.0000000,9.3532534
656.0000000,9.4199600
657.0000000,9.2382908
658.0000000,9.3773890
659.0000000,9.4991064
660.0000000,9.4666548
661.0000000,9.3584175
662.0000000,9.2270641
663.0000000,9.3501329
664.0000000,9.2297668
665.0000000,9.2839174
666.0000000,9.3607664
667.0000000,9.3914404
668.0000000,9.3504782
669.0000000,9.3181286
670.0000000,9.4141970
671.0000000,9.2378712
672.0000000,9.2671061
673.0000000,9.2463970
674.0000000,9.2832136
675.0000000,9.4045391
676.0000000,9.4552259
677.0000000,9.3197651
678.0000000,9.2975845
679.0000000,9.3206453
680.0000000,9.2820387
681.0000000,9.1208754
682.0000000,9.4228182
683.0000000,9.4077921
684.0000000,9.5612831
685.0000000,9.2667856
686.0000000,9.2708054
687.0000000,9.4523792
688.0000000,9.4208469
689.0000000,9.3794842
690.0000000,9.3979778
691.0000000,9.3720942
692.0000000,9.4105682
693.0000000,9.3452816
694.0000000,9.3001404
695.0000000,9.4153185
696.0000000,9.2755947
697.0000000,9.3195372
698.0000000,9.5928631
699.0000000,9.4816580
700.0000000,9.3366671
701.0000000,9.2972469
702.0000000,9.2936029
703.0000000,9.3461008
704.0000000,9.5058861
705.0000000,9.2226410
706.0000000,9.2772064
707.0000000,9.6272888
708.0000000,9.3538809
709.0000000,9.6629982
710.0000000,9.3970985
711.0000000,9.3104000
712.0000000,9.4169579
713.0000000,9.5051804
714.0000000,9.4895763
715.0000000,9.2442837
716.0000000,9.4156418
717.0000000,9.3697519
718.0000000,9.4679279
719.0000000,9.5140171
720.0000000,9.2884731
721.0000000,9.4405937
722.0000000,9.4678965
723.0000000,9.4836369
724.0000000,9.4758310
725.0000000,9.1555471
726.0000000,9.3761673
727.0000000,9.4220142
728.0000000,9.7372227
729.0000000,9.4044352
730.0000000,9.4134521
731.0000000,9.4935760
732.0000000,9.5122261
733.0000000,9.5620451
734.0000000,9.3157864
735.0000000,9.5271072
736.0000000,9.5662565
737.0000000,9.3889027
738.0000000,9.3873482
739.0000000,9.4455872
740.0000000,9.2520046
741.0000000,9.4269466
742.0000000,9.4716682
743.0000000,9.4820404
744.0000000,9.3586235
745.0000000,9.4583473
746.0000000,9.5040541
747.0000000,9.4384956
748.0000000,9.3787374
749.0000000,9.5140476
750.0000000,9.4551439
751.0000000,9.6030531
752.0000000,9.3196640
753.0000000,9.4634886
754.0000000,9.5034075
755.0000000,9.4550123
756.0000000,9.3338404
757.0000000,9.2472811
758.0000000,9.4015951
759.0000000,9.4762955
760.0000000,9.4554834
761.0000000,9.4169464
762.0000000,9.3233652
763.0000000,9.3562555
764.0000000,9.4715109
765.0000000,9.4499454
766.0000000,9.4741621
767.0000000,9.2664480
768.0000000,9.4105635
769.0000000,9.5387840
770.0000000,9.3870363
771.0000000,9.5962563
772.0000000,9.5530176
773.0000000,9.6465006
774.0000000,9.6236744
775.0000000,9.6172466
776.0000000,9.4284296
777.0000000,9.4842825
778.0000000,9.3864145
779.0000000,9.3560600
780.0000000,9.6193495
781.0000000,9.4425621
782.0000000,9.6704960
783.0000000,9.3424692
784.0000000,9.4956694
785.0000000,9.3298264
786.0000000,9.5046902
787.0000000,9.3375101
788.0000000,9.5728817
789.0000000,9.5091715
790.0000000,9.5831490
791.0000000,9.6697121
792.0000000,9.4489317
793.0000000,9.5972605
794.0000000,9.5332336
795.0000000,9.4687920
796.0000000,9.5547457
797.0000000,9.4883652
798.0000000,9.4999914
799.0000000,9.4262705
800.0000000,9.4377832
801.0000000,9.5913610
802.0000000,9.5021572
803.0000000,9.6600809
804.0000000,9.5673285
805.0000000,9.6529770
806.0000000,9.5920410
807.0000000,9.6498966
808.0000000,9.6264734
809.0000000,9.5619221
810.0000000,9.5039434
811.0000000,9.4338169
812.0000000,9.6521521
813.0000000,9.4118700
814.0000000,9.7027340
815.0000000,9.4640150
816.0000000,9.5048332
817.0000000,9.5517893
818.0000000,9.3843679
819.0000000,9.6016760
820.0000000,9.5176783
821.0000000,9.5368280
822.0000000,9.4229631
823.0000000,9.3376102
824.0000000,9.4558973
825.0000000,9.6539125
826.0000000,9.6541061
827.0000000,9.7132511
828.0000000,9.5712109
829.0000000,9.7504177
830.0000000,9.5726786
831.0000000,9.5591450
832.0000000,9.3501158
833.0000000,9.6488256
834.0000000,9.4473715
835.0000000,9.5957232
836.0000000,9.4956007
837.0000000,9.4890928
838.0000000,9.5916958
839.0000000,9.6475620
840.0000000,9.6070175
841.0000000,9.5930462
842.0000000,9.6175900
843.0000000,9.7846527
844.0000000,9.8093777
845.0000000,9.5317202
846.0000000,9.6804419
847.0000000,9.6343908
848.0000000,9.5683870
849.0000000,9.7016582
850.0000000,9.6422720
851.0000000,9.5081501
852.0000000,9.5386600
853.0000000,9.6648302
854.0000000,9.5801601
855.0000000,9.5567818
856.0000000,9.5961418
857.0000000,9.5524311
858.0000000,9.5801392
859.0000000,9.5840979
860.0000000,9.6078520
861.0000000,9.4786177
862.0000000,9.5423393
863.0000000,9.3907089
864.0000000,9.4808512
865.0000000,9.6426840
866.0000000,9.5658722
867.0000000,9.7339344
868.0000000,9.5589266
869.0000000,9.5922422
870.0000000,9.6948433
871.0000000,9.5758677
872.0000000,9.6755409
873.0000000,9.5975847
874.0000000,9.5149221
875.0000000,9.7921677
876.0000000,9.7916603
877.0000000,9.5740919
878.0000000,9.5291176
879.0000000,9.6484842
880.0000000,9.7427340
881.0000000,9.4056110
882.0000000,9.6921167
883.0000000,9.5600863
884.0000000,9.5382795
885.0000000,9.4577208
886.0000000,9.7721786
887.0000000,9.7177172
888.0000000,9.6191845
889.0000000,9.5721169
890.0000000,9.7299347
891.0000000,9.5749407
892.0000000,9.6868973
893.0000000,9.5322514
894.0000000,9.5727816
895.0000000,9.5549049
896.0000000,9.7135315
897.0000000,9.6809216
898.0000000,9.4922619
899.0000000,9.6601858
900.0000000,9.5640564
901.0000000,9.7447329
902.0000000,9.6480160
903.0000000,9.4890766
904.0000000,9.5788994
905.0000000,9.6449442
906.0000000,9.5126104
907.0000000,9.3866825
908.0000000,9.7404566
909.0000000,9.5762768
910.0000000,9.4567432
911.0000000,9.5461473
912.0000000,9.7086439
913.0000000,9.6129436
914.0000000,9.5876331
915.0000000,9.5765676
916.0000000,9.6425648
917.0000000,9.6224718
918.0000000,9.6277170
919.0000000,9.5880871
920.0000000,9.5830612
921.0000000,9.5412054
922.0000000,9.5224657
923.0000000,9.7864199
924.0000000,9.5651941
925.0000000,9.4535217
926.0000000,9.6072683
927.0000000,9.6394167
928.0000000,9.6862564
929.0000000,9.5387669
930.0000000,9.5001478
931.0000000,9.7874441
932.0000000,9.5459938
933.0000000,9.6746445
934.0000000,9.6209536
935.0000000,9.5714216
936.0000000,9.4213400
937.0000000,9.5733519
938.0000000,9.7378349
939.0000000,9.7555189
940.0000000,9.8493605
941.0000000,9.6609058
942.0000000,9.6140614
943.0000000,9.7282410
944.0000000,9.5849342
945.0000000,9.4922066
946.0000000,9.3930216
947.0000000,9.6995506
948.0000000,9.5681839
949.0000000,9.5512896
950.0000000,9.4275723
951.0000000,9.7130156
952.0000000,9.7353926
953.0000000,9.5369215
954.0000000,9.6293888
955.0000000,9.7097769
956.0000000,9.7897072
957.0000000,9.4899902
958.0000000,9.5349169
959.0000000,9.5364027
960.0000000,9.6409378
961.0000000,9.5657940
962.0000000,9.5618963
963.0000000,9.6373186
964.0000000,9.4651470
965.0000000,9.6238823
966.0000000,9.6682062
967.0000000,9.5582056
968.0000000,9.5480976
969.0000000,9.7474051
970.0000000,9.6140785
971.0000000,9.6737013
972.0000000,9.6193638
973.0000000,9.5145197
974.0000000,9.4435272
975.0000000,9.7381020
976.0000000,9.6284542
977.0000000,9.7607489
978.0000000,9.4466028
979.0000000,9.7040348
980.0000000,9.6389532
981.0000000,9.4905376
982.0000000,9.4714527
983.0000000,9.6837225
984.0000000,9.5348873
985.0000000,9.7385855
986.0000000,9.7885027
987.0000000,9.4481411
988.0000000,9.6047163
989.0000000,9.8565607
990.0000000,9.6286783
991.0000000,9.5631781
992.0000000,9.7148514
993.0000000,9.7724380
994.0000000,9.6502857
995.0000000,9.6184816
996.0000000,9.4235182
997.0000000,9.7280169
998.0000000,9.7271786
999.0000000,9.7252989
1000.0000000,9.9259691
1001.0000000,9.5690737
1002.0000000,9.5750189
1003.0000000,9.6365089
1004.0000000,9.7164555
1005.0000000,9.7376003
1006.0000000,9.3422785
1007.0000000,8.9032373
1008.0000000,8.8830938
1009.0000000,8.8460236
1010.0000000,8.6941090
1011.0000000,8.5708504
1012.0000000,8.6090336
1013.0000000,8.6948652
1014.0000000,8.8159027
1015.0000000,9.0445814
1016.0000000,9.1211081
1017.0000000,9.6309786
1018.0000000,9.6242027
1019.0000000,9.5785675
1020.0000000,9.4188747
1021.0000000,9.6760435
1022.0000000,9.7478848
1023.0000000,9.6247082
1024.0000000,9.5620127
1025.0000000,9.7129965
1026.0000000,9.6213675
1027.0000000,9.6952848
1028.0000000,9.4955797
1029.0000000,9.7651234
1030.0000000,9.6751642
1031.0000000,9.8005342
1032.0000000,9.5891104
1033.0000000,9.4741535
1034.0000000,9.6879339
1035.0000000,9.6677723
1036.0000000,9.6722717
1037.0000000,9.6028452
1038.0000000,9.7901020
1039.0000000,9.4212723
1040.0000000,9.6308756
1041.0000000,9.4339800
1042.0000000,9.5466480
1043.0000000,9.7544699
1044.0000000,9.7935238
1045.0000000,9.5852137
1046.0000000,9.4929838
1047.0000000,9.6564245
1048.0000000,9.8320856
1049.0000000,9.8930645
1050.0000000,9.6496887
1051.0000000,9.7586813
1052.0000000,9.7128859
1053.0000000,9.6561298
1054.0000000,9.6390190
1055.0000000,9.8267918
1056.0000000,9.6599445
1057.0000000,9.8611107
1058.0000000,9.6778183
1059.0000000,9.8741426
1060.0000000,9.6942377
1061.0000000,9.7411528
1062.0000000,9.6367025
1063.0000000,9.7458868
1064.0000000,9.6875267
1065.0000000,9.6425095
1066.0000000,9.6950111
1067.0000000,9.8302155
1068.0000000,9.6564808
1069.0000000,9.4836931
1070.0000000,9.6069326
1071.0000000,9.6877909
1072.0000000,9.7237759
1073.0000000,9.7416706
1074.0000000,9.7106056
1075.0000000,9.6749496
1076.0000000,9.6334381
1077.0000000,9.7552080
1078.0000000,9.5514936
1079.0000000,9.6967163
1080.0000000,9.5825367
1081.0000000,9.6260748
1082.0000000,9.7290010
1083.0000000,9.6153355
1084.0000000,9.6208324
1085.0000000,9.5469465
1086.0000000,9.6894426
1087.0000000,9.5764112
1088.0000000,9.8364716
1089.0000000,9.8033590
1090.0000000,9.8352547
1091.0000000,9.5103598
1092.0000000,9.6013050
1093.0000000,9.7595663
1094.0000000,9.8342533
1095.0000000,9.6292028
1096.0000000,9.8250809
1097.0000000,9.6406536
1098.0000000,9.5580626
1099.0000000,9.6880121
1100.0000000,9.8324604
1101.0000000,9.6162424
1102.0000000,9.7340021
1103.0000000,9.5306025
1104.0000000,9.6073513
1105.0000000,9.8245831
1106.0000000,9.5411215
1107.0000000,9.8189955
1108.0000000,9.7135277
1109.0000000,9.6767597
1110.0000000,9.4943323
1111.0000000,9.7141762
1112.0000000,9.7871237
1113.0000000,9.7223730
1114.0000000,9.6374140
1115.0000000,9.6216297
1116.0000000,9.5774422
1117.0000000,9.6987486
1118.0000000,9.6504374
1119.0000000,9.7019939
1120.0000000,9.7185936
1121.0000000,9.6705160
1122.0000000,9.6819839
1123.0000000,9.7575655
1124.0000000,9.7340708
1125.0000000,9.6373138
1126.0000000,9.6777000
1127.0000000,9.7617416
1128.0000000,9.6428308
1129.0000000,9.8290091
1130.0000000,9.8709641
1131.0000000,9.9431887
1132.0000000,9.7231731
1133.0000000,9.8267059
1134.0000000,9.7589111
1135.0000000,9.7711172
1136.0000000,9.8649817
1137.0000000,9.8046732
1138.0000000,9.7131529
1139.0000000,9.6936283
1140.0000000,9.7207718
1141.0000000,9.7269583
1142.0000000,9.6848135
1143.0000000,9.6940975
1144.0000000,9.6535988
1145.0000000,9.6792688
1146.0000000,9.5366325
1147.0000000,9.6574879
1148.0000000,9.7797976
1149.0000000,9.7832766
1150.0000000,9.7330341
1151.0000000,9.6911745
1152.0000000,9.5513687
1153.0000000,9.8804655
1154.0000000,9.7432089
1155.0000000,9.7417984
1156.0000000,9.7389841
1157.0000000,9.7202673
1158.0000000,9.6648436
1159.0000000,9.5053759
1160.0000000,9.8419561
1161.0000000,9.6527128
1162.0000000,9.6374254
1163.0000000,9.6610518
1164.0000000,9.5660763
1165.0000000,9.5421066
1166.0000000,9.6571531
1167.0000000,9.8598528
1168.0000000,9.6828270
1169.0000000,9.7702379
1170.0000000,9.7191420
1171.0000000,9.5333843
1172.0000000,9.6000443
1173.0000000,9.8323536
1174.0000000,9.7528458
1175.0000000,9.7749052
1176.0000000,9.7060518
1177.0000000,9.6288013
1178.0000000,9.5065966
1179.0000000,9.8681383
1180.0000000,9.7479887
1181.0000000,9.7737055
1182.0000000,9.7852783
1183.0000000,9.7392063
1184.0000000,9.6461964
1185.0000000,9.8736477
1186.0000000,9.7933016
1187.0000000,9.5434093
1188.0000000,9.7729378
1189.0000000,9.6793480
1190.0000000,9.6555033
1191.0000000,9.7838392
1192.0000000,9.5987434
1193.0000000,9.6441412
1194.0000000,9.7416954
1195.0000000,9.6615019
1196.0000000,9.7693357
1197.0000000,9.8364840
1198.0000000,9.6972685
1199.0000000,9.7814484
1200.0000000,9.6248331
1201.0000000,9.8750544
1202.0000000,9.8400373
1203.0000000,9.8391304
1204.0000000,9.7203779
1205.0000000,9.8861237
1206.0000000,9.5649385
1207.0000000,9.6794081
1208.0000000,9.5415068
1209.0000000,9.4431973
1210.0000000,9.1362982
1211.0000000,9.1591311
1212.0000000,9.2315016
1213.0000000,9.4815416
1214.0000000,9.3515863
1215.0000000,9.2044201
1216.0000000,9.3008404
1217.0000000,9.3722639
1218.0000000,9.4576311
1219.0000000,9.5425386
1220.0000000,9.4776707
1221.0000000,9.6746111
1222.0000000,9.6986923
1223.0000000,9.6718731
1224.0000000,9.6003685
1225.0000000,9.7908907
1226.0000000,9.8860855
1227.0000000,9.7683344
1228.0000000,9.6493826
1229.0000000,9.6969328
1230.0000000,9.6837425
1231.0000000,9.7072792
1232.0000000,9.9840574
1233.0000000,9.7651052
1234.0000000,9.7184877
1235.0000000,9.7690239
1236.0000000,9.8855543
1237.0000000,9.6950188
1238.0000000,9.7401838
1239.0000000,9.7403212
1240.0000000,9.7499714
1241.0000000,9.7563019
1242.0000000,9.7151699
1243.0000000,9.7938299
1244.0000000,9.7045345
1245.0000000,9.8953314
1246.0000000,9.8280745
1247.0000000,9.8595972
1248.0000000,9.6965332
1249.0000000,9.7244711
1250.0000000,10.0713425
1251.0000000,9.9548912
1252.0000000,9.9141254
1253.0000000,9.8413792
1254.0000000,9.7042007
1255.0000000,9.6836853
1256.0000000,9.7647247
1257.0000000,9.8466187
1258.0000000,9.7859831
1259.0000000,9.7298050
1260.0000000,9.7918205
1261.0000000,9.9653215
1262.0000000,9.8565769
1263.0000000,9.7904987
1264.0000000,9.7375345
1265.0000000,9.7711296
1266.0000000,9.8932123
1267.0000000,9.8182039
1268.0000000,9.7009144
1269.0000000,9.8307953
1270.0000000,9.6481504
1271.0000000,9.9473801
1272.0000000,9.8085871
1273.0000000,9.8623791
1274.0000000,9.8920536
1275.0000000,9.7834234
1276.0000000,9.8220901
1277.0000000,9.8269644
1278.0000000,9.7320185
1279.0000000,9.8556709
1280.0000000,9.7045412
1281.0000000,9.6442175
1282.0000000,9.5901051
1283.0000000,10.1217432
1284.0000000,9.8773813
1285.0000000,9.8760004
1286.0000000,9.7376738
1287.0000000,9.7098608
1288.0000000,9.6419973
1289.0000000,9.8246965
1290.0000000,9.8867531
1291.0000000,9.7899055
1292.0000000,9.7820587
1293.0000000,9.8013191
1294.0000000,9.8801565
1295.0000000,9.7696028
1296.0000000,9.7689962
1297.0000000,9.5427933
1298.0000000,9.7156019
1299.0000000,9.6960564
1300.0000000,9.8073740
1301.0000000,9.7780046
1302.0000000,9.5283194
1303.0000000,9.6213732
1304.0000000,9.6739178
1305.0000000,9.8489141
1306.0000000,9.7960911
1307.0000000,9.8841143
1308.0000000,9.6636467
1309.0000000,9.5984278
1310.0000000,9.8057299
1311.0000000,9.8677406
1312.0000000,9.8127441
1313.0000000,9.8264599
1314.0000000,9.8155375
1315.0000000,9.7042856
1316.0000000,9.7001591
1317.0000000,9.5005035
1318.0000000,9.8252363
1319.0000000,9.6779938
1320.0000000,9.5305481
1321.0000000,9.7979031
1322.0000000,9.7864685
1323.0000000,9.7807961
1324.0000000,9.7096376
1325.0000000,9.6071138
1326.0000000,9.5521355
1327.0000000,9.7274284
1328.0000000,9.7425528
1329.0000000,9.6736670
1330.0000000,9.8990593
1331.0000000,9.8530464
1332.0000000,9.8335972
1333.0000000,9.9304543
1334.0000000,9.6930265
1335.0000000,9.7186050
1336.0000000,9.8429193
1337.0000000,9.7186432
1338.0000000,9.5847521
1339.0000000,9.7125473
1340.0000000,9.7222548
1341.0000000,9.7447395
1342.0000000,9.5514669
1343.0000000,9.7098856
1344.0000000,9.7190828
1345.0000000,9.8604708
1346.0000000,9.7492723
1347.0000000,9.8023338
1348.0000000,9.9562864
1349.0000000,9.8359194
1350.0000000,9.7856817
1351.0000000,9.6090012
1352.0000000,9.2635241
1353.0000000,9.8469095
1354.0000000,9.7589474
1355.0000000,9.7871027
1356.0000000,9.9135656
1357.0000000,9.7264814
1358.0000000,9.7146254
1359.0000000,9.7202282
1360.0000000,9.7909002
1361.0000000,9.7517986
1362.0000000,9.9308472
1363.0000000,9.7964821
1364.0000000,9.7356663
1365.0000000,9.7168245
1366.0000000,9.8286877
1367.0000000,9.8730755
1368.0000000,9.9137802
1369.0000000,9.8562880
1370.0000000,9.7282410
1371.0000000,10.0680180
1372.0000000,9.8212910
1373.0000000,9.7175589
1374.0000000,9.5755348
1375.0000000,9.8014917
1376.0000000,9.8580132
1377.0000000,9.7410746
1378.0000000,9.7317657
1379.0000000,9.8568668
1380.0000000,9.7595596
1381.0000000,9.6592674
1382.0000000,9.6691828
1383.0000000,9.7903719
1384.0000000,9.9183598
1385.0000000,9.6179981
1386.0000000,9.7964325
1387.0000000,9.7946749
1388.0000000,9.6635942
1389.0000000,9.8025637
1390.0000000,9.6876659
1391.0000000,9.7119961
1392.0000000,9.7982655
1393.0000000,9.7319746
1394.0000000,9.9713573
1395.0000000,9.6428604
1396.0000000,9.8392715
1397.0000000,9.4671831
1398.0000000,9.7134247
1399.0000000,9.5669575
1400.0000000,9.6536427
1401.0000000,9.6186333
1402.0000000,9.6971235
1403.0000000,9.6965485
1404.0000000,9.9465780
1405.0000000,9.6881628
1406.0000000,9.7208567
1407.0000000,9.6366692
1408.0000000,9.8046331
1409.0000000,9.6979628
1410.0000000,9.8314247
1411.0000000,9.9704485
1412.0000000,9.6826029
1413.0000000,9.7771692
1414.0000000,9.7375927
1415.0000000,9.6605005
1416.0000000,9.8368711
1417.0000000,9.7905874
1418.0000000,9.7496147
1419.0000000,9.7718706
1420.0000000,9.6830473
1421.0000000,9.9187613
1422.0000000,9.8602924
1423.0000000,9.7672348
1424.0000000,9.7701120
1425.0000000,9.8972816
1426.0000000,9.8417425
1427.0000000,9.7920094
1428.0000000,9.8069077
1429.0000000,9.5752277
1430.0000000,9.7771254
1431.0000000,9.9550486
1432.0000000,9.6652222
1433.0000000,9.6989450
1434.0000000,9.6739292
1435.0000000,9.7595844
1436.0000000,9.7748623
1437.0000000,9.7318563
1438.0000000,9.7549267
1439.0000000,10.0023623
1440.0000000,9.8472013
1441.0000000,9.8348007
1442.0000000,9.8468809
1443.0000000,10.0148649
1444.0000000,9.7567225
1445.0000000,9.7866907
1446.0000000,9.8653231
1447.0000000,9.9166012
1448.0000000,9.8277960
1449.0000000,9.8102999
1450.0000000,10.1609869
1451.0000000,9.7393732
1452.0000000,9.7552481
1453.0000000,9.7648926
1454.0000000,9.8604403
1455.0000000,9.7665710
1456.0000000,9.8455181
1457.0000000,9.9566889
1458.0000000,9.8080902
1459.0000000,9.9483995
1460.0000000,9.9424200
1461.0000000,9.8888025
1462.0000000,9.6881962
1463.0000000,9.8795328
1464.0000000,9.7271318
1465.0000000,9.7482481
1466.0000000,9.6462240
1467.0000000,9.7785330
1468.0000000,9.7534952
1469.0000000,9.8060217
1470.0000000,9.9229612
1471.0000000,9.6631546
1472.0000000,9.7830667
1473.0000000,9.8634605
1474.0000000,9.8688498
1475.0000000,9.9494696
1476.0000000,9.9648495
1477.0000000,9.9894695
1478.0000000,9.7783909
1479.0000000,9.6878796
1480.0000000,9.8240414
1481.0000000,9.7561426
1482.0000000,9.6706228
1483.0000000,9.6343775
1484.0000000,9.8463535
1485.0000000,10.0071535
1486.0000000,9.8086653
1487.0000000,9.9626551
1488.0000000,9.8604527
1489.0000000,9.7724714
1490.0000000,9.9554892
1491.0000000,9.7050905
1492.0000000,9.8995914
1493.0000000,9.8513069
1494.0000000,9.6801414
1495.0000000,9.7589550
1496.0000000,9.9355612
1497.0000000,9.7695332
1498.0000000,9.8339405
1499.0000000,9.9078999
1500.0000000,9.8972702
1501.0000000,9.7338076
1502.0000000,9.7907000
1503.0000000,9.8528137
1504.0000000,9.8356066
1505.0000000,9.8125238
1506.0000000,9.8338795
1507.0000000,9.7379808
1508.0000000,9.8675499
1509.0000000,9.8524199
1510.0000000,10.0214005
1511.0000000,9.9070997
1512.0000000,9.8471870
1513.0000000,9.6946154
1514.0000000,9.6459723
1515.0000000,9.7441015
1516.0000000,9.8108540
1517.0000000,9.7453032
1518.0000000,9.8238754
1519.0000000,9.7743692
1520.0000000,9.9341707
1521.0000000,9.7248516
1522.0000000,9.8294859
1523.0000000,9.8058605
1524.0000000,9.7518778
1525.0000000,9.8211250
1526.0000000,9.7891636
1527.0000000,9.7432013
1528.0000000,9.6018610
1529.0000000,9.8192778
1530.0000000,9.8992605
1531.0000000,9.9274416
1532.0000000,10.0508070
1533.0000000,9.8610544
1534.0000000,10.0353088
1535.0000000,10.1639833
1536.0000000,9.7767019
1537.0000000,9.8115816
1538.0000000,9.8652277
1539.0000000,9.6291409
1540.0000000,9.9269800
1541.0000000,10.0082216
1542.0000000,9.9357195
1543.0000000,9.7747879
1544.0000000,9.7881422
1545.0000000,9.7060509
1546.0000000,9.7879410
1547.0000000,9.8294868
1548.0000000,10.0387793
1549.0000000,9.7248583
1550.0000000,9.7997513
1551.0000000,9.7932091
1552.0000000,9.7929344
1553.0000000,10.0630493
1554.0000000,9.9249058
1555.0000000,9.7934980
1556.0000000,9.7696247
1557.0000000,9.9763813
1558.0000000,9.9189472
1559.0000000,9.9069805
1560.0000000,9.7688894
1561.0000000,9.6149015
1562.0000000,9.6155758
1563.0000000,9.5656443
1564.0000000,9.5601921
1565.0000000,9.5330219
1566.0000000,9.5342855
1567.0000000,9.4476919
1568.0000000,9.2663937
1569.0000000,9.3176508
1570.0000000,9.3763371
1571.0000000,9.4335575
1572.0000000,9.5192785
1573.0000000,9.6264544
1574.0000000,9.5978804
1575.0000000,9.8341637
1576.0000000,9.7225761
1577.0000000,9.6291065
1578.0000000,9.5943136
1579.0000000,9.9580555
1580.0000000,9.7354479
1581.0000000,9.8125362
1582.0000000,9.8207655
1583.0000000,9.9895802
1584.0000000,9.7936983
1585.0000000,9.7934036
1586.0000000,10.0441456
1587.0000000,9.7377167
1588.0000000,9.7793980
1589.0000000,9.9279842
1590.0000000,9.8314981
1591.0000000,9.7748327
1592.0000000,9.7919140
1593.0000000,9.9757614
1594.0000000,9.8534050
1595.0000000,10.0852299
1596.0000000,9.8870449
1597.0000000,9.8184023
1598.0000000,9.6660700
1599.0000000,9.8788872
1600.0000000,9.8825369
1601.0000000,10.0357761
1602.0000000,9.7850370
1603.0000000,9.8396282
1604.0000000,10.0025406
1605.0000000,9.8796473
1606.0000000,9.6877098
1607.0000000,9.9614296
1608.0000000,9.9292469
1609.0000000,9.8939371
1610.0000000,9.7822685
1611.0000000,9.9486923
1612.0000000,9.8285894
1613.0000000,9.8671246
1614.0000000,9.8275795
1615.0000000,10.0275497
1616.0000000,9.6799908
1617.0000000,9.8463192
1618.0000000,9.8898630
1619.0000000,9.8307076
1620.0000000,9.7131205
1621.0000000,9.9362564
1622.0000000,9.8857317
1623.0000000,9.7514019
1624.0000000,9.9358416
1625.0000000,9.8058987
1626.0000000,9.9880466
1627.0000000,9.7766504
1628.0000000,10.0111713
1629.0000000,9.7568893
1630.0000000,9.8186417
1631.0000000,9.7940388
1632.0000000,9.8804951
1633.0000000,9.9951429
1634.0000000,9.8746281
1635.0000000,9.7094536
1636.0000000,9.9972839
1637.0000000,9.9677162
1638.0000000,9.8522987
1639.0000000,9.8664627
1640.0000000,9.6810369
1641.0000000,9.6916523
1642.0000000,9.7999792
1643.0000000,9.9383993
1644.0000000,10.0461988
1645.0000000,9.7445087
1646.0000000,9.8642721
1647.0000000,9.8862810
1648.0000000,9.8088045
1649.0000000,10.0050745
1650.0000000,9.8347158
1651.0000000,9.7867832
1652.0000000,9.9056921
1653.0000000,9.7890167
1654.0000000,9.8519363
1655.0000000,9.8411674
1656.0000000,9.9463577
1657.0000000,9.8051472
1658.0000000,10.0603180
1659.0000000,9.8012400


==> data/enc_var-vae_circ-ThreeGPP-enc_var-noisy-128rx-1p-lat-2.txt <==
ep,enc_var
1.0000000,0.2720207
2.0000000,0.1543889
3.0000000,0.1615027
4.0000000,0.1632599
5.0000000,0.1812086
6.0000000,0.1752001
7.0000000,0.1742308
8.0000000,0.1667811
9.0000000,0.1652531
10.0000000,0.1530853
11.0000000,0.1555602
12.0000000,0.1472047
13.0000000,0.1392642
14.0000000,0.1206491
15.0000000,0.1073713
16.0000000,0.0949024
17.0000000,0.0905713
18.0000000,0.0859516
19.0000000,0.0829306
20.0000000,0.0799128
21.0000000,0.0804027
22.0000000,0.0775991
23.0000000,0.0793107
24.0000000,0.0771627
25.0000000,0.0777189
26.0000000,0.0780941
27.0000000,0.0760657
28.0000000,0.0746149
29.0000000,0.0775926
30.0000000,0.0768395
31.0000000,0.0758900
32.0000000,0.0738933
33.0000000,0.0753011
34.0000000,0.0734729
35.0000000,0.0755467
36.0000000,0.0721820
37.0000000,0.0747219
38.0000000,0.0750716
39.0000000,0.0766904
40.0000000,0.0711001
41.0000000,0.0722693
42.0000000,0.0716136
43.0000000,0.0774911
44.0000000,0.0724474
45.0000000,0.0768342
46.0000000,0.0740910
47.0000000,0.0706083
48.0000000,0.0710141
49.0000000,0.0709720
50.0000000,0.0718523
51.0000000,0.0712857
52.0000000,0.0695510
53.0000000,0.0715834
54.0000000,0.0710962
55.0000000,0.0690994
56.0000000,0.0710221
57.0000000,0.0701302
58.0000000,0.0704868
59.0000000,0.0662808
60.0000000,0.0689754
61.0000000,0.0694995
62.0000000,0.0684873
63.0000000,0.0701729
64.0000000,0.0682717
65.0000000,0.0726364
66.0000000,0.0678980
67.0000000,0.0683427
68.0000000,0.0667935
69.0000000,0.0674951
70.0000000,0.0667483
71.0000000,0.0676664
72.0000000,0.0671409
73.0000000,0.0707346
74.0000000,0.0653880
75.0000000,0.0692255
76.0000000,0.0672756
77.0000000,0.0705824
78.0000000,0.0682086
79.0000000,0.0678084
80.0000000,0.0665871
81.0000000,0.0672077
82.0000000,0.0707226
83.0000000,0.0663665
84.0000000,0.0681453
85.0000000,0.0676182
86.0000000,0.0664815
87.0000000,0.0652948
88.0000000,0.0682466
89.0000000,0.0670628
90.0000000,0.0628690
91.0000000,0.0672729
92.0000000,0.0696595
93.0000000,0.0659477
94.0000000,0.0665854
95.0000000,0.0678027
96.0000000,0.0694065
97.0000000,0.0710705
98.0000000,0.0669822
99.0000000,0.0675158
100.0000000,0.0707569
101.0000000,0.0675729
102.0000000,0.0647626
103.0000000,0.0672096
104.0000000,0.0682326
105.0000000,0.0676634
106.0000000,0.0671945
107.0000000,0.0697426
108.0000000,0.0698962
109.0000000,0.0655409
110.0000000,0.0689322
111.0000000,0.0697366
112.0000000,0.0707961
113.0000000,0.0675575
114.0000000,0.0672995
115.0000000,0.0635425
116.0000000,0.0687475
117.0000000,0.0712856
118.0000000,0.0720865
119.0000000,0.0693617
120.0000000,0.0673865
121.0000000,0.0683175
122.0000000,0.0683339
123.0000000,0.0705322
124.0000000,0.0701931
125.0000000,0.0693949
126.0000000,0.0673212
127.0000000,0.0686744
128.0000000,0.0663583
129.0000000,0.0702434
130.0000000,0.0701284
131.0000000,0.0693343
132.0000000,0.0717841
133.0000000,0.0659444
134.0000000,0.0705982
135.0000000,0.0654783
136.0000000,0.0691705
137.0000000,0.0681491
138.0000000,0.0690900
139.0000000,0.0696645
140.0000000,0.0687210
141.0000000,0.0630431
142.0000000,0.0701564
143.0000000,0.0695383
144.0000000,0.0705088
145.0000000,0.0713252
146.0000000,0.0705961
147.0000000,0.0681840
148.0000000,0.0710198
149.0000000,0.0687509
150.0000000,0.0709352
151.0000000,0.0686890
152.0000000,0.0721573
153.0000000,0.0706581
154.0000000,0.0701098
155.0000000,0.0687737
156.0000000,0.0732196
157.0000000,0.0689240
158.0000000,0.0706533
159.0000000,0.0685960
160.0000000,0.0711386
161.0000000,0.0694229
162.0000000,0.0714604
163.0000000,0.0703270
164.0000000,0.0737399
165.0000000,0.0706523
166.0000000,0.0760484
167.0000000,0.0705980
168.0000000,0.0703949
169.0000000,0.0709065
170.0000000,0.0696726
171.0000000,0.0704081
172.0000000,0.0735553
173.0000000,0.0699149
174.0000000,0.0716062
175.0000000,0.0720664
176.0000000,0.0717146
177.0000000,0.0716423
178.0000000,0.0674888
179.0000000,0.0715397
180.0000000,0.0696747
181.0000000,0.0714321
182.0000000,0.0718929
183.0000000,0.0721684
184.0000000,0.0758560
185.0000000,0.0718750
186.0000000,0.0720321
187.0000000,0.0702937
188.0000000,0.0697581
189.0000000,0.0728329
190.0000000,0.0730379
191.0000000,0.0700094
192.0000000,0.0720535
193.0000000,0.0743717
194.0000000,0.0752194
195.0000000,0.0742313
196.0000000,0.0715492
197.0000000,0.0697616
198.0000000,0.0732327
199.0000000,0.0693053
200.0000000,0.0709331
201.0000000,0.0727030
202.0000000,0.0722933
203.0000000,0.0732745
204.0000000,0.0710251
205.0000000,0.0698101
206.0000000,0.0735371
207.0000000,0.0716536
208.0000000,0.0703005
209.0000000,0.0693143
210.0000000,0.0711729
211.0000000,0.0653006
212.0000000,0.0705634
213.0000000,0.0743303
214.0000000,0.0717391
215.0000000,0.0721090
216.0000000,0.0702910
217.0000000,0.0673689
218.0000000,0.0700257
219.0000000,0.0685267
220.0000000,0.0712854
221.0000000,0.0708995
222.0000000,0.0674093
223.0000000,0.0665493
224.0000000,0.0684074
225.0000000,0.0682947
226.0000000,0.0678681
227.0000000,0.0676576
228.0000000,0.0620086
229.0000000,0.0663750
230.0000000,0.0654859
231.0000000,0.0680248
232.0000000,0.0664641
233.0000000,0.0655059
234.0000000,0.0634228
235.0000000,0.0645502
236.0000000,0.0652759
237.0000000,0.0612145
238.0000000,0.0642605
239.0000000,0.0661430
240.0000000,0.0658012
241.0000000,0.0641045
242.0000000,0.0592360
243.0000000,0.0643734
244.0000000,0.0636154
245.0000000,0.0640863
246.0000000,0.0670572
247.0000000,0.0643974
248.0000000,0.0637496
249.0000000,0.0641648
250.0000000,0.0644280
251.0000000,0.0638379
252.0000000,0.0655813
253.0000000,0.0623192
254.0000000,0.0637058
255.0000000,0.0615271
256.0000000,0.0658518
257.0000000,0.0620277
258.0000000,0.0622904
259.0000000,0.0602305
260.0000000,0.0610348
261.0000000,0.0606470
262.0000000,0.0626639
263.0000000,0.0605551
264.0000000,0.0632128
265.0000000,0.0607356
266.0000000,0.0586568
267.0000000,0.0604663
268.0000000,0.0597200
269.0000000,0.0613350
270.0000000,0.0591366
271.0000000,0.0608830
272.0000000,0.0596376
273.0000000,0.0603991
274.0000000,0.0584846
275.0000000,0.0603557
276.0000000,0.0573489
277.0000000,0.0571539
278.0000000,0.0568181
279.0000000,0.0591782
280.0000000,0.0598479
281.0000000,0.0582242
282.0000000,0.0621971
283.0000000,0.0571064
284.0000000,0.0594819
285.0000000,0.0583250
286.0000000,0.0549367
287.0000000,0.0590117
288.0000000,0.0578163
289.0000000,0.0580010
290.0000000,0.0594553
291.0000000,0.0555743
292.0000000,0.0573806
293.0000000,0.0557343
294.0000000,0.0576875
295.0000000,0.0552497
296.0000000,0.0570143
297.0000000,0.0565087
298.0000000,0.0551584
299.0000000,0.0554571
300.0000000,0.0553632
301.0000000,0.0554613
302.0000000,0.0540989
303.0000000,0.0549612
304.0000000,0.0549412
305.0000000,0.0571639
306.0000000,0.0561939
307.0000000,0.0534519
308.0000000,0.0551079
309.0000000,0.0549103
310.0000000,0.0553782
311.0000000,0.0554032
312.0000000,0.0539541
313.0000000,0.0541569
314.0000000,0.0557467
315.0000000,0.0540008
316.0000000,0.0553831
317.0000000,0.0543473
318.0000000,0.0552770
319.0000000,0.0522761
320.0000000,0.0514255
321.0000000,0.0528198
322.0000000,0.0524159
323.0000000,0.0538477
324.0000000,0.0520102
325.0000000,0.0532431
326.0000000,0.0517629
327.0000000,0.0520580
328.0000000,0.0514990
329.0000000,0.0527621
330.0000000,0.0530128
331.0000000,0.0503927
332.0000000,0.0497275
333.0000000,0.0507797
334.0000000,0.0523374
335.0000000,0.0473571
336.0000000,0.0508163
337.0000000,0.0467050
338.0000000,0.0504088
339.0000000,0.0497569
340.0000000,0.0480326
341.0000000,0.0477408
342.0000000,0.0462226
343.0000000,0.0485053
344.0000000,0.0478719
345.0000000,0.0446036
346.0000000,0.0458706
347.0000000,0.0484685
348.0000000,0.0453405
349.0000000,0.0456377
350.0000000,0.0451414
351.0000000,0.0453741
352.0000000,0.0450924
353.0000000,0.0453368
354.0000000,0.0454272
355.0000000,0.0465130
356.0000000,0.0430797
357.0000000,0.0435503
358.0000000,0.0427477
359.0000000,0.0431924
360.0000000,0.0460750
361.0000000,0.0437079
362.0000000,0.0408704
363.0000000,0.0426227
364.0000000,0.0435184
365.0000000,0.0404702
366.0000000,0.0409570
367.0000000,0.0408039
368.0000000,0.0398549
369.0000000,0.0403882
370.0000000,0.0401948
371.0000000,0.0403192
372.0000000,0.0404851
373.0000000,0.0416358
374.0000000,0.0393311
375.0000000,0.0407214
376.0000000,0.0411311
377.0000000,0.0404953
378.0000000,0.0393678
379.0000000,0.0397043
380.0000000,0.0392823
381.0000000,0.0401122
382.0000000,0.0401873
383.0000000,0.0396613
384.0000000,0.0374161
385.0000000,0.0394500
386.0000000,0.0385709
387.0000000,0.0382991
388.0000000,0.0376475
389.0000000,0.0374403
390.0000000,0.0361920
391.0000000,0.0381467
392.0000000,0.0370598
393.0000000,0.0365862
394.0000000,0.0354640
395.0000000,0.0381215
396.0000000,0.0359557
397.0000000,0.0348710
398.0000000,0.0361518
399.0000000,0.0337758
400.0000000,0.0338858
401.0000000,0.0339558
402.0000000,0.0336222
403.0000000,0.0332559
404.0000000,0.0334718
405.0000000,0.0326776
406.0000000,0.0347916
407.0000000,0.0321075
408.0000000,0.0351688
409.0000000,0.0333267
410.0000000,0.0330861
411.0000000,0.0338052
412.0000000,0.0326675
413.0000000,0.0337366
414.0000000,0.0320158
415.0000000,0.0338257
416.0000000,0.0325626
417.0000000,0.0318687
418.0000000,0.0323403
419.0000000,0.0335644
420.0000000,0.0314427
421.0000000,0.0298037
422.0000000,0.0319823
423.0000000,0.0311382
424.0000000,0.0309471
425.0000000,0.0310967
426.0000000,0.0301710
427.0000000,0.0316529
428.0000000,0.0308515
429.0000000,0.0309144
430.0000000,0.0301920
431.0000000,0.0307628
432.0000000,0.0302230
433.0000000,0.0289399
434.0000000,0.0300023
435.0000000,0.0288432
436.0000000,0.0283935
437.0000000,0.0282113
438.0000000,0.0296714
439.0000000,0.0294976
440.0000000,0.0275703
441.0000000,0.0289170
442.0000000,0.0265896
443.0000000,0.0293241
444.0000000,0.0266503
445.0000000,0.0276856
446.0000000,0.0275265
447.0000000,0.0278966
448.0000000,0.0279384
449.0000000,0.0271928
450.0000000,0.0278258
451.0000000,0.0268443
452.0000000,0.0265338
453.0000000,0.0283125
454.0000000,0.0262658
455.0000000,0.0265971
456.0000000,0.0265825
457.0000000,0.0266935
458.0000000,0.0271459
459.0000000,0.0258398
460.0000000,0.0277042
461.0000000,0.0264108
462.0000000,0.0285203
463.0000000,0.0263630
464.0000000,0.0244359
465.0000000,0.0264994
466.0000000,0.0255094
467.0000000,0.0257142
468.0000000,0.0258682
469.0000000,0.0259809
470.0000000,0.0252371
471.0000000,0.0252811
472.0000000,0.0256718
473.0000000,0.0264442
474.0000000,0.0246614
475.0000000,0.0246273
476.0000000,0.0261386
477.0000000,0.0256131
478.0000000,0.0237868
479.0000000,0.0259806
480.0000000,0.0260336
481.0000000,0.0271885
482.0000000,0.0241880
483.0000000,0.0242085
484.0000000,0.0249827
485.0000000,0.0244403
486.0000000,0.0237960
487.0000000,0.0245740
488.0000000,0.0228025
489.0000000,0.0242531
490.0000000,0.0252232
491.0000000,0.0242498
492.0000000,0.0243362
493.0000000,0.0234395
494.0000000,0.0225338
495.0000000,0.0232463
496.0000000,0.0243225
497.0000000,0.0236222
498.0000000,0.0242542
499.0000000,0.0247725
500.0000000,0.0236769
501.0000000,0.0231810
502.0000000,0.0226735
503.0000000,0.0227567
504.0000000,0.0238203
505.0000000,0.0234844
506.0000000,0.0224297
507.0000000,0.0229756
508.0000000,0.0229008
509.0000000,0.0222682
510.0000000,0.0225969
511.0000000,0.0228802
512.0000000,0.0240250
513.0000000,0.0237365
514.0000000,0.0219809
515.0000000,0.0219221
516.0000000,0.0230462
517.0000000,0.0229724
518.0000000,0.0231187
519.0000000,0.0227388
520.0000000,0.0225071
521.0000000,0.0232970
522.0000000,0.0222875
523.0000000,0.0218032
524.0000000,0.0219471
525.0000000,0.0220082
526.0000000,0.0208134
527.0000000,0.0238548
528.0000000,0.0216239
529.0000000,0.0219213
530.0000000,0.0213148
531.0000000,0.0230806
532.0000000,0.0224010
533.0000000,0.0212738
534.0000000,0.0225194
535.0000000,0.0224250
536.0000000,0.0220726
537.0000000,0.0213680
538.0000000,0.0208805
539.0000000,0.0211377
540.0000000,0.0216764
541.0000000,0.0224722
542.0000000,0.0216528
543.0000000,0.0221033
544.0000000,0.0216748
545.0000000,0.0217333
546.0000000,0.0214454
547.0000000,0.0219760
548.0000000,0.0224328
549.0000000,0.0209442
550.0000000,0.0206271
551.0000000,0.0211006
552.0000000,0.0217948
553.0000000,0.0214458
554.0000000,0.0225555
555.0000000,0.0218410
556.0000000,0.0210434
557.0000000,0.0204825
558.0000000,0.0211773
559.0000000,0.0202193
560.0000000,0.0208999
561.0000000,0.0208695
562.0000000,0.0219923
563.0000000,0.0213125
564.0000000,0.0212295
565.0000000,0.0204383
566.0000000,0.0200353
567.0000000,0.0202642
568.0000000,0.0203387
569.0000000,0.0206489
570.0000000,0.0204871
571.0000000,0.0203468
572.0000000,0.0204894
573.0000000,0.0200903
574.0000000,0.0211558
575.0000000,0.0201189
576.0000000,0.0210299
577.0000000,0.0198778
578.0000000,0.0204653
579.0000000,0.0204138
580.0000000,0.0200840
581.0000000,0.0192136
582.0000000,0.0202127
583.0000000,0.0208631
584.0000000,0.0205749
585.0000000,0.0210577
586.0000000,0.0197328
587.0000000,0.0196235
588.0000000,0.0209653
589.0000000,0.0201690
590.0000000,0.0227243
591.0000000,0.0201388
592.0000000,0.0197600
593.0000000,0.0200697
594.0000000,0.0192067
595.0000000,0.0202666
596.0000000,0.0204264
597.0000000,0.0202407
598.0000000,0.0198589
599.0000000,0.0193288
600.0000000,0.0199166
601.0000000,0.0196950
602.0000000,0.0206769
603.0000000,0.0215121
604.0000000,0.0207632
605.0000000,0.0200764
606.0000000,0.0203833
607.0000000,0.0194785
608.0000000,0.0198906
609.0000000,0.0195089
610.0000000,0.0189956
611.0000000,0.0193529
612.0000000,0.0192782
613.0000000,0.0198882
614.0000000,0.0186983
615.0000000,0.0203079
616.0000000,0.0194812
617.0000000,0.0197020
618.0000000,0.0191718
619.0000000,0.0191433
620.0000000,0.0199531
621.0000000,0.0192397
622.0000000,0.0188918
623.0000000,0.0191319
624.0000000,0.0184352
625.0000000,0.0191491
626.0000000,0.0187106
627.0000000,0.0188199
628.0000000,0.0193890
629.0000000,0.0183038
630.0000000,0.0193469
631.0000000,0.0192336
632.0000000,0.0197925
633.0000000,0.0184504
634.0000000,0.0191133
635.0000000,0.0188723
636.0000000,0.0196480
637.0000000,0.0192054
638.0000000,0.0187320
639.0000000,0.0179083
640.0000000,0.0189355
641.0000000,0.0187136
642.0000000,0.0190823
643.0000000,0.0190076
644.0000000,0.0191606
645.0000000,0.0188152
646.0000000,0.0187105
647.0000000,0.0189784
648.0000000,0.0196718
649.0000000,0.0192058
650.0000000,0.0186227
651.0000000,0.0181664
652.0000000,0.0186805
653.0000000,0.0192095
654.0000000,0.0191514
655.0000000,0.0191844
656.0000000,0.0189482
657.0000000,0.0187393
658.0000000,0.0183723
659.0000000,0.0180049
660.0000000,0.0180350
661.0000000,0.0186347
662.0000000,0.0187209
663.0000000,0.0189256
664.0000000,0.0190158
665.0000000,0.0186445
666.0000000,0.0181994
667.0000000,0.0175709
668.0000000,0.0176030
669.0000000,0.0178280
670.0000000,0.0191562
671.0000000,0.0179060
672.0000000,0.0183771
673.0000000,0.0196111
674.0000000,0.0182784
675.0000000,0.0185619
676.0000000,0.0183374
677.0000000,0.0188395
678.0000000,0.0196828
679.0000000,0.0189907
680.0000000,0.0189451
681.0000000,0.0178476
682.0000000,0.0181625
683.0000000,0.0180484
684.0000000,0.0177169
685.0000000,0.0177547
686.0000000,0.0180086
687.0000000,0.0184766
688.0000000,0.0186814
689.0000000,0.0174597
690.0000000,0.0189012
691.0000000,0.0183366
692.0000000,0.0183584
693.0000000,0.0193712
694.0000000,0.0179186
695.0000000,0.0179226
696.0000000,0.0192526
697.0000000,0.0180914
698.0000000,0.0184212
699.0000000,0.0172288
700.0000000,0.0173632
701.0000000,0.0178888
702.0000000,0.0183844
703.0000000,0.0182380
704.0000000,0.0178036
705.0000000,0.0180462
706.0000000,0.0191077
707.0000000,0.0187370
708.0000000,0.0188364
709.0000000,0.0181920
710.0000000,0.0177488
711.0000000,0.0182791
712.0000000,0.0181538
713.0000000,0.0176108
714.0000000,0.0177454
715.0000000,0.0177561
716.0000000,0.0180880
717.0000000,0.0189862
718.0000000,0.0174534
719.0000000,0.0169896
720.0000000,0.0177313
721.0000000,0.0178889
722.0000000,0.0179941
723.0000000,0.0182013
724.0000000,0.0182393
725.0000000,0.0182339
726.0000000,0.0180673
727.0000000,0.0177468
728.0000000,0.0174023
729.0000000,0.0186260
730.0000000,0.0176505
731.0000000,0.0173418
732.0000000,0.0179940
733.0000000,0.0174576
734.0000000,0.0182153
735.0000000,0.0182303
736.0000000,0.0184095
737.0000000,0.0173953
738.0000000,0.0177627
739.0000000,0.0171484
740.0000000,0.0177724
741.0000000,0.0175052
742.0000000,0.0174467
743.0000000,0.0186744
744.0000000,0.0179293
745.0000000,0.0175080
746.0000000,0.0177265
747.0000000,0.0184273
748.0000000,0.0183296
749.0000000,0.0176115
750.0000000,0.0175767
751.0000000,0.0176494
752.0000000,0.0175096
753.0000000,0.0177986
754.0000000,0.0173190
755.0000000,0.0180392
756.0000000,0.0171724
757.0000000,0.0178031
758.0000000,0.0180767
759.0000000,0.0175593
760.0000000,0.0172329
761.0000000,0.0178400
762.0000000,0.0169097
763.0000000,0.0177738
764.0000000,0.0172136
765.0000000,0.0172508
766.0000000,0.0171119
767.0000000,0.0172619
768.0000000,0.0182823
769.0000000,0.0180520
770.0000000,0.0169221
771.0000000,0.0168464
772.0000000,0.0175987
773.0000000,0.0170170
774.0000000,0.0176944
775.0000000,0.0175465
776.0000000,0.0171513
777.0000000,0.0167467
778.0000000,0.0170687
779.0000000,0.0164027
780.0000000,0.0165120
781.0000000,0.0162246
782.0000000,0.0170863
783.0000000,0.0166876
784.0000000,0.0168575
785.0000000,0.0168840
786.0000000,0.0171558
787.0000000,0.0163305
788.0000000,0.0172283
789.0000000,0.0173770
790.0000000,0.0167165
791.0000000,0.0178188
792.0000000,0.0162184
793.0000000,0.0168156
794.0000000,0.0169312
795.0000000,0.0167348
796.0000000,0.0165318
797.0000000,0.0166845
798.0000000,0.0167095
799.0000000,0.0167967
800.0000000,0.0170473
801.0000000,0.0167191
802.0000000,0.0166249
803.0000000,0.0170300
804.0000000,0.0170395
805.0000000,0.0167518
806.0000000,0.0167133
807.0000000,0.0159156
808.0000000,0.0167036
809.0000000,0.0165790
810.0000000,0.0168529
811.0000000,0.0164967
812.0000000,0.0165669
813.0000000,0.0169750
814.0000000,0.0172786
815.0000000,0.0170216
816.0000000,0.0175206
817.0000000,0.0184289
818.0000000,0.0169274
819.0000000,0.0169244
820.0000000,0.0168384
821.0000000,0.0166427
822.0000000,0.0165407
823.0000000,0.0161317
824.0000000,0.0167439
825.0000000,0.0166678
826.0000000,0.0169050
827.0000000,0.0169349
828.0000000,0.0172764
829.0000000,0.0166787
830.0000000,0.0170275
831.0000000,0.0160313
832.0000000,0.0164308
833.0000000,0.0165389
834.0000000,0.0162557
835.0000000,0.0169681
836.0000000,0.0164610
837.0000000,0.0168221
838.0000000,0.0163854
839.0000000,0.0156754
840.0000000,0.0165521
841.0000000,0.0164275
842.0000000,0.0164061
843.0000000,0.0162678
844.0000000,0.0164487
845.0000000,0.0157960
846.0000000,0.0167889
847.0000000,0.0166267
848.0000000,0.0165492
849.0000000,0.0162355
850.0000000,0.0172841
851.0000000,0.0161704
852.0000000,0.0163974
853.0000000,0.0161755
854.0000000,0.0163277
855.0000000,0.0166851
856.0000000,0.0170104
857.0000000,0.0168047
858.0000000,0.0160779
859.0000000,0.0162529
860.0000000,0.0160803
861.0000000,0.0170670
862.0000000,0.0158289
863.0000000,0.0163841
864.0000000,0.0156647
865.0000000,0.0162454
866.0000000,0.0164044
867.0000000,0.0156821
868.0000000,0.0167597
869.0000000,0.0169147
870.0000000,0.0164370
871.0000000,0.0160180
872.0000000,0.0168322
873.0000000,0.0164647
874.0000000,0.0166675
875.0000000,0.0170235
876.0000000,0.0155779
877.0000000,0.0170584
878.0000000,0.0159748
879.0000000,0.0154617
880.0000000,0.0171893
881.0000000,0.0164009
882.0000000,0.0163185
883.0000000,0.0159337
884.0000000,0.0160492
885.0000000,0.0161889
886.0000000,0.0164123
887.0000000,0.0158844
888.0000000,0.0165235
889.0000000,0.0158368
890.0000000,0.0170525
891.0000000,0.0160487
892.0000000,0.0162244
893.0000000,0.0164942
894.0000000,0.0166303
895.0000000,0.0164244
896.0000000,0.0160644
897.0000000,0.0157927
898.0000000,0.0167350
899.0000000,0.0166433
900.0000000,0.0161277
901.0000000,0.0157887
902.0000000,0.0157814
903.0000000,0.0159782
904.0000000,0.0168458
905.0000000,0.0155918
906.0000000,0.0158437
907.0000000,0.0169149
908.0000000,0.0154442
909.0000000,0.0162872
910.0000000,0.0162436
911.0000000,0.0164288
912.0000000,0.0161379
913.0000000,0.0154846
914.0000000,0.0158348
915.0000000,0.0162119
916.0000000,0.0162151
917.0000000,0.0163944
918.0000000,0.0169327
919.0000000,0.0157552
920.0000000,0.0158267
921.0000000,0.0164917
922.0000000,0.0160915
923.0000000,0.0164327
924.0000000,0.0159732
925.0000000,0.0164869
926.0000000,0.0163957
927.0000000,0.0158630
928.0000000,0.0151701
929.0000000,0.0159748
930.0000000,0.0160076
931.0000000,0.0165125
932.0000000,0.0159183
933.0000000,0.0161153
934.0000000,0.0158445
935.0000000,0.0160499
936.0000000,0.0152739
937.0000000,0.0156791
938.0000000,0.0148689
939.0000000,0.0156778
940.0000000,0.0157288
941.0000000,0.0164955
942.0000000,0.0169968
943.0000000,0.0162958
944.0000000,0.0156668
945.0000000,0.0166708
946.0000000,0.0157840
947.0000000,0.0167028
948.0000000,0.0162649
949.0000000,0.0154557
950.0000000,0.0158260
951.0000000,0.0159376
952.0000000,0.0160787
953.0000000,0.0164686
954.0000000,0.0163736
955.0000000,0.0160268
956.0000000,0.0158054
957.0000000,0.0157144
958.0000000,0.0156946
959.0000000,0.0158041
960.0000000,0.0157707
961.0000000,0.0157669
962.0000000,0.0156929
963.0000000,0.0159512
964.0000000,0.0156210
965.0000000,0.0161948
966.0000000,0.0159561
967.0000000,0.0164609
968.0000000,0.0154241
969.0000000,0.0153873
970.0000000,0.0159711
971.0000000,0.0152124
972.0000000,0.0158796
973.0000000,0.0157151
974.0000000,0.0152892
975.0000000,0.0151976
976.0000000,0.0156855
977.0000000,0.0159120
978.0000000,0.0156296
979.0000000,0.0161346
980.0000000,0.0150410
981.0000000,0.0157628
982.0000000,0.0159040
983.0000000,0.0155590
984.0000000,0.0166573
985.0000000,0.0154857
986.0000000,0.0158822
987.0000000,0.0162015
988.0000000,0.0160159
989.0000000,0.0159894
990.0000000,0.0161584
991.0000000,0.0161997
992.0000000,0.0158626
993.0000000,0.0157559
994.0000000,0.0164793
995.0000000,0.0150225
996.0000000,0.0161362
997.0000000,0.0171678
998.0000000,0.0165275
999.0000000,0.0153376
1000.0000000,0.0153565
1001.0000000,0.0154547
1002.0000000,0.0159460
1003.0000000,0.0156483
1004.0000000,0.0160800
1005.0000000,0.0159423
1006.0000000,0.0160943
1007.0000000,0.0153482
1008.0000000,0.0160111
1009.0000000,0.0155328
1010.0000000,0.0168118
1011.0000000,0.0161570
1012.0000000,0.0151989
1013.0000000,0.0162333
1014.0000000,0.0158474
1015.0000000,0.0155602
1016.0000000,0.0156007
1017.0000000,0.0155424
1018.0000000,0.0150676
1019.0000000,0.0154998
1020.0000000,0.0151080
1021.0000000,0.0151303
1022.0000000,0.0155986
1023.0000000,0.0148338
1024.0000000,0.0154479
1025.0000000,0.0157475
1026.0000000,0.0151533
1027.0000000,0.0149969
1028.0000000,0.0155369
1029.0000000,0.0149257
1030.0000000,0.0154390
1031.0000000,0.0150444
1032.0000000,0.0149273
1033.0000000,0.0155545
1034.0000000,0.0164163
1035.0000000,0.0150667
1036.0000000,0.0155243
1037.0000000,0.0151868
1038.0000000,0.0159094
1039.0000000,0.0161510
1040.0000000,0.0152723
1041.0000000,0.0157788
1042.0000000,0.0151060
1043.0000000,0.0158020
1044.0000000,0.0161006
1045.0000000,0.0152223
1046.0000000,0.0159476
1047.0000000,0.0153482
1048.0000000,0.0150740
1049.0000000,0.0156758
1050.0000000,0.0152680
1051.0000000,0.0157041
1052.0000000,0.0159523
1053.0000000,0.0156843
1054.0000000,0.0155074
1055.0000000,0.0157953
1056.0000000,0.0155202
1057.0000000,0.0157003
1058.0000000,0.0156303
1059.0000000,0.0152523
1060.0000000,0.0153009
1061.0000000,0.0157869
1062.0000000,0.0154334
1063.0000000,0.0148931
1064.0000000,0.0152011
1065.0000000,0.0152110
1066.0000000,0.0151855
1067.0000000,0.0157939
1068.0000000,0.0157273
1069.0000000,0.0157176
1070.0000000,0.0152617
1071.0000000,0.0150408
1072.0000000,0.0153271
1073.0000000,0.0152855
1074.0000000,0.0154893
1075.0000000,0.0149731
1076.0000000,0.0148573
1077.0000000,0.0151980
1078.0000000,0.0154078
1079.0000000,0.0155646
1080.0000000,0.0152192
1081.0000000,0.0156105
1082.0000000,0.0151868
1083.0000000,0.0151917
1084.0000000,0.0152380
1085.0000000,0.0150900
1086.0000000,0.0154790
1087.0000000,0.0149920
1088.0000000,0.0151298
1089.0000000,0.0151090
1090.0000000,0.0153284
1091.0000000,0.0164679
1092.0000000,0.0163333
1093.0000000,0.0157847
1094.0000000,0.0152184
1095.0000000,0.0156262
1096.0000000,0.0148490
1097.0000000,0.0153783
1098.0000000,0.0156215
1099.0000000,0.0152300
1100.0000000,0.0157288
1101.0000000,0.0147908
1102.0000000,0.0151404
1103.0000000,0.0150703
1104.0000000,0.0149740
1105.0000000,0.0154149
1106.0000000,0.0154488
1107.0000000,0.0159283
1108.0000000,0.0149353
1109.0000000,0.0147203
1110.0000000,0.0150344
1111.0000000,0.0156888
1112.0000000,0.0156391
1113.0000000,0.0160181
1114.0000000,0.0154609
1115.0000000,0.0160137
1116.0000000,0.0149966
1117.0000000,0.0155975
1118.0000000,0.0151904
1119.0000000,0.0159860
1120.0000000,0.0158506
1121.0000000,0.0151925
1122.0000000,0.0148882
1123.0000000,0.0155159
1124.0000000,0.0156656
1125.0000000,0.0150738
1126.0000000,0.0148257
1127.0000000,0.0149898
1128.0000000,0.0156882
1129.0000000,0.0143230
1130.0000000,0.0152777
1131.0000000,0.0155909
1132.0000000,0.0153453
1133.0000000,0.0155344
1134.0000000,0.0150610
1135.0000000,0.0151334
1136.0000000,0.0150656
1137.0000000,0.0156432
1138.0000000,0.0154739
1139.0000000,0.0152037
1140.0000000,0.0153072
1141.0000000,0.0156278
1142.0000000,0.0151704
1143.0000000,0.0155467
1144.0000000,0.0149230
1145.0000000,0.0151816
1146.0000000,0.0143990
1147.0000000,0.0152691
1148.0000000,0.0146951
1149.0000000,0.0153810
1150.0000000,0.0154700
1151.0000000,0.0147979
1152.0000000,0.0158628
1153.0000000,0.0146597
1154.0000000,0.0156129
1155.0000000,0.0148385
1156.0000000,0.0149111
1157.0000000,0.0151342
1158.0000000,0.0156767
1159.0000000,0.0149386
1160.0000000,0.0151978
1161.0000000,0.0149026
1162.0000000,0.0155721
1163.0000000,0.0149699
1164.0000000,0.0152561
1165.0000000,0.0156753
1166.0000000,0.0151473
1167.0000000,0.0157152
1168.0000000,0.0153139
1169.0000000,0.0154387
1170.0000000,0.0146641
1171.0000000,0.0155587
1172.0000000,0.0150074
1173.0000000,0.0149124
1174.0000000,0.0150269
1175.0000000,0.0149782
1176.0000000,0.0153286
1177.0000000,0.0146481
1178.0000000,0.0153372
1179.0000000,0.0145292
1180.0000000,0.0143428
1181.0000000,0.0149586
1182.0000000,0.0144192
1183.0000000,0.0148521
1184.0000000,0.0147710
1185.0000000,0.0151194
1186.0000000,0.0146161
1187.0000000,0.0152627
1188.0000000,0.0149952
1189.0000000,0.0145950
1190.0000000,0.0149038
1191.0000000,0.0154650
1192.0000000,0.0149648
1193.0000000,0.0146396
1194.0000000,0.0154483
1195.0000000,0.0153270
1196.0000000,0.0148430
1197.0000000,0.0158655
1198.0000000,0.0156331
1199.0000000,0.0141995
1200.0000000,0.0147361
1201.0000000,0.0147221
1202.0000000,0.0144955
1203.0000000,0.0148765
1204.0000000,0.0146675
1205.0000000,0.0148572
1206.0000000,0.0154793
1207.0000000,0.0154717
1208.0000000,0.0146834
1209.0000000,0.0150716
1210.0000000,0.0155049
1211.0000000,0.0143749
1212.0000000,0.0142530
1213.0000000,0.0150842
1214.0000000,0.0153409
1215.0000000,0.0149096
1216.0000000,0.0149859
1217.0000000,0.0153807
1218.0000000,0.0150146
1219.0000000,0.0154079
1220.0000000,0.0144994
1221.0000000,0.0146592
1222.0000000,0.0153553
1223.0000000,0.0144053
1224.0000000,0.0149312
1225.0000000,0.0143642
1226.0000000,0.0147108
1227.0000000,0.0147524
1228.0000000,0.0140639
1229.0000000,0.0139746
1230.0000000,0.0141652
1231.0000000,0.0150975
1232.0000000,0.0144978
1233.0000000,0.0149285
1234.0000000,0.0152138
1235.0000000,0.0146032
1236.0000000,0.0148286
1237.0000000,0.0154481
1238.0000000,0.0145390
1239.0000000,0.0150831
1240.0000000,0.0139311
1241.0000000,0.0148002
1242.0000000,0.0147952
1243.0000000,0.0151669
1244.0000000,0.0155956
1245.0000000,0.0147273
1246.0000000,0.0155456
1247.0000000,0.0142304
1248.0000000,0.0149824
1249.0000000,0.0143582
1250.0000000,0.0152503
1251.0000000,0.0154526
1252.0000000,0.0152813
1253.0000000,0.0146339
1254.0000000,0.0147447
1255.0000000,0.0149149
1256.0000000,0.0148159
1257.0000000,0.0154337
1258.0000000,0.0137856
1259.0000000,0.0142021
1260.0000000,0.0149808
1261.0000000,0.0146129
1262.0000000,0.0146675
1263.0000000,0.0141389
1264.0000000,0.0149076
1265.0000000,0.0145832
1266.0000000,0.0147915
1267.0000000,0.0152284
1268.0000000,0.0143459
1269.0000000,0.0149087
1270.0000000,0.0148412
1271.0000000,0.0146021
1272.0000000,0.0151945
1273.0000000,0.0152124
1274.0000000,0.0150644
1275.0000000,0.0143504
1276.0000000,0.0142513
1277.0000000,0.0155850
1278.0000000,0.0149418
1279.0000000,0.0143961
1280.0000000,0.0149241
1281.0000000,0.0143978
1282.0000000,0.0147897
1283.0000000,0.0151540
1284.0000000,0.0150936
1285.0000000,0.0153069
1286.0000000,0.0144848
1287.0000000,0.0154452
1288.0000000,0.0150045
1289.0000000,0.0146784
1290.0000000,0.0152182
1291.0000000,0.0145490
1292.0000000,0.0148933
1293.0000000,0.0139835
1294.0000000,0.0146208
1295.0000000,0.0145509
1296.0000000,0.0145640
1297.0000000,0.0146583
1298.0000000,0.0146420
1299.0000000,0.0149353
1300.0000000,0.0150908
1301.0000000,0.0147504
1302.0000000,0.0149245
1303.0000000,0.0150404
1304.0000000,0.0144248
1305.0000000,0.0140891
1306.0000000,0.0143340
1307.0000000,0.0140161
1308.0000000,0.0150621
1309.0000000,0.0144226
1310.0000000,0.0148833
1311.0000000,0.0149674
1312.0000000,0.0144421
1313.0000000,0.0147073
1314.0000000,0.0145733
1315.0000000,0.0146268
1316.0000000,0.0142413
1317.0000000,0.0144912
1318.0000000,0.0144326
1319.0000000,0.0150694
1320.0000000,0.0146146
1321.0000000,0.0143862
1322.0000000,0.0151093
1323.0000000,0.0144618
1324.0000000,0.0151899
1325.0000000,0.0144811
1326.0000000,0.0150564
1327.0000000,0.0157864
1328.0000000,0.0150946
1329.0000000,0.0147015
1330.0000000,0.0149550
1331.0000000,0.0147789
1332.0000000,0.0141078
1333.0000000,0.0142190
1334.0000000,0.0148278
1335.0000000,0.0144989
1336.0000000,0.0142966
1337.0000000,0.0150221
1338.0000000,0.0149280
1339.0000000,0.0146248
1340.0000000,0.0145155
1341.0000000,0.0148494
1342.0000000,0.0153033
1343.0000000,0.0145971
1344.0000000,0.0141908
1345.0000000,0.0146328
1346.0000000,0.0145238
1347.0000000,0.0142639
1348.0000000,0.0150289
1349.0000000,0.0153982
1350.0000000,0.0147326
1351.0000000,0.0151460
1352.0000000,0.0142148
1353.0000000,0.0136668
1354.0000000,0.0142636
1355.0000000,0.0141272
1356.0000000,0.0145100
1357.0000000,0.0142734
1358.0000000,0.0145169
1359.0000000,0.0141639
1360.0000000,0.0144778
1361.0000000,0.0145170
1362.0000000,0.0142694
1363.0000000,0.0144855
1364.0000000,0.0150583
1365.0000000,0.0147267
1366.0000000,0.0143459
1367.0000000,0.0149511
1368.0000000,0.0149661
1369.0000000,0.0149001
1370.0000000,0.0152251
1371.0000000,0.0147423
1372.0000000,0.0144480
1373.0000000,0.0145816
1374.0000000,0.0143888
1375.0000000,0.0145337
1376.0000000,0.0149795
1377.0000000,0.0138249
1378.0000000,0.0149858
1379.0000000,0.0149602
1380.0000000,0.0145219
1381.0000000,0.0142930
1382.0000000,0.0142439
1383.0000000,0.0147748
1384.0000000,0.0141765
1385.0000000,0.0141354
1386.0000000,0.0149365
1387.0000000,0.0146381
1388.0000000,0.0144004
1389.0000000,0.0144734
1390.0000000,0.0144887
1391.0000000,0.0145776
1392.0000000,0.0146451
1393.0000000,0.0138733
1394.0000000,0.0145990
1395.0000000,0.0145656
1396.0000000,0.0139565
1397.0000000,0.0146668
1398.0000000,0.0138305
1399.0000000,0.0144373
1400.0000000,0.0150280
1401.0000000,0.0147284
1402.0000000,0.0145036
1403.0000000,0.0146525
1404.0000000,0.0148831
1405.0000000,0.0138732
1406.0000000,0.0141787
1407.0000000,0.0144016
1408.0000000,0.0148257
1409.0000000,0.0150032
1410.0000000,0.0152188
1411.0000000,0.0145831
1412.0000000,0.0139889
1413.0000000,0.0146501
1414.0000000,0.0145964
1415.0000000,0.0142876
1416.0000000,0.0146973
1417.0000000,0.0147697
1418.0000000,0.0149957
1419.0000000,0.0141654
1420.0000000,0.0142920
1421.0000000,0.0145973
1422.0000000,0.0138445
1423.0000000,0.0151049
1424.0000000,0.0146605
1425.0000000,0.0136489
1426.0000000,0.0145121
1427.0000000,0.0141015
1428.0000000,0.0141289
1429.0000000,0.0147952
1430.0000000,0.0146026
1431.0000000,0.0139104
1432.0000000,0.0151650
1433.0000000,0.0136442
1434.0000000,0.0145071
1435.0000000,0.0143455
1436.0000000,0.0145968
1437.0000000,0.0148578
1438.0000000,0.0139714
1439.0000000,0.0146615
1440.0000000,0.0144110
1441.0000000,0.0140441
1442.0000000,0.0142470
1443.0000000,0.0148249
1444.0000000,0.0138416
1445.0000000,0.0145430
1446.0000000,0.0154320
1447.0000000,0.0152217
1448.0000000,0.0141150
1449.0000000,0.0141557
1450.0000000,0.0148045
1451.0000000,0.0144930
1452.0000000,0.0144958
1453.0000000,0.0149364
1454.0000000,0.0148706
1455.0000000,0.0154085
1456.0000000,0.0142040
1457.0000000,0.0148092
1458.0000000,0.0139705
1459.0000000,0.0145619
1460.0000000,0.0142742
1461.0000000,0.0144776
1462.0000000,0.0143625
1463.0000000,0.0144425
1464.0000000,0.0139126
1465.0000000,0.0139303
1466.0000000,0.0145385
1467.0000000,0.0144396
1468.0000000,0.0144065
1469.0000000,0.0147864
1470.0000000,0.0144660
1471.0000000,0.0149389
1472.0000000,0.0147876
1473.0000000,0.0148100
1474.0000000,0.0145419
1475.0000000,0.0142141
1476.0000000,0.0141230
1477.0000000,0.0141103
1478.0000000,0.0150847
1479.0000000,0.0148946
1480.0000000,0.0145719
1481.0000000,0.0146446
1482.0000000,0.0140303
1483.0000000,0.0140391
1484.0000000,0.0135300
1485.0000000,0.0145594
1486.0000000,0.0141174
1487.0000000,0.0145032
1488.0000000,0.0143621
1489.0000000,0.0142285
1490.0000000,0.0140606
1491.0000000,0.0143469
1492.0000000,0.0142403
1493.0000000,0.0142585
1494.0000000,0.0145120
1495.0000000,0.0144099
1496.0000000,0.0142903
1497.0000000,0.0146001
1498.0000000,0.0139438
1499.0000000,0.0139223
1500.0000000,0.0143800
1501.0000000,0.0144433
1502.0000000,0.0140495
1503.0000000,0.0139552
1504.0000000,0.0144614
1505.0000000,0.0141299
1506.0000000,0.0144785
1507.0000000,0.0139087
1508.0000000,0.0140495
1509.0000000,0.0144503
1510.0000000,0.0141196
1511.0000000,0.0142603
1512.0000000,0.0149763
1513.0000000,0.0147284
1514.0000000,0.0149423
1515.0000000,0.0146694
1516.0000000,0.0143540
1517.0000000,0.0145372
1518.0000000,0.0141972
1519.0000000,0.0154835
1520.0000000,0.0146183
1521.0000000,0.0142034
1522.0000000,0.0139408
1523.0000000,0.0143966
1524.0000000,0.0143464
1525.0000000,0.0143363
1526.0000000,0.0149844
1527.0000000,0.0142073
1528.0000000,0.0144199
1529.0000000,0.0139442
1530.0000000,0.0147516
1531.0000000,0.0140744
1532.0000000,0.0146204
1533.0000000,0.0147116
1534.0000000,0.0143132
1535.0000000,0.0144912
1536.0000000,0.0148510
1537.0000000,0.0144534
1538.0000000,0.0136851
1539.0000000,0.0140382
1540.0000000,0.0139213
1541.0000000,0.0141192
1542.0000000,0.0146014
1543.0000000,0.0141111
1544.0000000,0.0143156
1545.0000000,0.0138226
1546.0000000,0.0136669
1547.0000000,0.0147088
1548.0000000,0.0139595
1549.0000000,0.0141038
1550.0000000,0.0140149
1551.0000000,0.0141420
1552.0000000,0.0139099
1553.0000000,0.0140129
1554.0000000,0.0142055
1555.0000000,0.0137473
1556.0000000,0.0145567
1557.0000000,0.0150854
1558.0000000,0.0144498
1559.0000000,0.0142518
1560.0000000,0.0146408
1561.0000000,0.0142114
1562.0000000,0.0143746
1563.0000000,0.0141910
1564.0000000,0.0145069
1565.0000000,0.0138740
1566.0000000,0.0148042
1567.0000000,0.0137614
1568.0000000,0.0143003
1569.0000000,0.0149799
1570.0000000,0.0144419
1571.0000000,0.0141422
1572.0000000,0.0139441
1573.0000000,0.0146900
1574.0000000,0.0141087
1575.0000000,0.0149380
1576.0000000,0.0146835
1577.0000000,0.0152646
1578.0000000,0.0141411
1579.0000000,0.0139690
1580.0000000,0.0143905
1581.0000000,0.0142433
1582.0000000,0.0142220
1583.0000000,0.0140463
1584.0000000,0.0146781
1585.0000000,0.0141510
1586.0000000,0.0139872
1587.0000000,0.0146106
1588.0000000,0.0138724
1589.0000000,0.0141193
1590.0000000,0.0142027
1591.0000000,0.0146462
1592.0000000,0.0146886
1593.0000000,0.0149385
1594.0000000,0.0145046
1595.0000000,0.0140515
1596.0000000,0.0141490
1597.0000000,0.0141599
1598.0000000,0.0145298
1599.0000000,0.0138731
1600.0000000,0.0137182
1601.0000000,0.0147809
1602.0000000,0.0146567
1603.0000000,0.0140357


==> data/enc_var-vae_circ-ThreeGPP-enc_var-noisy-128rx-1p-lat-4.txt <==
ep,enc_var
1.0000000,2.3634744
2.0000000,1.0203996
3.0000000,0.2804971
4.0000000,0.2416679
5.0000000,0.1953607
6.0000000,0.1714996
7.0000000,0.1424960
8.0000000,0.1280463
9.0000000,0.1248240
10.0000000,0.1159624
11.0000000,0.1157020
12.0000000,0.1114871
13.0000000,0.0984764
14.0000000,0.1009449
15.0000000,0.0966272
16.0000000,0.0962532
17.0000000,0.0956931
18.0000000,0.0928388
19.0000000,0.0888738
20.0000000,0.0876232
21.0000000,0.0846574
22.0000000,0.0840734
23.0000000,0.0833881
24.0000000,0.0864016
25.0000000,0.0861613
26.0000000,0.0830300
27.0000000,0.0811884
28.0000000,0.0806438
29.0000000,0.0822354
30.0000000,0.0825237
31.0000000,0.0844663
32.0000000,0.0794962
33.0000000,0.0790832
34.0000000,0.0800699
35.0000000,0.0786372
36.0000000,0.0814454
37.0000000,0.0787519
38.0000000,0.0751778
39.0000000,0.0771351
40.0000000,0.0772995
41.0000000,0.0751757
42.0000000,0.0742594
43.0000000,0.0794027
44.0000000,0.0787059
45.0000000,0.0745130
46.0000000,0.0765088
47.0000000,0.0743939
48.0000000,0.0783665
49.0000000,0.0735491
50.0000000,0.0734862
51.0000000,0.0754716
52.0000000,0.0715114
53.0000000,0.0749148
54.0000000,0.0749409
55.0000000,0.0726513
56.0000000,0.0742957
57.0000000,0.0735499
58.0000000,0.0718599
59.0000000,0.0755109
60.0000000,0.0730482
61.0000000,0.0740732
62.0000000,0.0762432
63.0000000,0.0766600
64.0000000,0.0700469
65.0000000,0.0768914
66.0000000,0.0723280
67.0000000,0.0685719
68.0000000,0.0720997
69.0000000,0.0734711
70.0000000,0.0672522
71.0000000,0.0763070
72.0000000,0.0748853
73.0000000,0.0720502
74.0000000,0.0712548
75.0000000,0.0712420
76.0000000,0.0716621
77.0000000,0.0739811
78.0000000,0.0722416
79.0000000,0.0713977
80.0000000,0.0727249
81.0000000,0.0731945
82.0000000,0.0710819
83.0000000,0.0719412
84.0000000,0.0705039
85.0000000,0.0747985
86.0000000,0.0735674
87.0000000,0.0719689
88.0000000,0.0722914
89.0000000,0.0761916
90.0000000,0.0741366
91.0000000,0.0718319
92.0000000,0.0715830
93.0000000,0.0698653
94.0000000,0.0752685
95.0000000,0.0705386
96.0000000,0.0730434
97.0000000,0.0697972
98.0000000,0.0703693
99.0000000,0.0708902
100.0000000,0.0729159
101.0000000,0.0733729
102.0000000,0.0766144
103.0000000,0.0741898
104.0000000,0.0699796
105.0000000,0.0688531
106.0000000,0.0733422
107.0000000,0.0697445
108.0000000,0.0705820
109.0000000,0.0739531
110.0000000,0.0702471
111.0000000,0.0720123
112.0000000,0.0730530
113.0000000,0.0732137
114.0000000,0.0710409
115.0000000,0.0726323
116.0000000,0.0744196
117.0000000,0.0717024
118.0000000,0.0732733
119.0000000,0.0707659
120.0000000,0.0752858
121.0000000,0.0691057
122.0000000,0.0698246
123.0000000,0.0693010
124.0000000,0.0704533
125.0000000,0.0731635
126.0000000,0.0750989
127.0000000,0.0726157
128.0000000,0.0706258
129.0000000,0.0743264
130.0000000,0.0728209
131.0000000,0.0733406
132.0000000,0.0691348
133.0000000,0.0717096
134.0000000,0.0718169
135.0000000,0.0736150
136.0000000,0.0751726
137.0000000,0.0743999
138.0000000,0.0704915
139.0000000,0.0730121
140.0000000,0.0714786
141.0000000,0.0743301
142.0000000,0.0710749
143.0000000,0.0707080
144.0000000,0.0713975
145.0000000,0.0727293
146.0000000,0.0697689
147.0000000,0.0734087
148.0000000,0.0702498
149.0000000,0.0771611
150.0000000,0.0727430
151.0000000,0.0688420
152.0000000,0.0742533
153.0000000,0.0718393
154.0000000,0.0717257
155.0000000,0.0746158
156.0000000,0.0706145
157.0000000,0.0706649
158.0000000,0.0741507
159.0000000,0.0720519
160.0000000,0.0684237
161.0000000,0.0738475
162.0000000,0.0766214
163.0000000,0.0738014
164.0000000,0.0730875
165.0000000,0.0750856
166.0000000,0.0727975
167.0000000,0.0734855
168.0000000,0.0726915
169.0000000,0.0743699
170.0000000,0.0698079
171.0000000,0.0739840
172.0000000,0.0721588
173.0000000,0.0733398
174.0000000,0.0712545
175.0000000,0.0748110
176.0000000,0.0739653
177.0000000,0.0727462
178.0000000,0.0724743
179.0000000,0.0728107
180.0000000,0.0735460
181.0000000,0.0724194
182.0000000,0.0726686
183.0000000,0.0730185
184.0000000,0.0699503
185.0000000,0.0744017
186.0000000,0.0737520
187.0000000,0.0727238
188.0000000,0.0717976
189.0000000,0.0700916
190.0000000,0.0721739
191.0000000,0.0743822
192.0000000,0.0732435
193.0000000,0.0726836
194.0000000,0.0751521
195.0000000,0.0740108
196.0000000,0.0764021
197.0000000,0.0726536
198.0000000,0.0737604
199.0000000,0.0714005
200.0000000,0.0735522
201.0000000,0.0744426
202.0000000,0.0754043
203.0000000,0.0716809
204.0000000,0.0766924
205.0000000,0.0764547
206.0000000,0.0709251
207.0000000,0.0742273
208.0000000,0.0711099
209.0000000,0.0753682
210.0000000,0.0752004
211.0000000,0.0751908
212.0000000,0.0765571
213.0000000,0.0714484
214.0000000,0.0757276
215.0000000,0.0771390
216.0000000,0.0740230
217.0000000,0.0790796
218.0000000,0.0790519
219.0000000,0.0768838
220.0000000,0.0754162
221.0000000,0.0731667
222.0000000,0.0749714
223.0000000,0.0756168
224.0000000,0.0756412
225.0000000,0.0763939
226.0000000,0.0716214
227.0000000,0.0734771
228.0000000,0.0761248
229.0000000,0.0787682
230.0000000,0.0766470
231.0000000,0.0781979
232.0000000,0.0738898
233.0000000,0.0761891
234.0000000,0.0730058
235.0000000,0.0769787
236.0000000,0.0780508
237.0000000,0.0717092
238.0000000,0.0739064
239.0000000,0.0745134
240.0000000,0.0716237
241.0000000,0.0733201
242.0000000,0.0762185
243.0000000,0.0788848
244.0000000,0.0714998
245.0000000,0.0732437
246.0000000,0.0769100
247.0000000,0.0736619
248.0000000,0.0747606
249.0000000,0.0766904
250.0000000,0.0751429
251.0000000,0.0764014
252.0000000,0.0750112
253.0000000,0.0793211
254.0000000,0.0756185
255.0000000,0.0711844
256.0000000,0.0743699
257.0000000,0.0766558
258.0000000,0.0772058
259.0000000,0.0781037
260.0000000,0.0773995
261.0000000,0.0773911
262.0000000,0.0740603
263.0000000,0.0763392
264.0000000,0.0761402
265.0000000,0.0758094
266.0000000,0.0760036
267.0000000,0.0768804
268.0000000,0.0762283
269.0000000,0.0736690
270.0000000,0.0772072
271.0000000,0.0803583
272.0000000,0.0766017
273.0000000,0.0789294
274.0000000,0.0767453
275.0000000,0.0776872
276.0000000,0.0814142
277.0000000,0.0808853
278.0000000,0.0813520
279.0000000,0.0888701
280.0000000,0.0814178
281.0000000,0.0796601
282.0000000,0.0776008
283.0000000,0.0776237
284.0000000,0.0786319
285.0000000,0.0763586
286.0000000,0.0774173
287.0000000,0.0804900
288.0000000,0.0774084
289.0000000,0.0776718
290.0000000,0.0769628
291.0000000,0.0767451
292.0000000,0.0803553
293.0000000,0.0799784
294.0000000,0.0834967
295.0000000,0.0810240
296.0000000,0.0751029
297.0000000,0.0735371
298.0000000,0.0804892
299.0000000,0.0766381
300.0000000,0.0825063
301.0000000,0.0748527
302.0000000,0.0786263
303.0000000,0.0756096
304.0000000,0.0816928
305.0000000,0.0748474
306.0000000,0.0759124
307.0000000,0.0790577
308.0000000,0.0822967
309.0000000,0.0811723
310.0000000,0.0778425
311.0000000,0.0822472
312.0000000,0.0808886
313.0000000,0.0778818
314.0000000,0.0806474
315.0000000,0.0809900
316.0000000,0.0828330
317.0000000,0.0775249
318.0000000,0.0810300
319.0000000,0.0806594
320.0000000,0.0791959
321.0000000,0.0819769
322.0000000,0.0796916
323.0000000,0.0794648
324.0000000,0.0784540
325.0000000,0.0799745
326.0000000,0.0759426
327.0000000,0.0782568
328.0000000,0.0839604
329.0000000,0.0805247
330.0000000,0.0805715
331.0000000,0.0794603
332.0000000,0.0771575
333.0000000,0.0810178
334.0000000,0.0790116
335.0000000,0.0817004
336.0000000,0.0864732
337.0000000,0.0806853
338.0000000,0.0808079
339.0000000,0.0828970
340.0000000,0.0793318
341.0000000,0.0802973
342.0000000,0.0824152
343.0000000,0.0814769
344.0000000,0.0787670
345.0000000,0.0825791
346.0000000,0.0816539
347.0000000,0.0792655
348.0000000,0.0814062
349.0000000,0.0827383
350.0000000,0.0845016
351.0000000,0.0807662
352.0000000,0.0791020
353.0000000,0.0821847
354.0000000,0.0799175
355.0000000,0.0796991
356.0000000,0.0817191
357.0000000,0.0781813
358.0000000,0.0817549
359.0000000,0.0823365
360.0000000,0.0794708
361.0000000,0.0809563
362.0000000,0.0819767
363.0000000,0.0808963
364.0000000,0.0817010
365.0000000,0.0792382
366.0000000,0.0819514
367.0000000,0.0815998
368.0000000,0.0824495
369.0000000,0.0827799
370.0000000,0.0821707
371.0000000,0.0836127
372.0000000,0.0809937
373.0000000,0.0815546
374.0000000,0.0800390
375.0000000,0.0819042
376.0000000,0.0788517
377.0000000,0.0794691
378.0000000,0.0856064
379.0000000,0.0835225
380.0000000,0.0823693
381.0000000,0.0774703
382.0000000,0.0825141
383.0000000,0.0814939
384.0000000,0.0843244
385.0000000,0.0805814
386.0000000,0.0826653
387.0000000,0.0836846
388.0000000,0.0792712
389.0000000,0.0799375
390.0000000,0.0819644
391.0000000,0.0804138
392.0000000,0.0810675
393.0000000,0.0838165
394.0000000,0.0837653
395.0000000,0.0966342
396.0000000,0.0915961
397.0000000,0.0863047
398.0000000,0.0832170
399.0000000,0.0787541
400.0000000,0.0850761
401.0000000,0.0809913
402.0000000,0.0808194
403.0000000,0.0842252
404.0000000,0.0769628
405.0000000,0.0884027
406.0000000,0.0829212
407.0000000,0.0822233
408.0000000,0.0872155
409.0000000,0.0820328
410.0000000,0.0831169
411.0000000,0.0834274
412.0000000,0.0824404
413.0000000,0.0807145
414.0000000,0.0793012
415.0000000,0.0837201
416.0000000,0.0853746
417.0000000,0.0789430
418.0000000,0.0830445
419.0000000,0.0823470
420.0000000,0.0803601
421.0000000,0.0832411
422.0000000,0.0838560
423.0000000,0.0854544
424.0000000,0.0848758
425.0000000,0.0849405
426.0000000,0.0841530
427.0000000,0.0847643
428.0000000,0.0856710
429.0000000,0.0850893
430.0000000,0.0869463
431.0000000,0.0818177
432.0000000,0.0862622
433.0000000,0.0836506
434.0000000,0.0845784
435.0000000,0.0827464
436.0000000,0.0833387
437.0000000,0.0792071
438.0000000,0.0855644
439.0000000,0.0851076
440.0000000,0.0834567
441.0000000,0.0823086
442.0000000,0.0843343
443.0000000,0.0869419
444.0000000,0.0922961
445.0000000,0.0853810
446.0000000,0.0867503
447.0000000,0.0866342
448.0000000,0.0840776
449.0000000,0.0894632
450.0000000,0.0848899
451.0000000,0.0870091
452.0000000,0.0849062
453.0000000,0.0866787
454.0000000,0.0867745
455.0000000,0.0850419
456.0000000,0.0821353
457.0000000,0.0819423
458.0000000,0.0874866
459.0000000,0.0831494
460.0000000,0.0825357
461.0000000,0.0820109
462.0000000,0.0851431
463.0000000,0.0876106
464.0000000,0.0878167
465.0000000,0.0847208
466.0000000,0.0863756
467.0000000,0.0842406
468.0000000,0.0861530
469.0000000,0.0825494
470.0000000,0.0890623
471.0000000,0.0825017
472.0000000,0.0873178
473.0000000,0.0849663
474.0000000,0.0831473
475.0000000,0.0837268
476.0000000,0.0872983
477.0000000,0.0844882
478.0000000,0.0892368
479.0000000,0.0832281
480.0000000,0.0867680
481.0000000,0.0895348
482.0000000,0.0836887
483.0000000,0.0871803
484.0000000,0.0852573
485.0000000,0.0878792
486.0000000,0.0870427
487.0000000,0.0868799
488.0000000,0.0900385
489.0000000,0.0883584
490.0000000,0.0852629
491.0000000,0.0880729
492.0000000,0.0885533
493.0000000,0.0863670
494.0000000,0.0816671
495.0000000,0.0849849
496.0000000,0.0874235
497.0000000,0.0912244
498.0000000,0.0840622
499.0000000,0.0851006
500.0000000,0.0881904
501.0000000,0.0898855
502.0000000,0.0878733
503.0000000,0.0852017
504.0000000,0.0836452
505.0000000,0.0914685
506.0000000,0.0843750
507.0000000,0.0869761
508.0000000,0.0877964
509.0000000,0.0898552
510.0000000,0.0868774
511.0000000,0.0850287
512.0000000,0.0853844
513.0000000,0.0873088
514.0000000,0.0848686
515.0000000,0.0882541
516.0000000,0.0883293
517.0000000,0.0913770
518.0000000,0.0900288
519.0000000,0.0894105
520.0000000,0.0910977
521.0000000,0.0892104
522.0000000,0.0927691
523.0000000,0.0871795
524.0000000,0.0854943
525.0000000,0.0847686
526.0000000,0.0865182
527.0000000,0.0863870
528.0000000,0.0882846
529.0000000,0.0876980
530.0000000,0.0909528
531.0000000,0.0902809
532.0000000,0.0900623
533.0000000,0.0880148
534.0000000,0.0885606
535.0000000,0.0892316
536.0000000,0.0891821
537.0000000,0.0883238
538.0000000,0.0882551
539.0000000,0.0867353
540.0000000,0.0830710
541.0000000,0.0864706
542.0000000,0.0904079
543.0000000,0.0910230
544.0000000,0.0896027
545.0000000,0.0841631
546.0000000,0.0913714
547.0000000,0.0905916
548.0000000,0.0903593
549.0000000,0.0920115
550.0000000,0.0906662
551.0000000,0.0890044
552.0000000,0.0895639
553.0000000,0.0916491
554.0000000,0.0870945
555.0000000,0.0891537
556.0000000,0.0898931
557.0000000,0.0888868
558.0000000,0.0866477
559.0000000,0.0859869
560.0000000,0.0887397
561.0000000,0.0862026
562.0000000,0.0910645
563.0000000,0.0865260
564.0000000,0.0924589
565.0000000,0.0901415
566.0000000,0.0885439
567.0000000,0.0896989
568.0000000,0.0884327
569.0000000,0.0853197
570.0000000,0.0963579
571.0000000,0.0915636
572.0000000,0.0875541
573.0000000,0.0877806
574.0000000,0.0887978
575.0000000,0.0912551
576.0000000,0.0965107
577.0000000,0.0931497
578.0000000,0.0867408
579.0000000,0.0908476
580.0000000,0.0906284
581.0000000,0.0897374
582.0000000,0.0916990
583.0000000,0.0891778
584.0000000,0.0900307
585.0000000,0.0903490
586.0000000,0.0893108
587.0000000,0.0887904
588.0000000,0.0928390
589.0000000,0.0915106
590.0000000,0.0965321
591.0000000,0.0856822
592.0000000,0.0897447
593.0000000,0.0912024
594.0000000,0.0943554
595.0000000,0.0916042
596.0000000,0.0899905
597.0000000,0.0871472
598.0000000,0.0885843
599.0000000,0.0866190
600.0000000,0.0895492
601.0000000,0.0939344
602.0000000,0.0908584
603.0000000,0.0871508
604.0000000,0.0890859
605.0000000,0.0878934
606.0000000,0.0901265
607.0000000,0.0898015
608.0000000,0.0931822
609.0000000,0.0912229
610.0000000,0.0895471
611.0000000,0.0887840
612.0000000,0.0951204
613.0000000,0.0976577
614.0000000,0.0915633
615.0000000,0.0882501
616.0000000,0.0891126
617.0000000,0.0935857
618.0000000,0.0874988
619.0000000,0.0956950
620.0000000,0.0980849
621.0000000,0.0882230
622.0000000,0.1048778
623.0000000,0.0951963
624.0000000,0.0944971
625.0000000,0.0898626
626.0000000,0.0914997
627.0000000,0.0912260
628.0000000,0.0890779
629.0000000,0.0915047
630.0000000,0.0926701
631.0000000,0.0894633
632.0000000,0.0901296
633.0000000,0.0918220
634.0000000,0.0870427
635.0000000,0.0892338
636.0000000,0.0908943
637.0000000,0.0892558
638.0000000,0.0929764
639.0000000,0.0876728
640.0000000,0.0938390
641.0000000,0.0918695
642.0000000,0.0877952
643.0000000,0.0931892
644.0000000,0.0879538
645.0000000,0.0923313
646.0000000,0.0934808
647.0000000,0.0920838
648.0000000,0.0916605
649.0000000,0.0923335
650.0000000,0.0914461
651.0000000,0.0910259
652.0000000,0.0897765
653.0000000,0.0911939
654.0000000,0.0965579
655.0000000,0.0892740
656.0000000,0.0935220
657.0000000,0.0920200
658.0000000,0.0921973
659.0000000,0.0934275
660.0000000,0.0953521
661.0000000,0.0978018
662.0000000,0.0923003
663.0000000,0.0874485
664.0000000,0.0924879
665.0000000,0.0913399
666.0000000,0.0956861
667.0000000,0.0914698
668.0000000,0.0928073
669.0000000,0.0927292
670.0000000,0.0947549
671.0000000,0.0949877
672.0000000,0.0949311
673.0000000,0.0942407
674.0000000,0.0867209
675.0000000,0.0944383
676.0000000,0.0888909
677.0000000,0.0948548
678.0000000,0.0926847
679.0000000,0.0961980
680.0000000,0.0926636
681.0000000,0.0919109
682.0000000,0.0913728
683.0000000,0.0966290
684.0000000,0.0931979
685.0000000,0.0926894
686.0000000,0.0941761
687.0000000,0.1138826
688.0000000,0.1000903
689.0000000,0.0912083
690.0000000,0.0897082
691.0000000,0.0942741
692.0000000,0.0954572
693.0000000,0.0918495
694.0000000,0.0905898
695.0000000,0.0948936
696.0000000,0.0921565
697.0000000,0.0950090
698.0000000,0.0952980
699.0000000,0.0952965
700.0000000,0.0907186
701.0000000,0.0919919
702.0000000,0.0923416
703.0000000,0.0922740
704.0000000,0.0930928
705.0000000,0.0957318
706.0000000,0.0921575
707.0000000,0.0963454
708.0000000,0.0923481
709.0000000,0.0901010
710.0000000,0.0931324
711.0000000,0.0906880
712.0000000,0.0945119
713.0000000,0.0965888
714.0000000,0.0956410
715.0000000,0.0907054
716.0000000,0.0917325
717.0000000,0.0945034
718.0000000,0.0892749
719.0000000,0.0963103
720.0000000,0.0938996
721.0000000,0.0923675
722.0000000,0.0950395
723.0000000,0.0934289
724.0000000,0.0956377
725.0000000,0.0961555
726.0000000,0.0944373
727.0000000,0.0940368
728.0000000,0.0936984
729.0000000,0.0913257
730.0000000,0.0921227
731.0000000,0.0927896
732.0000000,0.0941172
733.0000000,0.0912543
734.0000000,0.0942756
735.0000000,0.0941250
736.0000000,0.0960965
737.0000000,0.0926022
738.0000000,0.0964446
739.0000000,0.0924410
740.0000000,0.0967506
741.0000000,0.0943637
742.0000000,0.0917061
743.0000000,0.0972561
744.0000000,0.0964548
745.0000000,0.0950445
746.0000000,0.0927517
747.0000000,0.0983929
748.0000000,0.0959043
749.0000000,0.0927883
750.0000000,0.0976842
751.0000000,0.0949128
752.0000000,0.0975426
753.0000000,0.0929777
754.0000000,0.0984384
755.0000000,0.0931454
756.0000000,0.0957964
757.0000000,0.0938175
758.0000000,0.0946227
759.0000000,0.0924681
760.0000000,0.0981518
761.0000000,0.0934706
762.0000000,0.0942156
763.0000000,0.0995726
764.0000000,0.0911982
765.0000000,0.0983767
766.0000000,0.0958644
767.0000000,0.0890547
768.0000000,0.0964051
769.0000000,0.0979211
770.0000000,0.0946730
771.0000000,0.0949379
772.0000000,0.0974580
773.0000000,0.0974428
774.0000000,0.0949655
775.0000000,0.0966057
776.0000000,0.1004145
777.0000000,0.0963190
778.0000000,0.0950238
779.0000000,0.0949455
780.0000000,0.0908916
781.0000000,0.0959593
782.0000000,0.0957919
783.0000000,0.0961622
784.0000000,0.0937222
785.0000000,0.0940922
786.0000000,0.0967941
787.0000000,0.0942084
788.0000000,0.0978050
789.0000000,0.0977275
790.0000000,0.0986676
791.0000000,0.0938421
792.0000000,0.0936581
793.0000000,0.0954018
794.0000000,0.0964828
795.0000000,0.0926614
796.0000000,0.0968977
797.0000000,0.0946842
798.0000000,0.0925498
799.0000000,0.0955950
800.0000000,0.0992844
801.0000000,0.0982284
802.0000000,0.0952119
803.0000000,0.0957964
804.0000000,0.0980216
805.0000000,0.0976315
806.0000000,0.0981242
807.0000000,0.1169675
808.0000000,0.1142720
809.0000000,0.1036054
810.0000000,0.0974987
811.0000000,0.0979962
812.0000000,0.0933626
813.0000000,0.0991807
814.0000000,0.0988344
815.0000000,0.0968053
816.0000000,0.0956376
817.0000000,0.0957433
818.0000000,0.0995619
819.0000000,0.1030226
820.0000000,0.1019409
821.0000000,0.1042383
822.0000000,0.1115512
823.0000000,0.1195399
824.0000000,0.1173885
825.0000000,0.1108470
826.0000000,0.1018286
827.0000000,0.0970043
828.0000000,0.0976641
829.0000000,0.0968669
830.0000000,0.0927867
831.0000000,0.0944310
832.0000000,0.0982449
833.0000000,0.0979449
834.0000000,0.0980561
835.0000000,0.0958503
836.0000000,0.0960530
837.0000000,0.0982514
838.0000000,0.0952395
839.0000000,0.1004055
840.0000000,0.0971345
841.0000000,0.0998875
842.0000000,0.0965839
843.0000000,0.0976495
844.0000000,0.0944537
845.0000000,0.1022951
846.0000000,0.0999267
847.0000000,0.0957698
848.0000000,0.0973277
849.0000000,0.0966694
850.0000000,0.0988996
851.0000000,0.0979740
852.0000000,0.0973831
853.0000000,0.0959142
854.0000000,0.0979899
855.0000000,0.0991803
856.0000000,0.0979171
857.0000000,0.0988371
858.0000000,0.1008571
859.0000000,0.0980207
860.0000000,0.0954457
861.0000000,0.0953614
862.0000000,0.0974957
863.0000000,0.0895546
864.0000000,0.0977513
865.0000000,0.0979442
866.0000000,0.0984430
867.0000000,0.0943642
868.0000000,0.1012883
869.0000000,0.1004670
870.0000000,0.1004092
871.0000000,0.0956484
872.0000000,0.0989030
873.0000000,0.0985520
874.0000000,0.0976648
875.0000000,0.1137966
876.0000000,0.1281560
877.0000000,0.1175986
878.0000000,0.1046995
879.0000000,0.1036353
880.0000000,0.1004032
881.0000000,0.0975965
882.0000000,0.0998400
883.0000000,0.0994626
884.0000000,0.0995862
885.0000000,0.1008857
886.0000000,0.1003147
887.0000000,0.0997472
888.0000000,0.0951412
889.0000000,0.0996586
890.0000000,0.0975532
891.0000000,0.1010147
892.0000000,0.1002987
893.0000000,0.0997475
894.0000000,0.1017471
895.0000000,0.0953840
896.0000000,0.1008168
897.0000000,0.0999963
898.0000000,0.0945516
899.0000000,0.1006776
900.0000000,0.1007815
901.0000000,0.0994182
902.0000000,0.1027443
903.0000000,0.0963002
904.0000000,0.0996295
905.0000000,0.1038267
906.0000000,0.0946553
907.0000000,0.0979792
908.0000000,0.0979859
909.0000000,0.1000544
910.0000000,0.1003830
911.0000000,0.1017894
912.0000000,0.0950422
913.0000000,0.1012037
914.0000000,0.0995323
915.0000000,0.0982314
916.0000000,0.0987934
917.0000000,0.0960087
918.0000000,0.0994636
919.0000000,0.0980887
920.0000000,0.0979624
921.0000000,0.0980442
922.0000000,0.0972246
923.0000000,0.1006266
924.0000000,0.0960015
925.0000000,0.1014656
926.0000000,0.1014913
927.0000000,0.0978682
928.0000000,0.1037278
929.0000000,0.0976446
930.0000000,0.1022236
931.0000000,0.0961667
932.0000000,0.1017827
933.0000000,0.1001464
934.0000000,0.0989553
935.0000000,0.0971320
936.0000000,0.0967112
937.0000000,0.0976292
938.0000000,0.0976396
939.0000000,0.0999302
940.0000000,0.0974019
941.0000000,0.1010830
942.0000000,0.1036817
943.0000000,0.0990476
944.0000000,0.1006041
945.0000000,0.1021590
946.0000000,0.0980804
947.0000000,0.1029708
948.0000000,0.1006278
949.0000000,0.1009274
950.0000000,0.1002877
951.0000000,0.0993971
952.0000000,0.1001069
953.0000000,0.1004824
954.0000000,0.1012708
955.0000000,0.0974940
956.0000000,0.1015764
957.0000000,0.1012959
958.0000000,0.1013901
959.0000000,0.0966761
960.0000000,0.0996477
961.0000000,0.1002866
962.0000000,0.1025151
963.0000000,0.1032917
964.0000000,0.1010544
965.0000000,0.0998108
966.0000000,0.0990603
967.0000000,0.1013040
968.0000000,0.1018464
969.0000000,0.1017869
970.0000000,0.0986808
971.0000000,0.1021447
972.0000000,0.0988644
973.0000000,0.0974227
974.0000000,0.0989717
975.0000000,0.1031858
976.0000000,0.1006595
977.0000000,0.0989434
978.0000000,0.1024684
979.0000000,0.1000394
980.0000000,0.0986619
981.0000000,0.1039754
982.0000000,0.0970537
983.0000000,0.1030006
984.0000000,0.1022999
985.0000000,0.0991007
986.0000000,0.1000982
987.0000000,0.0979959
988.0000000,0.1011804
989.0000000,0.0993171
990.0000000,0.1032438
991.0000000,0.1006789
992.0000000,0.0996511
993.0000000,0.1032906
994.0000000,0.0968752
995.0000000,0.1001656
996.0000000,0.0989126
997.0000000,0.1006009
998.0000000,0.1006717
999.0000000,0.1015693
1000.0000000,0.1012290
1001.0000000,0.1012066
1002.0000000,0.1006617
1003.0000000,0.1054215
1004.0000000,0.1009031
1005.0000000,0.1018593
1006.0000000,0.1011349
1007.0000000,0.0973594
1008.0000000,0.1054640
1009.0000000,0.1035313
1010.0000000,0.1003972
1011.0000000,0.1012878
1012.0000000,0.0998614
1013.0000000,0.1029054
1014.0000000,0.1032882
1015.0000000,0.1005444
1016.0000000,0.0990851
1017.0000000,0.1007993
1018.0000000,0.1024526
1019.0000000,0.1024435
1020.0000000,0.0990977
1021.0000000,0.1035087
1022.0000000,0.1022865
1023.0000000,0.1010186
1024.0000000,0.1039241
1025.0000000,0.1015351
1026.0000000,0.1024676
1027.0000000,0.1018258
1028.0000000,0.1050715
1029.0000000,0.0963597
1030.0000000,0.1018168
1031.0000000,0.1002591
1032.0000000,0.1050088
1033.0000000,0.1008661
1034.0000000,0.1016089
1035.0000000,0.1019069
1036.0000000,0.1045204
1037.0000000,0.0970583
1038.0000000,0.1043518
1039.0000000,0.1012788
1040.0000000,0.1031747
1041.0000000,0.1045844
1042.0000000,0.1045956
1043.0000000,0.1091567
1044.0000000,0.1077088
1045.0000000,0.1010310
1046.0000000,0.1018179
1047.0000000,0.1016645
1048.0000000,0.1054935
1049.0000000,0.1057764
1050.0000000,0.1000994
1051.0000000,0.1058939
1052.0000000,0.1044316
1053.0000000,0.1037205
1054.0000000,0.1032448
1055.0000000,0.1000696
1056.0000000,0.1063891
1057.0000000,0.1084831
1058.0000000,0.1035136
1059.0000000,0.1047184
1060.0000000,0.1008414
1061.0000000,0.1039655
1062.0000000,0.1005903
1063.0000000,0.1034024
1064.0000000,0.1000243
1065.0000000,0.1029975
1066.0000000,0.1015593
1067.0000000,0.0995727
1068.0000000,0.1018824
1069.0000000,0.1019806
1070.0000000,0.0978128
1071.0000000,0.1022600
1072.0000000,0.1004346
1073.0000000,0.1037842
1074.0000000,0.1010331
1075.0000000,0.1019188
1076.0000000,0.1028282
1077.0000000,0.1031441
1078.0000000,0.1019870
1079.0000000,0.1015104
1080.0000000,0.1053784
1081.0000000,0.1047308
1082.0000000,0.1019517
1083.0000000,0.1017868
1084.0000000,0.1004767
1085.0000000,0.1061948
1086.0000000,0.1070351
1087.0000000,0.1066460
1088.0000000,0.1046030
1089.0000000,0.1029704
1090.0000000,0.1018839
1091.0000000,0.1057320
1092.0000000,0.0989909
1093.0000000,0.1113635
1094.0000000,0.1044692
1095.0000000,0.1054126
1096.0000000,0.1056927
1097.0000000,0.1076323
1098.0000000,0.1033193
1099.0000000,0.1056900
1100.0000000,0.1096969
1101.0000000,0.1093780
1102.0000000,0.1024605
1103.0000000,0.1059862
1104.0000000,0.1016395
1105.0000000,0.1030525
1106.0000000,0.1044068
1107.0000000,0.1032914
1108.0000000,0.1052585
1109.0000000,0.1040613
1110.0000000,0.1037006
1111.0000000,0.0978203
1112.0000000,0.1032952
1113.0000000,0.1012365
1114.0000000,0.1050367
1115.0000000,0.1041083
1116.0000000,0.1080018
1117.0000000,0.1068398
1118.0000000,0.1095568
1119.0000000,0.1145223
1120.0000000,0.1085877
1121.0000000,0.1060097
1122.0000000,0.1019715
1123.0000000,0.1056677
1124.0000000,0.1036677
1125.0000000,0.1057161
1126.0000000,0.1066330
1127.0000000,0.1022704
1128.0000000,0.1030024
1129.0000000,0.1062665
1130.0000000,0.1009250
1131.0000000,0.1024589
1132.0000000,0.1090479
1133.0000000,0.1057216
1134.0000000,0.1007326
1135.0000000,0.1066646
1136.0000000,0.1027291
1137.0000000,0.1021079
1138.0000000,0.1073225
1139.0000000,0.1155723
1140.0000000,0.1033220
1141.0000000,0.1122723
1142.0000000,0.1068388
1143.0000000,0.1055843
1144.0000000,0.1031625
1145.0000000,0.1047082
1146.0000000,0.1073438
1147.0000000,0.1065390
1148.0000000,0.1049172
1149.0000000,0.1079593
1150.0000000,0.1027544
1151.0000000,0.1051019
1152.0000000,0.1037000
1153.0000000,0.1062297
1154.0000000,0.1070654
1155.0000000,0.1041651
1156.0000000,0.1073624
1157.0000000,0.1040723
1158.0000000,0.1025826
1159.0000000,0.1048454
1160.0000000,0.1057319
1161.0000000,0.1055622
1162.0000000,0.1052125
1163.0000000,0.1033117
1164.0000000,0.1053456
1165.0000000,0.1047722
1166.0000000,0.1051120
1167.0000000,0.1050973
1168.0000000,0.1055504
1169.0000000,0.1042579
1170.0000000,0.1014455
1171.0000000,0.1035426
1172.0000000,0.1066684
1173.0000000,0.1037464
1174.0000000,0.1030926
1175.0000000,0.1051088
1176.0000000,0.1040824
1177.0000000,0.1045273
1178.0000000,0.1036867
1179.0000000,0.1048020
1180.0000000,0.1039725
1181.0000000,0.1042054
1182.0000000,0.1020663
1183.0000000,0.1068867
1184.0000000,0.1065019
1185.0000000,0.1007798
1186.0000000,0.1035037
1187.0000000,0.1027579
1188.0000000,0.1091186
1189.0000000,0.1064748
1190.0000000,0.1044237
1191.0000000,0.1063428
1192.0000000,0.1044578
1193.0000000,0.1058410
1194.0000000,0.1060984
1195.0000000,0.1047688
1196.0000000,0.1015169
1197.0000000,0.1027108
1198.0000000,0.1038743
1199.0000000,0.1032775
1200.0000000,0.1041901
1201.0000000,0.1031273
1202.0000000,0.1086833
1203.0000000,0.1079020
1204.0000000,0.1013023
1205.0000000,0.1078861
1206.0000000,0.1013538
1207.0000000,0.1064210
1208.0000000,0.1049677
1209.0000000,0.1019667
1210.0000000,0.1067165
1211.0000000,0.1056578
1212.0000000,0.1033693
1213.0000000,0.1026528
1214.0000000,0.1025735
1215.0000000,0.1062475
1216.0000000,0.1040904
1217.0000000,0.1074200


==> data/enc_var-vae_circ-ThreeGPP-enc_var-noisy-128rx-1p-lat-8.txt <==
ep,enc_var
1.0000000,8.5714369
2.0000000,3.8232868
3.0000000,1.6705184
4.0000000,0.7827671
5.0000000,0.6103649
6.0000000,0.5471437
7.0000000,0.5132140
8.0000000,0.4991122
9.0000000,0.4627982
10.0000000,0.4880123
11.0000000,0.4284290
12.0000000,0.4545931
13.0000000,0.4552424
14.0000000,0.4509498
15.0000000,0.4364779
16.0000000,0.4348544
17.0000000,0.4333053
18.0000000,0.4548880
19.0000000,0.4332370
20.0000000,0.4155397
21.0000000,0.4402953
22.0000000,0.4240674
23.0000000,0.4381675
24.0000000,0.4408768
25.0000000,0.4502528
26.0000000,0.4295195
27.0000000,0.4436608
28.0000000,0.4259270
29.0000000,0.4654820
30.0000000,0.4447098
31.0000000,0.4720980
32.0000000,0.4370355
33.0000000,0.4698067
34.0000000,0.4700205
35.0000000,0.4553377
36.0000000,0.4466114
37.0000000,0.4476978
38.0000000,0.4610057
39.0000000,0.4455968
40.0000000,0.4663044
41.0000000,0.4749462
42.0000000,0.4689263
43.0000000,0.4584917
44.0000000,0.4613932
45.0000000,0.4737315
46.0000000,0.4728872
47.0000000,0.4454582
48.0000000,0.4780806
49.0000000,0.4573481
50.0000000,0.4807516
51.0000000,0.4870031
52.0000000,0.4595009
53.0000000,0.4959444
54.0000000,0.4620890
55.0000000,0.4868943
56.0000000,0.4782660
57.0000000,0.4786153
58.0000000,0.4894173
59.0000000,0.4875264
60.0000000,0.4623405
61.0000000,0.5016545
62.0000000,0.4942717
63.0000000,0.5102181
64.0000000,0.4896959
65.0000000,0.4929461
66.0000000,0.5000618
67.0000000,0.5015408
68.0000000,0.5271810
69.0000000,0.4888209
70.0000000,0.4762593
71.0000000,0.4994805
72.0000000,0.4988767
73.0000000,0.5034904
74.0000000,0.4790992
75.0000000,0.5096660
76.0000000,0.5290145
77.0000000,0.5059438
78.0000000,0.4809923
79.0000000,0.5238830
80.0000000,0.5003148
81.0000000,0.5045516
82.0000000,0.5086281
83.0000000,0.5101892
84.0000000,0.4945276
85.0000000,0.5324317
86.0000000,0.5306523
87.0000000,0.5270441
88.0000000,0.5042323
89.0000000,0.5162387
90.0000000,0.5049397
91.0000000,0.5288025
92.0000000,0.5203776
93.0000000,0.5054187
94.0000000,0.5350257
95.0000000,0.5147027
96.0000000,0.5385318
97.0000000,0.5211994
98.0000000,0.5520039
99.0000000,0.5263893
100.0000000,0.5249965
101.0000000,0.5329673
102.0000000,0.5523624
103.0000000,0.5444319
104.0000000,0.5309172
105.0000000,0.5438923
106.0000000,0.5657100
107.0000000,0.5680865
108.0000000,0.5499762
109.0000000,0.5616407
110.0000000,0.5363712
111.0000000,0.5467220
112.0000000,0.5533023
113.0000000,0.5646399
114.0000000,0.5403852
115.0000000,0.5341867
116.0000000,0.5454417
117.0000000,0.5323167
118.0000000,0.5646544
119.0000000,0.5675147
120.0000000,0.5475271
121.0000000,0.5655780
122.0000000,0.5332808
123.0000000,0.5622506
124.0000000,0.5411404
125.0000000,0.5245609
126.0000000,0.5461995
127.0000000,0.5709671
128.0000000,0.5496911
129.0000000,0.5141041
130.0000000,0.5661398
131.0000000,0.5714945
132.0000000,0.5630460
133.0000000,0.5981485
134.0000000,0.5601745
135.0000000,0.5707053
136.0000000,0.5713614
137.0000000,0.5669473
138.0000000,0.5783361
139.0000000,0.5606379
140.0000000,0.5647411
141.0000000,0.5619485
142.0000000,0.5439085
143.0000000,0.5690677
144.0000000,0.5469856
145.0000000,0.5616930
146.0000000,0.5828017
147.0000000,0.5687042
148.0000000,0.6076651
149.0000000,0.5938070
150.0000000,0.5873633
151.0000000,0.5801238
152.0000000,0.5700043
153.0000000,0.5785575
154.0000000,0.5967430
155.0000000,0.5557700
156.0000000,0.5799972
157.0000000,0.5696902
158.0000000,0.6023892
159.0000000,0.5879272
160.0000000,0.5875896
161.0000000,0.5815747
162.0000000,0.5553628
163.0000000,0.5906947
164.0000000,0.5887872
165.0000000,0.5922596
166.0000000,0.5967985
167.0000000,0.5867156
168.0000000,0.5790309
169.0000000,0.6127670
170.0000000,0.6062678
171.0000000,0.5657399
172.0000000,0.5997303
173.0000000,0.6013768
174.0000000,0.5820539
175.0000000,0.6301325
176.0000000,0.6087566
177.0000000,0.6083146
178.0000000,0.5900239
179.0000000,0.5860217
180.0000000,0.5819176
181.0000000,0.5821798
182.0000000,0.6052226
183.0000000,0.6044281
184.0000000,0.5980476
185.0000000,0.6023881
186.0000000,0.6058461
187.0000000,0.6096695
188.0000000,0.6118717
189.0000000,0.6269438
190.0000000,0.6055997
191.0000000,0.6406787
192.0000000,0.6197112
193.0000000,0.6071164
194.0000000,0.6125925
195.0000000,0.6046418
196.0000000,0.6238362
197.0000000,0.6286985
198.0000000,0.6053860
199.0000000,0.6200429
200.0000000,0.6163095
201.0000000,0.6322337
202.0000000,0.6279420
203.0000000,0.6261280
204.0000000,0.6133676
205.0000000,0.6203949
206.0000000,0.6154386
207.0000000,0.6260359
208.0000000,0.6497757
209.0000000,0.6222266
210.0000000,0.6365581
211.0000000,0.6092046
212.0000000,0.6243039
213.0000000,0.6189228
214.0000000,0.6239375
215.0000000,0.6468136
216.0000000,0.6536841
217.0000000,0.6433886
218.0000000,0.6611178
219.0000000,0.6234906
220.0000000,0.6370183
221.0000000,0.6334518
222.0000000,0.6519183
223.0000000,0.6348496
224.0000000,0.6487847
225.0000000,0.6682199
226.0000000,0.6287948
227.0000000,0.6592106
228.0000000,0.6500519
229.0000000,0.6412913
230.0000000,0.6587350
231.0000000,0.6224468
232.0000000,0.6406472
233.0000000,0.6471040
234.0000000,0.6425991
235.0000000,0.6458667
236.0000000,0.6507019
237.0000000,0.6582578
238.0000000,0.6724848
239.0000000,0.6786668
240.0000000,0.6467257
241.0000000,0.6327844
242.0000000,0.6575450
243.0000000,0.6538851
244.0000000,0.6805504
245.0000000,0.6609625
246.0000000,0.6528412
247.0000000,0.6416161
248.0000000,0.6486259
249.0000000,0.6776178
250.0000000,0.6741301
251.0000000,0.6669538
252.0000000,0.6500661
253.0000000,0.6719516
254.0000000,0.6555015
255.0000000,0.6775731
256.0000000,0.6582823
257.0000000,0.6830495
258.0000000,0.6757131
259.0000000,0.6501150
260.0000000,0.6759283
261.0000000,0.6351138
262.0000000,0.6446486
263.0000000,0.6663524
264.0000000,0.6871973
265.0000000,0.6617206
266.0000000,0.6466335
267.0000000,0.6406583
268.0000000,0.6705552
269.0000000,0.6685076
270.0000000,0.6708285
271.0000000,0.6648448
272.0000000,0.6867298
273.0000000,0.7059960
274.0000000,0.6679568
275.0000000,0.6940091
276.0000000,0.6810855
277.0000000,0.6671085
278.0000000,0.6977621
279.0000000,0.6910872
280.0000000,0.7014370
281.0000000,0.6731110
282.0000000,0.6865634
283.0000000,0.6873748
284.0000000,0.6852512
285.0000000,0.6892860
286.0000000,0.6645256
287.0000000,0.6952308
288.0000000,0.6841001
289.0000000,0.6967872
290.0000000,0.7033171
291.0000000,0.7010649
292.0000000,0.6593609
293.0000000,0.6902856
294.0000000,0.6783178
295.0000000,0.7012365
296.0000000,0.6822760
297.0000000,0.6963314
298.0000000,0.6974091
299.0000000,0.6881673
300.0000000,0.6790437
301.0000000,0.7058612
302.0000000,0.6875135
303.0000000,0.6997774
304.0000000,0.7010452
305.0000000,0.6717063
306.0000000,0.7034761
307.0000000,0.7083603
308.0000000,0.6963133
309.0000000,0.7065135
310.0000000,0.7128141
311.0000000,0.6926961
312.0000000,0.6965700
313.0000000,0.7123953
314.0000000,0.6834517
315.0000000,0.7155600
316.0000000,0.6816359
317.0000000,0.6919969
318.0000000,0.6872544
319.0000000,0.6908317
320.0000000,0.6958309
321.0000000,0.7157382
322.0000000,0.7012519
323.0000000,0.6886654
324.0000000,0.6971245
325.0000000,0.7095325
326.0000000,0.7184414
327.0000000,0.7004884
328.0000000,0.7077384
329.0000000,0.7099951
330.0000000,0.7059113
331.0000000,0.7167670
332.0000000,0.6955450
333.0000000,0.7066908
334.0000000,0.7169823
335.0000000,0.7061042
336.0000000,0.7046559
337.0000000,0.7112263
338.0000000,0.7106676
339.0000000,0.7060881
340.0000000,0.7010337
341.0000000,0.7226506
342.0000000,0.7088033
343.0000000,0.7041892
344.0000000,0.7043965
345.0000000,0.7220533
346.0000000,0.6957531
347.0000000,0.7005053
348.0000000,0.7203735
349.0000000,0.7242197
350.0000000,0.7292027
351.0000000,0.7606061
352.0000000,0.7023113
353.0000000,0.7337956
354.0000000,0.7359290
355.0000000,0.7098752
356.0000000,0.7253821
357.0000000,0.7101539
358.0000000,0.7383608
359.0000000,0.7223701
360.0000000,0.7066449
361.0000000,0.7123690
362.0000000,0.7360849
363.0000000,0.7262850
364.0000000,0.7098399
365.0000000,0.7071850
366.0000000,0.7292643
367.0000000,0.7191620
368.0000000,0.7286790
369.0000000,0.7101171
370.0000000,0.7194307
371.0000000,0.7087654
372.0000000,0.7252043
373.0000000,0.7005895
374.0000000,0.6918468
375.0000000,0.7370595
376.0000000,0.7265059
377.0000000,0.7252120
378.0000000,0.7218121
379.0000000,0.7336392
380.0000000,0.7157795
381.0000000,0.6996146
382.0000000,0.7270969
383.0000000,0.7264473
384.0000000,0.7459296
385.0000000,0.7170128
386.0000000,0.7365708
387.0000000,0.7145834
388.0000000,0.7397181
389.0000000,0.7350001
390.0000000,0.7130712
391.0000000,0.7315465
392.0000000,0.7315236
393.0000000,0.7330484
394.0000000,0.7107420
395.0000000,0.7370644
396.0000000,0.7375441
397.0000000,0.7172234
398.0000000,0.7343018
399.0000000,0.7313348
400.0000000,0.7428163
401.0000000,0.7328614
402.0000000,0.7327881
403.0000000,0.7360381
404.0000000,0.7393603
405.0000000,0.7190456
406.0000000,0.7607383
407.0000000,0.7706920
408.0000000,0.7180601
409.0000000,0.7526214
410.0000000,0.7379451
411.0000000,0.7259396
412.0000000,0.7548729
413.0000000,0.7457036
414.0000000,0.7530031
415.0000000,0.7329832
416.0000000,0.7267814
417.0000000,0.7578183
418.0000000,0.7466843
419.0000000,0.7508916
420.0000000,0.7265837
421.0000000,0.7479327
422.0000000,0.7516307
423.0000000,0.7581790
424.0000000,0.7497182
425.0000000,0.7453421
426.0000000,0.7451356
427.0000000,0.7512955
428.0000000,0.7534117
429.0000000,0.7384705
430.0000000,0.7453415
431.0000000,0.7613007
432.0000000,0.7599887
433.0000000,0.7299197
434.0000000,0.7392193
435.0000000,0.7400982
436.0000000,0.7428404
437.0000000,0.7460576
438.0000000,0.7349446
439.0000000,0.7493017
440.0000000,0.7571570
441.0000000,0.7581672
442.0000000,0.7537603
443.0000000,0.7746732
444.0000000,0.7654977
445.0000000,0.7520801
446.0000000,0.7653070
447.0000000,0.7215739
448.0000000,0.7770517
449.0000000,0.7577429
450.0000000,0.7681468
451.0000000,0.7392353
452.0000000,0.7728375
453.0000000,0.7601326
454.0000000,0.7467064
455.0000000,0.7446172
456.0000000,0.7433103
457.0000000,0.7361395
458.0000000,0.7334151
459.0000000,0.7502930
460.0000000,0.7623789
461.0000000,0.7620242
462.0000000,0.7678512
463.0000000,0.7694098
464.0000000,0.7627225
465.0000000,0.7437697
466.0000000,0.7653779
467.0000000,0.7547174
468.0000000,0.7643622
469.0000000,0.7478007
470.0000000,0.7793069
471.0000000,0.7498416
472.0000000,0.7463076
473.0000000,0.7391818
474.0000000,0.7682158
475.0000000,0.7610188
476.0000000,0.7367395
477.0000000,0.7409625
478.0000000,0.7799962
479.0000000,0.7712011
480.0000000,0.7452059
481.0000000,0.7599804
482.0000000,0.7456756
483.0000000,0.7956036
484.0000000,0.7789862
485.0000000,0.7612824
486.0000000,0.7248915
487.0000000,0.7591230
488.0000000,0.7490866
489.0000000,0.7593368
490.0000000,0.7636558
491.0000000,0.7885687
492.0000000,0.8084174
493.0000000,0.7799078
494.0000000,0.7581705
495.0000000,0.7545089
496.0000000,0.7805244
497.0000000,0.7780439
498.0000000,0.7726437
499.0000000,0.7708961
500.0000000,0.7622872
501.0000000,0.7314635
502.0000000,0.7502749
503.0000000,0.7538338
504.0000000,0.7372174
505.0000000,0.7461609
506.0000000,0.7681065
507.0000000,0.7817984
508.0000000,0.7697428
509.0000000,0.7846692
510.0000000,0.7683376
511.0000000,0.7518506
512.0000000,0.7742254
513.0000000,0.7901675
514.0000000,0.7821609
515.0000000,0.7865525
516.0000000,0.7692886
517.0000000,0.7774024
518.0000000,0.7809260
519.0000000,0.7532358
520.0000000,0.7550501
521.0000000,0.7824706
522.0000000,0.7470561
523.0000000,0.8011825
524.0000000,0.7593083
525.0000000,0.7947814
526.0000000,0.7589422
527.0000000,0.7970023
528.0000000,0.7761188
529.0000000,0.7778020
530.0000000,0.7798658
531.0000000,0.7921237
532.0000000,0.7685829
533.0000000,0.7808607
534.0000000,0.7789469
535.0000000,0.7802846
536.0000000,0.7714602
537.0000000,0.7947178
538.0000000,0.7709370
539.0000000,0.7599947
540.0000000,0.7475624
541.0000000,0.7813803
542.0000000,0.7747599
543.0000000,0.7718262
544.0000000,0.7978317
545.0000000,0.7856957
546.0000000,0.7608242
547.0000000,0.7692206
548.0000000,0.7854186
549.0000000,0.7890070
550.0000000,0.7793527
551.0000000,0.7652141
552.0000000,0.7846296
553.0000000,0.7898747
554.0000000,0.7960712
555.0000000,0.8053026
556.0000000,0.8024582
557.0000000,0.7854012
558.0000000,0.8099486
559.0000000,0.8017638
560.0000000,0.7720211
561.0000000,0.7395327
562.0000000,0.7488636
563.0000000,0.7776623
564.0000000,0.7811324
565.0000000,0.7600906
566.0000000,0.7843370
567.0000000,0.7692535
568.0000000,0.8046657
569.0000000,0.7857932
570.0000000,0.7641419
571.0000000,0.7860475
572.0000000,0.7611104
573.0000000,0.7880568
574.0000000,0.7817653
575.0000000,0.7840359
576.0000000,0.7974048
577.0000000,0.7874930
578.0000000,0.7719334
579.0000000,0.7649111
580.0000000,0.7703715
581.0000000,0.7592621
582.0000000,0.7833887
583.0000000,0.7921676
584.0000000,0.7939988
585.0000000,0.7779475
586.0000000,0.7494498
587.0000000,0.7936133
588.0000000,0.7894663
589.0000000,0.7684939
590.0000000,0.7763620
591.0000000,0.7966915
592.0000000,0.7754944
593.0000000,0.8093377
594.0000000,0.8026658
595.0000000,0.8064669
596.0000000,0.7594010
597.0000000,0.7946804
598.0000000,0.8137843
599.0000000,0.8039801
600.0000000,0.7927026
601.0000000,0.7830602
602.0000000,0.7936767
603.0000000,0.7886394
604.0000000,0.8074751
605.0000000,0.7975735
606.0000000,0.7690331
607.0000000,0.7662594
608.0000000,0.7863499
609.0000000,0.7892202
610.0000000,0.8141138
611.0000000,0.7859882
612.0000000,0.7676082
613.0000000,0.7808993
614.0000000,0.7689940
615.0000000,0.7887430
616.0000000,0.7808354
617.0000000,0.7762698
618.0000000,0.7894197
619.0000000,0.8011483
620.0000000,0.7930280
621.0000000,0.8082308
622.0000000,0.7762414
623.0000000,0.8186569
624.0000000,0.7848355
625.0000000,0.7987655
626.0000000,0.8052478
627.0000000,0.8013407
628.0000000,0.8263112
629.0000000,0.7933548
630.0000000,0.7802064
631.0000000,0.7709706
632.0000000,0.8196165
633.0000000,0.8079340
634.0000000,0.8013081
635.0000000,0.7912018
636.0000000,0.8039153
637.0000000,0.7953575
638.0000000,0.8032240
639.0000000,0.8169400
640.0000000,0.8049935
641.0000000,0.8138218
642.0000000,0.8171130
643.0000000,0.7934661
644.0000000,0.8207658
645.0000000,0.8090597
646.0000000,0.8177099
647.0000000,0.8016195
648.0000000,0.8034660
649.0000000,0.7815400
650.0000000,0.8271838
651.0000000,0.7940860
652.0000000,0.8344794
653.0000000,0.8127287
654.0000000,0.8066238
655.0000000,0.8016497
656.0000000,0.8003914
657.0000000,0.8014714
658.0000000,0.8031045
659.0000000,0.8151703
660.0000000,0.7857674
661.0000000,0.7847950
662.0000000,0.7952229
663.0000000,0.7850124
664.0000000,0.7812720
665.0000000,0.7884097
666.0000000,0.8143959
667.0000000,0.8135021
668.0000000,0.8169816
669.0000000,0.7936909
670.0000000,0.7839536
671.0000000,0.8277572
672.0000000,0.8117977
673.0000000,0.8122074
674.0000000,0.7901286
675.0000000,0.7952026
676.0000000,0.8150506
677.0000000,0.7508120
678.0000000,0.8121507
679.0000000,0.7871953
680.0000000,0.7905947
681.0000000,0.8042427
682.0000000,0.8122293
683.0000000,0.7956964
684.0000000,0.7879995
685.0000000,0.8022357
686.0000000,0.7940246
687.0000000,0.8017151
688.0000000,0.8041526
689.0000000,0.7926711
690.0000000,0.8207567
691.0000000,0.8226941
692.0000000,0.8055565
693.0000000,0.8026174
694.0000000,0.7993190
695.0000000,0.8094680
696.0000000,0.7933251
697.0000000,0.8108109
698.0000000,0.8012170
699.0000000,0.7859154
700.0000000,0.8096763
701.0000000,0.8340936
702.0000000,0.8349044
703.0000000,0.7936411
704.0000000,0.8140179
705.0000000,0.8333242
706.0000000,0.8041722
707.0000000,0.7831882
708.0000000,0.7887585
709.0000000,0.8032095
710.0000000,0.7953814
711.0000000,0.8101180
712.0000000,0.7892992
713.0000000,0.8020869
714.0000000,0.8216102
715.0000000,0.8337999
716.0000000,0.8099256
717.0000000,0.8261610
718.0000000,0.8238117
719.0000000,0.8190297
720.0000000,0.7820500
721.0000000,0.8078637
722.0000000,0.8300658
723.0000000,0.7895280
724.0000000,0.8135976
725.0000000,0.7979558
726.0000000,0.8124660
727.0000000,0.8266981
728.0000000,0.8426625
729.0000000,0.8117331
730.0000000,0.8109159
731.0000000,0.8149547
732.0000000,0.8555816
733.0000000,0.8269043
734.0000000,0.8183550
735.0000000,0.8091643
736.0000000,0.8059881
737.0000000,0.8033624
738.0000000,0.8474672
739.0000000,0.8143895
740.0000000,0.8036589
741.0000000,0.8259498
742.0000000,0.8131976
743.0000000,0.8447818
744.0000000,0.8082401
745.0000000,0.8212303
746.0000000,0.8184894
747.0000000,0.7867207
748.0000000,0.8141382
749.0000000,0.8077127
750.0000000,0.8334349
751.0000000,0.8247535
752.0000000,0.8191421
753.0000000,0.8201112
754.0000000,0.7753721
755.0000000,0.8096166
756.0000000,0.8057194
757.0000000,0.8289216
758.0000000,0.8410389
759.0000000,0.8301809
760.0000000,0.8194476
761.0000000,0.7948505
762.0000000,0.8251655
763.0000000,0.8036058
764.0000000,0.8258303
765.0000000,0.7869012
766.0000000,0.8282745
767.0000000,0.8284566
768.0000000,0.7891280
769.0000000,0.8321417
770.0000000,0.8297155
771.0000000,0.8064976
772.0000000,0.8165708
773.0000000,0.7987050
774.0000000,0.8211462
775.0000000,0.7993903
776.0000000,0.8500460
777.0000000,0.7840329
778.0000000,0.8113493
779.0000000,0.8017722
780.0000000,0.8144873
781.0000000,0.8214079
782.0000000,0.8354391
783.0000000,0.8187975
784.0000000,0.8259695
785.0000000,0.8132064
786.0000000,0.8313363
787.0000000,0.8316529
788.0000000,0.8157493
789.0000000,0.8373199
790.0000000,0.7918352
791.0000000,0.7783130
792.0000000,0.8304026
793.0000000,0.8169836
794.0000000,0.8115328
795.0000000,0.8047168
796.0000000,0.8198063
797.0000000,0.8366504
798.0000000,0.8144777
799.0000000,0.8484587
800.0000000,0.8314950
801.0000000,0.8105266
802.0000000,0.7953168
803.0000000,0.7756283
804.0000000,0.8400049
805.0000000,0.8247041
806.0000000,0.8130742
807.0000000,0.8348846
808.0000000,0.8026750
809.0000000,0.7790189
810.0000000,0.8258096
811.0000000,0.8188562
812.0000000,0.8245779
813.0000000,0.8052411
814.0000000,0.8237664
815.0000000,0.8647759
816.0000000,0.8206205
817.0000000,0.8543394
818.0000000,0.8271480
819.0000000,0.8035076
820.0000000,0.8260292
821.0000000,0.8366982
822.0000000,0.8293442
823.0000000,0.8209639
824.0000000,0.8614423
825.0000000,0.8477502
826.0000000,0.8104030
827.0000000,0.8087997
828.0000000,0.8393617
829.0000000,0.8275598
830.0000000,0.8320330
831.0000000,0.8007792
832.0000000,0.8243959
833.0000000,0.8259268
834.0000000,0.8304073
835.0000000,0.8136604
836.0000000,0.8104706
837.0000000,0.8407416
838.0000000,0.8260954
839.0000000,0.8346547
840.0000000,0.8367827
841.0000000,0.8309322
842.0000000,0.8284903
843.0000000,0.8277198
844.0000000,0.8270770
845.0000000,0.8529978
846.0000000,0.8060742
847.0000000,0.8351871
848.0000000,0.8389639
849.0000000,0.8531933
850.0000000,0.8186015
851.0000000,0.8295430
852.0000000,0.8622717
853.0000000,0.8271128
854.0000000,0.8044215
855.0000000,0.8261417
856.0000000,0.8168873
857.0000000,0.8388768
858.0000000,0.8016053
859.0000000,0.8112698
860.0000000,0.8150274
861.0000000,0.8320566
862.0000000,0.8336018
863.0000000,0.8471608
864.0000000,0.8300095
865.0000000,0.8095457
866.0000000,0.8228552
867.0000000,0.8156256
868.0000000,0.7952229
869.0000000,0.8143457
870.0000000,0.8590422
871.0000000,0.8165916
872.0000000,0.8197209
873.0000000,0.8287686
874.0000000,0.8247798
875.0000000,0.8367097
876.0000000,0.8220735
877.0000000,0.8085631
878.0000000,0.8235091
879.0000000,0.8408960
880.0000000,0.8322296
881.0000000,0.8590732
882.0000000,0.8257961
883.0000000,0.8236156
884.0000000,0.8343385
885.0000000,0.8281108
886.0000000,0.8224044
887.0000000,0.8369347
888.0000000,0.8280349
889.0000000,0.8321366
890.0000000,0.8395484
891.0000000,0.8454891
892.0000000,0.8216568
893.0000000,0.8324453
894.0000000,0.8403524
895.0000000,0.8141730
896.0000000,0.8528233
897.0000000,0.8362543
898.0000000,0.8359267
899.0000000,0.8494986
900.0000000,0.8505831
901.0000000,0.8381929
902.0000000,0.8346539
903.0000000,0.7995003
904.0000000,0.8253545
905.0000000,0.8505656
906.0000000,0.8175614
907.0000000,0.8431020
908.0000000,0.8180568
909.0000000,0.8487353
910.0000000,0.8197780
911.0000000,0.8262334
912.0000000,0.8374236
913.0000000,0.8413810
914.0000000,0.8092225
915.0000000,0.8398457
916.0000000,0.8229100
917.0000000,0.8192723
918.0000000,0.8231356
919.0000000,0.8738490
920.0000000,0.8227465
921.0000000,0.8467076
922.0000000,0.8196645
923.0000000,0.8422537
924.0000000,0.8139859
925.0000000,0.8354601
926.0000000,0.8084299
927.0000000,0.8628376
928.0000000,0.8280678
929.0000000,0.8339217
930.0000000,0.8537250
931.0000000,0.8395820
932.0000000,0.8206711
933.0000000,0.8396763
934.0000000,0.8253186
935.0000000,0.8499866
936.0000000,0.8275861
937.0000000,0.8405512
938.0000000,0.8442230
939.0000000,0.8575298
940.0000000,0.8560755
941.0000000,0.8427287
942.0000000,0.8357578
943.0000000,0.8474360
944.0000000,0.8522646
945.0000000,0.8559725
946.0000000,0.8335394
947.0000000,0.8208480
948.0000000,0.8387811
949.0000000,0.8483318
950.0000000,0.8574586
951.0000000,0.8503889
952.0000000,0.8508394
953.0000000,0.8407100
954.0000000,0.8435536
955.0000000,0.8643643
956.0000000,0.8541588
957.0000000,0.8671289
958.0000000,0.8512162
959.0000000,0.8568397
960.0000000,0.8426272
961.0000000,0.8720946
962.0000000,0.8625083
963.0000000,0.8390504
964.0000000,0.8455154
965.0000000,0.8352125
966.0000000,0.8367929
967.0000000,0.8249658
968.0000000,0.8139069
969.0000000,0.8245530
970.0000000,0.8424046
971.0000000,0.8408607
972.0000000,0.8407404
973.0000000,0.8418040
974.0000000,0.8463398
975.0000000,0.8441873
976.0000000,0.8406738
977.0000000,0.8439786
978.0000000,0.8351536
979.0000000,0.8628883
980.0000000,0.8111246
981.0000000,0.8450512
982.0000000,0.8157595
983.0000000,0.8321781
984.0000000,0.8039755
985.0000000,0.8327547
986.0000000,0.8282627
987.0000000,0.8614587
988.0000000,0.8536127
989.0000000,0.8386856
990.0000000,0.8261310
991.0000000,0.8310528
992.0000000,0.8429968
993.0000000,0.8046663
994.0000000,0.8539285
995.0000000,0.8513010
996.0000000,0.8584281
997.0000000,0.8291055
998.0000000,0.8367279
999.0000000,0.8549889
1000.0000000,0.8273713
1001.0000000,0.8485109
1002.0000000,0.8323363
1003.0000000,0.8574398
1004.0000000,0.8553149
1005.0000000,0.8243402
1006.0000000,0.8560164
1007.0000000,0.8759367
1008.0000000,0.8474602
1009.0000000,0.8297043
1010.0000000,0.8520918
1011.0000000,0.8603811
1012.0000000,0.8561141
1013.0000000,0.8753555
1014.0000000,0.8358297
1015.0000000,0.8600063
1016.0000000,0.8556587
1017.0000000,0.8463754
1018.0000000,0.8329026
1019.0000000,0.8498474
1020.0000000,0.8244623
1021.0000000,0.8377623
1022.0000000,0.8160242
1023.0000000,0.8180796
1024.0000000,0.8402396
1025.0000000,0.8689418
1026.0000000,0.8485201
1027.0000000,0.8300579
1028.0000000,0.8683088
1029.0000000,0.8331959
1030.0000000,0.8534096
1031.0000000,0.8446969
1032.0000000,0.8171741
1033.0000000,0.8277397
1034.0000000,0.8457350
1035.0000000,0.8271215
1036.0000000,0.8536954
1037.0000000,0.8308033
1038.0000000,0.8441382
1039.0000000,0.8552731
1040.0000000,0.8447813
1041.0000000,0.8262917
1042.0000000,0.8499033
1043.0000000,0.8524156
1044.0000000,0.8565891
1045.0000000,0.8638885
1046.0000000,0.8560827
1047.0000000,0.8671436
1048.0000000,0.8668958
1049.0000000,0.8356526
1050.0000000,0.8586857
1051.0000000,0.8477127
1052.0000000,0.8508192
1053.0000000,0.9084291
1054.0000000,0.8439473
1055.0000000,0.8306770
1056.0000000,0.8629599
1057.0000000,0.8277163
1058.0000000,0.8421646
1059.0000000,0.8361219
1060.0000000,0.8671219
1061.0000000,0.8542576
1062.0000000,0.8508976
1063.0000000,0.8508783
1064.0000000,0.8279396
1065.0000000,0.8378699
1066.0000000,0.8389826
1067.0000000,0.8574088
1068.0000000,0.8534823
1069.0000000,0.8479778
1070.0000000,0.8730398
1071.0000000,0.8500223
1072.0000000,0.8665401
1073.0000000,0.8584945
1074.0000000,0.8490532
1075.0000000,0.8682988
1076.0000000,0.8598734
1077.0000000,0.8483211
1078.0000000,0.8804188
1079.0000000,0.8417633
1080.0000000,0.8671912
1081.0000000,0.8501053
1082.0000000,0.8337682
1083.0000000,0.8722321
1084.0000000,0.8490921
1085.0000000,0.8660324
1086.0000000,0.8677397
1087.0000000,0.8871306
1088.0000000,0.8655308
1089.0000000,0.8885825
1090.0000000,0.8564544
1091.0000000,0.8415731
1092.0000000,0.8466603
1093.0000000,0.8456655
1094.0000000,0.8643805
1095.0000000,0.8356635
1096.0000000,0.8334909
1097.0000000,0.8491587
1098.0000000,0.8690801
1099.0000000,0.8375821
1100.0000000,0.8857501
1101.0000000,0.8807793
1102.0000000,0.8654001
1103.0000000,0.8485667
1104.0000000,0.8517317
1105.0000000,0.8610878
1106.0000000,0.8629921
1107.0000000,0.8838241
1108.0000000,0.8611473
1109.0000000,0.9121230
1110.0000000,0.8548862
1111.0000000,0.8444802
1112.0000000,0.8785359
1113.0000000,0.8673294
1114.0000000,0.8651213
1115.0000000,0.8557247
1116.0000000,0.8595368
1117.0000000,0.8712217
1118.0000000,0.8541096
1119.0000000,0.8455402
1120.0000000,0.8371640
1121.0000000,0.8475692
1122.0000000,0.8322607
1123.0000000,0.8598121
1124.0000000,0.8441064
1125.0000000,0.8764289
1126.0000000,0.8472882
1127.0000000,0.8412496
1128.0000000,0.8430521
1129.0000000,0.8554140
1130.0000000,0.8629045
1131.0000000,0.8351306
1132.0000000,0.8670826
1133.0000000,0.8661577
1134.0000000,0.8858662
1135.0000000,0.8384125
1136.0000000,0.8696879
1137.0000000,0.8862066
1138.0000000,0.8391767
1139.0000000,0.8477650
1140.0000000,0.8611998
1141.0000000,0.8535060
1142.0000000,0.8600588
1143.0000000,0.8696080
1144.0000000,0.8765774
1145.0000000,0.8538153
1146.0000000,0.8622437
1147.0000000,0.8595508
1148.0000000,0.8572087
1149.0000000,0.8684922
1150.0000000,0.9092912
1151.0000000,0.8576305
1152.0000000,0.8764036
1153.0000000,0.8692590
1154.0000000,0.8827865
1155.0000000,0.8988501
1156.0000000,0.8381277
1157.0000000,0.8304275
1158.0000000,0.8773539
1159.0000000,0.8671244
1160.0000000,0.8761783
1161.0000000,0.8516428
1162.0000000,0.8962885
1163.0000000,0.8570647
1164.0000000,0.8773890
1165.0000000,0.8567034
1166.0000000,0.8759163
1167.0000000,0.8530959
1168.0000000,0.8538911
1169.0000000,0.8547390
1170.0000000,0.8514078
1171.0000000,0.8871613
1172.0000000,0.8612424
1173.0000000,0.8435125
1174.0000000,0.8451186
1175.0000000,0.8662033
1176.0000000,0.8468531
1177.0000000,0.8661388
1178.0000000,0.8701243
1179.0000000,0.8823475
1180.0000000,0.8580958
1181.0000000,0.8615044
1182.0000000,0.8525841
1183.0000000,0.8530580
1184.0000000,0.8621112
1185.0000000,0.8623918
1186.0000000,0.8747399
1187.0000000,0.8589125
1188.0000000,0.9344340
1189.0000000,0.8991620
1190.0000000,0.8581999
1191.0000000,0.8371862
1192.0000000,0.8636633
1193.0000000,0.8823054
1194.0000000,0.8541464
1195.0000000,0.8653721
1196.0000000,0.8612852
1197.0000000,0.8669123
1198.0000000,0.8697087
1199.0000000,0.8482473
1200.0000000,0.8530950
1201.0000000,0.8539521
1202.0000000,0.8680114
1203.0000000,0.8716275
1204.0000000,0.8717345
1205.0000000,0.8707416
1206.0000000,0.8664098
1207.0000000,0.8782878
1208.0000000,0.8507856
1209.0000000,0.8468385
1210.0000000,0.8429943
1211.0000000,0.8836662
1212.0000000,0.8621037
1213.0000000,0.8254302
1214.0000000,0.8346209
1215.0000000,0.8743386
1216.0000000,0.8713177
1217.0000000,0.8871450
1218.0000000,0.8618109
1219.0000000,0.8625156
1220.0000000,0.8401988
1221.0000000,0.8514892
1222.0000000,0.8843590
1223.0000000,0.8444451
1224.0000000,0.8545874
1225.0000000,0.8401061
1226.0000000,0.8562397
1227.0000000,0.8250318
1228.0000000,0.8659521
1229.0000000,0.8841321
1230.0000000,0.8812125
1231.0000000,0.8583363
1232.0000000,0.8711228
1233.0000000,0.8821956
1234.0000000,0.8707541
1235.0000000,0.8715094
1236.0000000,0.8626025
1237.0000000,0.8620549
1238.0000000,0.8987104
1239.0000000,0.8792775
1240.0000000,0.8596056
1241.0000000,0.8861123
1242.0000000,0.8778791
1243.0000000,0.8407676
1244.0000000,0.8674914
1245.0000000,0.8826658
1246.0000000,0.8562263
1247.0000000,0.8482181
1248.0000000,0.8680894
1249.0000000,0.8482314
1250.0000000,0.8541710
1251.0000000,0.8652639
1252.0000000,0.8715423
1253.0000000,0.8916506
1254.0000000,0.8808797
1255.0000000,0.8702809
1256.0000000,0.8823470
1257.0000000,0.8973901
1258.0000000,0.8427884
1259.0000000,0.8454712
1260.0000000,0.8283387
1261.0000000,0.8559087
1262.0000000,0.8364413
1263.0000000,0.8857826
1264.0000000,0.8588691
1265.0000000,0.8741049
1266.0000000,0.8602876
1267.0000000,0.8672181
1268.0000000,0.8848346
1269.0000000,0.8835758
1270.0000000,0.8687972
1271.0000000,0.8509030
1272.0000000,0.8731269
1273.0000000,0.8815511
1274.0000000,0.8780057
1275.0000000,0.8604325
1276.0000000,0.8874490
1277.0000000,0.8688674
1278.0000000,0.8583081
1279.0000000,0.8526117
1280.0000000,0.8616723
1281.0000000,0.8482498
1282.0000000,0.8625060
1283.0000000,0.8525023
1284.0000000,0.8685180
1285.0000000,0.8602579


==> data/enc_var-vae_circ-ThreeGPP-enc_var-noisy-128rx-3p-lat-16.txt <==
ep,enc_var
1.0000000,25.0435390
2.0000000,20.6564007
3.0000000,14.7050247
4.0000000,11.8557377
5.0000000,10.9713755
6.0000000,7.0621662
7.0000000,6.9421391
8.0000000,6.4378910
9.0000000,5.4065304
10.0000000,5.2289696
11.0000000,4.8253951
12.0000000,4.8407245
13.0000000,4.5945544
14.0000000,4.6062555
15.0000000,4.6671534
16.0000000,4.5110865
17.0000000,4.3818393
18.0000000,4.1528072
19.0000000,3.9079430
20.0000000,3.8864887
21.0000000,3.8725946
22.0000000,3.6820941
23.0000000,3.7238147
24.0000000,3.7943125
25.0000000,3.7379827
26.0000000,3.5919766
27.0000000,3.6574085
28.0000000,3.6989782
29.0000000,3.5487981
30.0000000,3.6082821
31.0000000,3.5858238
32.0000000,3.5797772
33.0000000,3.6348689
34.0000000,3.4778547
35.0000000,3.4970231
36.0000000,3.6386218
37.0000000,3.4967868
38.0000000,3.5285277
39.0000000,3.5392027
40.0000000,3.6270897
41.0000000,3.6474376
42.0000000,3.6140227
43.0000000,3.5958433
44.0000000,3.6639597
45.0000000,3.5761142
46.0000000,3.5650461
47.0000000,3.6635411
48.0000000,3.5445065
49.0000000,3.5758753
50.0000000,3.4631078
51.0000000,3.5424206
52.0000000,3.4524562
53.0000000,3.6496758
54.0000000,3.5187914
55.0000000,3.5934141
56.0000000,3.4637511
57.0000000,3.5000772
58.0000000,3.4094782
59.0000000,3.4639504
60.0000000,3.5481656
61.0000000,3.4084718
62.0000000,3.4958887
63.0000000,3.4550431
64.0000000,3.4896894
65.0000000,3.3187082
66.0000000,3.5063672
67.0000000,3.5340641
68.0000000,3.4478028
69.0000000,3.4518766
70.0000000,3.4726183
71.0000000,3.4397163
72.0000000,3.5153363
73.0000000,3.4610214
74.0000000,3.5034294
75.0000000,3.3262820
76.0000000,3.4254913
77.0000000,3.4535527
78.0000000,3.4171245
79.0000000,3.4181492
80.0000000,3.4166396
81.0000000,3.3687372
82.0000000,3.4422801
83.0000000,3.4033597
84.0000000,3.3742864
85.0000000,3.3635113
86.0000000,3.2642610
87.0000000,3.3823855
88.0000000,3.4382961
89.0000000,3.3592985
90.0000000,3.4146914
91.0000000,3.2744427
92.0000000,3.3234093
93.0000000,3.3315320
94.0000000,3.3472898
95.0000000,3.4619312
96.0000000,3.3753688
97.0000000,3.4154868
98.0000000,3.3599203
99.0000000,3.3550711
100.0000000,3.2120066
101.0000000,3.3906457
102.0000000,3.3612235
103.0000000,3.3792470
104.0000000,3.3126872
105.0000000,3.3154993
106.0000000,3.3555579
107.0000000,3.3454168
108.0000000,3.3054945
109.0000000,3.3828902
110.0000000,3.3638508
111.0000000,3.3517668
112.0000000,3.2207720
113.0000000,3.3683293
114.0000000,3.3916972
115.0000000,3.3113656
116.0000000,3.3318396
117.0000000,3.4532726
118.0000000,3.2606254
119.0000000,3.3385344
120.0000000,3.3105247
121.0000000,3.3029790
122.0000000,3.2398434
123.0000000,3.3840313
124.0000000,3.3581440
125.0000000,3.3643308
126.0000000,3.3183589
127.0000000,3.3763855
128.0000000,3.2765734
129.0000000,3.3403790
130.0000000,3.4120598
131.0000000,3.3811984
132.0000000,3.3782132
133.0000000,3.3069406
134.0000000,3.2503324
135.0000000,3.2794504
136.0000000,3.3164649
137.0000000,3.3217735
138.0000000,3.3226879
139.0000000,3.3458598
140.0000000,3.3339922
141.0000000,3.3919828
142.0000000,3.2840981
143.0000000,3.3977973
144.0000000,3.4033766
145.0000000,3.2810035
146.0000000,3.2742343
147.0000000,3.3318398
148.0000000,3.3765507
149.0000000,3.2393909
150.0000000,3.3886793
151.0000000,3.4182630
152.0000000,3.3402367
153.0000000,3.2727585
154.0000000,3.3429301
155.0000000,3.3756282
156.0000000,3.3673520
157.0000000,3.3280532
158.0000000,3.3157508
159.0000000,3.2711442
160.0000000,3.3528523
161.0000000,3.3329258
162.0000000,3.3917348
163.0000000,3.3798130
164.0000000,3.3321397
165.0000000,3.2653871
166.0000000,3.2801723
167.0000000,3.1983528
168.0000000,3.3363390
169.0000000,3.3469038
170.0000000,3.3332763
171.0000000,3.3233321
172.0000000,3.3591940
173.0000000,3.4296644
174.0000000,3.3161504
175.0000000,3.3625796
176.0000000,3.3738327
177.0000000,3.3440089
178.0000000,3.3837032
179.0000000,3.3269742
180.0000000,3.3690407
181.0000000,3.2925813
182.0000000,3.3599331
183.0000000,3.3110609
184.0000000,3.3169839
185.0000000,3.3470736
186.0000000,3.3555532
187.0000000,3.4058108
188.0000000,3.3636038
189.0000000,3.3509843
190.0000000,3.3863530
191.0000000,3.4465137
192.0000000,3.3765535
193.0000000,3.3732359
194.0000000,3.4303570
195.0000000,3.3261032
196.0000000,3.3525512
197.0000000,3.3252785
198.0000000,3.4397993
199.0000000,3.3563786
200.0000000,3.4266148
201.0000000,3.4451878
202.0000000,3.3106465
203.0000000,3.3470407
204.0000000,3.3756931
205.0000000,3.3609431
206.0000000,3.3697133
207.0000000,3.3297601
208.0000000,3.3410492
209.0000000,3.3952332
210.0000000,3.3436368
211.0000000,3.3528671
212.0000000,3.3813820
213.0000000,3.3801868
214.0000000,3.3358750
215.0000000,3.3462195
216.0000000,3.4124479
217.0000000,3.3710148
218.0000000,3.4134061
219.0000000,3.3361151
220.0000000,3.3780937
221.0000000,3.4335496
222.0000000,3.4020543
223.0000000,3.3112848
224.0000000,3.4540184
225.0000000,3.4661078
226.0000000,3.4145265
227.0000000,3.2878485
228.0000000,3.3666754
229.0000000,3.3841336
230.0000000,3.3138876
231.0000000,3.4513659
232.0000000,3.3843625
233.0000000,3.3450820
234.0000000,3.4441531
235.0000000,3.4124069
236.0000000,3.3698130
237.0000000,3.3777995
238.0000000,3.4262164
239.0000000,3.3150969
240.0000000,3.4334679
241.0000000,3.4501727
242.0000000,3.3502312
243.0000000,3.4041512
244.0000000,3.3521559
245.0000000,3.3747437
246.0000000,3.4454978
247.0000000,3.4036250
248.0000000,3.3869710
249.0000000,3.3755765
250.0000000,3.3493929
251.0000000,3.3319962
252.0000000,3.3574140
253.0000000,3.3803437
254.0000000,3.3846571
255.0000000,3.3197465
256.0000000,3.4612989
257.0000000,3.4306383
258.0000000,3.3927531
259.0000000,3.4618914
260.0000000,3.4072316
261.0000000,3.3781500
262.0000000,3.4355161
263.0000000,3.4188468
264.0000000,3.3469434
265.0000000,3.3791778
266.0000000,3.4120390
267.0000000,3.4442370
268.0000000,3.3010719
269.0000000,3.3668866
270.0000000,3.4335868
271.0000000,3.3721540
272.0000000,3.4531741
273.0000000,3.4460742
274.0000000,3.4605765
275.0000000,3.4218032
276.0000000,3.4376278
277.0000000,3.4147930
278.0000000,3.3752160
279.0000000,3.3966758
280.0000000,3.4407692
281.0000000,3.3501110
282.0000000,3.3407390
283.0000000,3.4390626
284.0000000,3.3585966
285.0000000,3.4302938
286.0000000,3.4024923
287.0000000,3.4756134
288.0000000,3.4630253
289.0000000,3.4530680
290.0000000,3.3428867
291.0000000,3.3924932
292.0000000,3.4167781
293.0000000,3.4221137
294.0000000,3.4182663
295.0000000,3.3484714
296.0000000,3.4706922
297.0000000,3.4385366
298.0000000,3.4564984
299.0000000,3.4335532
300.0000000,3.4374871
301.0000000,3.4370306
302.0000000,3.3741930
303.0000000,3.4242437
304.0000000,3.4388754
305.0000000,3.4095094
306.0000000,3.4067421
307.0000000,3.4270613
308.0000000,3.4315875
309.0000000,3.3831985
310.0000000,3.3939831
311.0000000,3.4134028
312.0000000,3.4133694
313.0000000,3.4245348
314.0000000,3.4552147
315.0000000,3.4499645
316.0000000,3.4439523
317.0000000,3.5162032
318.0000000,3.4075532
319.0000000,3.4399672
320.0000000,3.3626883
321.0000000,3.4308465
322.0000000,3.3856633
323.0000000,3.3829489
324.0000000,3.4630804
325.0000000,3.4073656
326.0000000,3.4003987
327.0000000,3.4373751
328.0000000,3.4288883
329.0000000,3.4486597
330.0000000,3.4320328
331.0000000,3.3837593
332.0000000,3.4350884
333.0000000,3.4664021
334.0000000,3.4687531
335.0000000,3.4557450
336.0000000,3.4521918
337.0000000,3.4949257
338.0000000,3.4461875
339.0000000,3.4254801
340.0000000,3.4114184
341.0000000,3.3584461
342.0000000,3.4812801
343.0000000,3.4572749
344.0000000,3.4314110
345.0000000,3.4502571
346.0000000,3.4705298
347.0000000,3.4267087
348.0000000,3.3275516
349.0000000,3.4236958
350.0000000,3.4490297
351.0000000,3.4766343
352.0000000,3.4181335
353.0000000,3.4488161
354.0000000,3.3925624
355.0000000,3.4771929
356.0000000,3.3656485
357.0000000,3.4359164
358.0000000,3.4597735
359.0000000,3.4651129
360.0000000,3.4180832
361.0000000,3.4235489
362.0000000,3.4702055
363.0000000,3.5020621
364.0000000,3.4189503
365.0000000,3.4719417
366.0000000,3.5128276
367.0000000,3.4119949
368.0000000,3.4074757
369.0000000,3.5124910
370.0000000,3.4095182
371.0000000,3.4029117
372.0000000,3.4418387
373.0000000,3.4290745
374.0000000,3.4386871
375.0000000,3.4595394
376.0000000,3.4453008
377.0000000,3.3579690
378.0000000,3.4097559
379.0000000,3.4273624
380.0000000,3.4721513
381.0000000,3.4707687
382.0000000,3.4407887
383.0000000,3.4577146
384.0000000,3.4870985
385.0000000,3.4431293
386.0000000,3.4138348
387.0000000,3.4529831
388.0000000,3.4274945
389.0000000,3.4730153
390.0000000,3.5071242
391.0000000,3.4689212
392.0000000,3.5071378
393.0000000,3.5098531
394.0000000,3.5335929
395.0000000,3.4581854
396.0000000,3.5184374
397.0000000,3.5009789
398.0000000,3.3617558
399.0000000,3.5347860
400.0000000,3.5063148
401.0000000,3.4368587
402.0000000,3.4906788
403.0000000,3.4647570
404.0000000,3.4465098
405.0000000,3.4950781
406.0000000,3.3995757
407.0000000,3.3827460
408.0000000,3.4920528
409.0000000,3.4846356
410.0000000,3.4436409
411.0000000,3.4607587
412.0000000,3.4193180
413.0000000,3.4571550
414.0000000,3.4094672
415.0000000,3.4078641
416.0000000,3.4229465
417.0000000,3.4430094
418.0000000,3.4308102
419.0000000,3.5090013
420.0000000,3.4241819
421.0000000,3.4895277
422.0000000,3.4397047
423.0000000,3.4475379
424.0000000,3.4987507
425.0000000,3.4442620
426.0000000,3.3994851
427.0000000,3.5040648
428.0000000,3.4727082
429.0000000,3.3506179
430.0000000,3.4041126
431.0000000,3.4886005
432.0000000,3.4523554
433.0000000,3.3765454
434.0000000,3.4610224
435.0000000,3.4655023
436.0000000,3.3937883
437.0000000,3.4465814
438.0000000,3.4973488
439.0000000,3.4049075
440.0000000,3.4525328
441.0000000,3.4646461
442.0000000,3.4473948
443.0000000,3.4801097
444.0000000,3.4312301
445.0000000,3.4723344
446.0000000,3.4751825
447.0000000,3.4554558
448.0000000,3.4921262
449.0000000,3.4216852
450.0000000,3.4994805
451.0000000,3.4638891
452.0000000,3.4433398
453.0000000,3.4465711
454.0000000,3.4578874
455.0000000,3.4562101
456.0000000,3.4651313
457.0000000,3.4910028
458.0000000,3.4701898
459.0000000,3.4818308
460.0000000,3.3969419
461.0000000,3.5344849
462.0000000,3.4831359
463.0000000,3.4719439
464.0000000,3.4724028
465.0000000,3.4997773
466.0000000,3.4544735
467.0000000,3.4415441
468.0000000,3.4585195
469.0000000,3.4617770
470.0000000,3.4871712
471.0000000,3.4526110
472.0000000,3.5283735
473.0000000,3.4508789
474.0000000,3.5557845
475.0000000,3.5394273
476.0000000,3.4983015
477.0000000,3.4445503
478.0000000,3.4869609
479.0000000,3.4488907
480.0000000,3.4522891
481.0000000,3.4887762
482.0000000,3.5001302
483.0000000,3.4437141
484.0000000,3.4743731
485.0000000,3.5579696
486.0000000,3.4425120
487.0000000,3.4759750
488.0000000,3.4741766
489.0000000,3.5338597
490.0000000,3.4251065
491.0000000,3.4409487
492.0000000,3.4613461
493.0000000,3.5501735
494.0000000,3.5141332
495.0000000,3.4570773
496.0000000,3.4436989
497.0000000,3.4256308
498.0000000,3.4462590
499.0000000,3.5121610
500.0000000,3.4957585
501.0000000,3.5099058
502.0000000,3.4784234
503.0000000,3.5080819
504.0000000,3.5019789
505.0000000,3.5757856
506.0000000,3.5318265
507.0000000,3.4852285
508.0000000,3.4833341
509.0000000,3.5372374
510.0000000,3.4541085
511.0000000,3.4854641
512.0000000,3.4667547
513.0000000,3.5188522
514.0000000,3.4089534
515.0000000,3.5361304
516.0000000,3.4711492
517.0000000,3.4873528
518.0000000,3.4972196
519.0000000,3.4681921
520.0000000,3.4385946
521.0000000,3.5227976
522.0000000,3.4420021
523.0000000,3.5138304
524.0000000,3.4084234
525.0000000,3.4703557
526.0000000,3.4969289
527.0000000,3.5003765
528.0000000,3.5323167
529.0000000,3.4824789
530.0000000,3.4400644
531.0000000,3.4708691
532.0000000,3.4622970
533.0000000,3.4600067
534.0000000,3.4857247
535.0000000,3.4208190
536.0000000,3.4293888
537.0000000,3.4716527
538.0000000,3.5059507
539.0000000,3.4606419
540.0000000,3.5213308
541.0000000,3.4820001
542.0000000,3.4724536
543.0000000,3.4966297
544.0000000,3.4593608
545.0000000,3.4808602
546.0000000,3.4714324
547.0000000,3.4018633
548.0000000,3.5056918
549.0000000,3.4535797
550.0000000,3.5043540
551.0000000,3.4149063
552.0000000,3.5204973
553.0000000,3.4351344
554.0000000,3.4257689
555.0000000,3.4872715
556.0000000,3.4900234
557.0000000,3.4443181
558.0000000,3.5125515
559.0000000,3.4460714
560.0000000,3.4894867
561.0000000,3.5494871
562.0000000,3.5320864
563.0000000,3.5168972
564.0000000,3.4437337
565.0000000,3.4980934
566.0000000,3.4761469
567.0000000,3.4883008
568.0000000,3.4559579
569.0000000,3.4992867
570.0000000,3.4895492
571.0000000,3.3355179
572.0000000,3.5089538
573.0000000,3.4236007
574.0000000,3.3987372
575.0000000,3.5332606
576.0000000,3.3953211
577.0000000,3.4598269
578.0000000,3.5235410
579.0000000,3.5225263
580.0000000,3.6011953
581.0000000,3.4662418
582.0000000,3.4713891
583.0000000,3.4626727
584.0000000,3.4589028
585.0000000,3.4584937
586.0000000,3.5065691
587.0000000,3.4864614
588.0000000,3.4632356
589.0000000,3.5270114
590.0000000,3.4605501
591.0000000,3.4908605
592.0000000,3.4585714
593.0000000,3.4786508
594.0000000,3.4945138
595.0000000,3.4457719
596.0000000,3.4776254
597.0000000,3.4597340
598.0000000,3.6047504
599.0000000,3.4920297
600.0000000,3.4578278
601.0000000,3.5201836
602.0000000,3.4642978
603.0000000,3.4168024
604.0000000,3.5105937
605.0000000,3.5371425
606.0000000,3.4769585
607.0000000,3.5147321
608.0000000,3.5163734
609.0000000,3.5275187
610.0000000,3.4507008
611.0000000,3.5395544
612.0000000,3.4885714
613.0000000,3.4565876
614.0000000,3.5077446
615.0000000,3.4723265
616.0000000,3.5283079
617.0000000,3.4848692
618.0000000,3.5283673
619.0000000,3.4264972
620.0000000,3.5157087
621.0000000,3.4689813
622.0000000,3.5548766
623.0000000,3.4803507
624.0000000,3.5033548
625.0000000,3.4867516
626.0000000,3.5256214
627.0000000,3.4725423
628.0000000,3.5202110
629.0000000,3.4069262
630.0000000,3.5290728
631.0000000,3.4946125
632.0000000,3.4691005
633.0000000,3.5158417
634.0000000,3.5415766
635.0000000,3.4976223
636.0000000,3.4706101
637.0000000,3.5371661
638.0000000,3.5310180
639.0000000,3.5337648
640.0000000,3.4563613
641.0000000,3.4656925
642.0000000,3.5395625
643.0000000,3.5360544
644.0000000,3.4745288
645.0000000,3.4568946
646.0000000,3.4641895
647.0000000,3.5085089
648.0000000,3.4923117
649.0000000,3.4705532
650.0000000,3.4764645
651.0000000,3.4719300
652.0000000,3.5211594
653.0000000,3.5782914
654.0000000,3.4424129
655.0000000,3.4849660
656.0000000,3.5307581
657.0000000,3.4832797
658.0000000,3.5192564
659.0000000,3.5454125
660.0000000,3.5165153
661.0000000,3.5184839
662.0000000,3.5446837
663.0000000,3.4828000
664.0000000,3.5411687
665.0000000,3.4129796
666.0000000,3.5195918
667.0000000,3.4547000
668.0000000,3.4153433
669.0000000,3.5475063
670.0000000,3.5014050
671.0000000,3.4975095
672.0000000,3.4219446
673.0000000,3.4758296
674.0000000,3.4272540
675.0000000,3.5603750
676.0000000,3.4830110
677.0000000,3.5119653
678.0000000,3.5067570
679.0000000,3.4593067
680.0000000,3.4836094
681.0000000,3.5798469
682.0000000,3.5714493
683.0000000,3.5123477
684.0000000,3.5399914
685.0000000,3.4188774
686.0000000,3.4618247
687.0000000,3.4545977
688.0000000,3.4797988
689.0000000,3.4780433
690.0000000,3.5473144
691.0000000,3.4314435
692.0000000,3.5267417
693.0000000,3.5153625
694.0000000,3.4902515
695.0000000,3.4667864
696.0000000,3.5185750
697.0000000,3.4732594
698.0000000,3.4883406
699.0000000,3.4779663
700.0000000,3.4129703
701.0000000,3.5038996
702.0000000,3.4577148
703.0000000,3.4777875
704.0000000,3.5217066
705.0000000,3.5900204
706.0000000,3.5246913
707.0000000,3.5689523
708.0000000,3.5333323
709.0000000,3.5362394
710.0000000,3.4890864
711.0000000,3.5180995
712.0000000,3.5327823
713.0000000,3.4726036
714.0000000,3.4504464
715.0000000,3.5002594
716.0000000,3.4728642
717.0000000,3.5323122
718.0000000,3.5299554
719.0000000,3.5162148
720.0000000,3.4374897
721.0000000,3.4824915
722.0000000,3.4690607
723.0000000,3.4657402
724.0000000,3.4988840
725.0000000,3.3121648
726.0000000,3.4594560
727.0000000,3.5338352
728.0000000,3.5600214
729.0000000,3.4621394
730.0000000,3.5018332
731.0000000,3.4740751
732.0000000,3.3765798
733.0000000,3.5048180
734.0000000,3.5170145
735.0000000,3.5906734
736.0000000,3.5896118
737.0000000,3.4621532
738.0000000,3.4874554
739.0000000,3.4845212
740.0000000,3.4627757
741.0000000,3.4433031
742.0000000,3.4812856
743.0000000,3.6065800
744.0000000,3.5386329
745.0000000,3.4612441
746.0000000,3.4681547
747.0000000,3.4768319
748.0000000,3.5335579
749.0000000,3.5403528
750.0000000,3.5450711
751.0000000,3.4925814
752.0000000,3.5077457
753.0000000,3.5291855
754.0000000,3.4393477
755.0000000,3.4753804
756.0000000,3.5508022
757.0000000,3.4283590
758.0000000,3.5043566
759.0000000,3.5693030
760.0000000,3.4480484
761.0000000,3.5297062
762.0000000,3.4829583
763.0000000,3.4506109
764.0000000,3.4624991
765.0000000,3.5639453
766.0000000,3.4272070
767.0000000,3.5055456
768.0000000,3.4904251
769.0000000,3.5149226
770.0000000,3.5177555
771.0000000,3.5098855
772.0000000,3.5162902
773.0000000,3.4936352
774.0000000,3.5028214
775.0000000,3.5223501
776.0000000,3.5030913
777.0000000,3.5371633
778.0000000,3.5123470
779.0000000,3.5570824
780.0000000,3.5016005
781.0000000,3.5420954
782.0000000,3.5785933
783.0000000,3.4498599
784.0000000,3.5406759
785.0000000,3.4899089
786.0000000,3.5180929
787.0000000,3.4266460
788.0000000,3.5731325
789.0000000,3.5069919
790.0000000,3.4854288
791.0000000,3.4404843
792.0000000,3.4588909
793.0000000,3.4767089
794.0000000,3.4705472
795.0000000,3.5362070
796.0000000,3.4174962
797.0000000,3.5207527
798.0000000,3.4705839
799.0000000,3.5273273
800.0000000,3.5381188
801.0000000,3.5412397
802.0000000,3.5463054
803.0000000,3.5239828
804.0000000,3.5248294
805.0000000,3.6223168
806.0000000,3.4972777
807.0000000,3.5067027
808.0000000,3.5109968
809.0000000,3.5387356
810.0000000,3.4569950
811.0000000,3.5501547
812.0000000,3.4960735
813.0000000,3.5041687
814.0000000,3.4456544
815.0000000,3.6041961
816.0000000,3.5724144
817.0000000,3.5557008
818.0000000,3.4836028
819.0000000,3.5762048
820.0000000,3.4973347
821.0000000,3.4729538
822.0000000,3.5290735
823.0000000,3.4409497
824.0000000,3.4900558
825.0000000,3.5315454
826.0000000,3.4770710
827.0000000,3.5951281
828.0000000,3.6002641
829.0000000,3.5347378
830.0000000,3.4741344
831.0000000,3.5071259
832.0000000,3.5401013
833.0000000,3.4858086
834.0000000,3.4670556
835.0000000,3.4868028
836.0000000,3.5582216
837.0000000,3.5185125
838.0000000,3.5758774
839.0000000,3.4939876
840.0000000,3.4545507
841.0000000,3.4446766
842.0000000,3.5565104
843.0000000,3.5566196
844.0000000,3.5154121
845.0000000,3.4685788
846.0000000,3.4598386
847.0000000,3.4808176
848.0000000,3.4909773
849.0000000,3.4916632
850.0000000,3.4180703
851.0000000,3.5485356
852.0000000,3.5258763
853.0000000,3.5067503
854.0000000,3.4624887
855.0000000,3.4497995
856.0000000,3.5008497
857.0000000,3.5209618
858.0000000,3.4508860
859.0000000,3.3786192
860.0000000,3.4968367
861.0000000,3.4644706
862.0000000,3.4908383
863.0000000,3.4545434
864.0000000,3.4645743
865.0000000,3.4373446
866.0000000,3.5533020
867.0000000,3.5708566
868.0000000,3.5085609
869.0000000,3.5094731
870.0000000,3.5204651
871.0000000,3.4338989
872.0000000,3.5379312
873.0000000,3.5743608
874.0000000,3.4049509
875.0000000,3.4817739
876.0000000,3.5681832
877.0000000,3.5145102
878.0000000,3.4578938
879.0000000,3.4645891
880.0000000,3.5158665
881.0000000,3.4479437
882.0000000,3.4923890
883.0000000,3.5783422
884.0000000,3.4842753
885.0000000,3.5152555
886.0000000,3.4457159
887.0000000,3.4533820
888.0000000,3.5119419
889.0000000,3.4360554
890.0000000,3.5398915
891.0000000,3.4869313
892.0000000,3.5633492
893.0000000,3.5315001
894.0000000,3.5471172
895.0000000,3.4521637
896.0000000,3.5308540
897.0000000,3.5465379
898.0000000,3.4826937
899.0000000,3.5386188
900.0000000,3.4851296
901.0000000,3.4968958
902.0000000,3.5496831
903.0000000,3.4950614
904.0000000,3.4866579
905.0000000,3.4988046
906.0000000,3.5033414
907.0000000,3.5529957
908.0000000,3.5105410
909.0000000,3.5170078
910.0000000,3.5221870
911.0000000,3.4826105
912.0000000,3.5348012
913.0000000,3.4265015
914.0000000,3.4070973
915.0000000,3.4125679
916.0000000,3.4887891
917.0000000,3.5126898
918.0000000,3.4783952
919.0000000,3.5056894
920.0000000,3.5198569
921.0000000,3.4672778
922.0000000,3.4503524
923.0000000,3.4717562
924.0000000,3.4533772
925.0000000,3.4913852
926.0000000,3.4520626
927.0000000,3.4548910
928.0000000,3.4614706
929.0000000,3.5095930
930.0000000,3.5115972
931.0000000,3.5279126
932.0000000,3.5163996
933.0000000,3.5747879
934.0000000,3.4828351
935.0000000,3.4682679
936.0000000,3.4689622
937.0000000,3.4695594
938.0000000,3.5127766
939.0000000,3.5616202
940.0000000,3.5507660
941.0000000,3.4561555
942.0000000,3.5390429
943.0000000,3.5223649
944.0000000,3.5172062
945.0000000,3.5055704
946.0000000,3.5332778
947.0000000,3.4717937
948.0000000,3.5951688
949.0000000,3.4757960
950.0000000,3.5247684
951.0000000,3.4233882
952.0000000,3.5132403
953.0000000,3.4936323
954.0000000,3.5546482
955.0000000,3.5093362
956.0000000,3.5160632
957.0000000,3.4659266
958.0000000,3.4459801
959.0000000,3.5551770
960.0000000,3.5251820
961.0000000,3.4652672
962.0000000,3.5029414
963.0000000,3.5734985
964.0000000,3.5166585
965.0000000,3.5098023
966.0000000,3.4328241
967.0000000,3.4804609
968.0000000,3.4029827
969.0000000,3.5023417
970.0000000,3.5179017
971.0000000,3.5005195
972.0000000,3.4891384
973.0000000,3.4074395
974.0000000,3.4659848
975.0000000,3.5235775
976.0000000,3.5321968
977.0000000,3.5552239
978.0000000,3.5829344
979.0000000,3.5039160
980.0000000,3.4928274
981.0000000,3.5666142
982.0000000,3.5475793
983.0000000,3.5770683
984.0000000,3.4867413
985.0000000,3.4933343
986.0000000,3.5571465
987.0000000,3.5104234
988.0000000,3.5266724
989.0000000,3.5669360
990.0000000,3.4695542
991.0000000,3.5062749
992.0000000,3.5239036
993.0000000,3.4991531
994.0000000,3.4780152
995.0000000,3.5194824
996.0000000,3.5034766
997.0000000,3.4898145
998.0000000,3.5717933
999.0000000,3.4770546
1000.0000000,3.5144086
1001.0000000,3.4812918
1002.0000000,3.5845258
1003.0000000,3.5314250
1004.0000000,3.5117989
1005.0000000,3.5525208
1006.0000000,3.5291867
1007.0000000,3.5525610
1008.0000000,3.5075653
1009.0000000,3.4442747
1010.0000000,3.5268843
1011.0000000,3.5176563
1012.0000000,3.4921777
1013.0000000,3.5094051
1014.0000000,3.4042499
1015.0000000,3.5622618
1016.0000000,3.5498238
1017.0000000,3.5668702
1018.0000000,3.5416992
1019.0000000,3.5345118
1020.0000000,3.5218234
1021.0000000,3.4845052
1022.0000000,3.5314422
1023.0000000,3.5604846
1024.0000000,3.4625432
1025.0000000,3.5230672
1026.0000000,3.5314410
1027.0000000,3.4682429
1028.0000000,3.5461023
1029.0000000,3.5175145
1030.0000000,3.5293751
1031.0000000,3.4798665
1032.0000000,3.5012190
1033.0000000,3.5451458
1034.0000000,3.4873500
1035.0000000,3.4718792
1036.0000000,3.5151093
1037.0000000,3.5076392
1038.0000000,3.4827309
1039.0000000,3.4828894
1040.0000000,3.4964316
1041.0000000,3.4919837
1042.0000000,3.5304587
1043.0000000,3.4980719
1044.0000000,3.4536586
1045.0000000,3.5184441
1046.0000000,3.4795551
1047.0000000,3.3929856
1048.0000000,3.4752464
1049.0000000,3.5512431
1050.0000000,3.5631773
1051.0000000,3.4616094
1052.0000000,3.4585626
1053.0000000,3.5907922
1054.0000000,3.5585101
1055.0000000,3.5313993
1056.0000000,3.4558878
1057.0000000,3.5144868
1058.0000000,3.4958112
1059.0000000,3.4883175
1060.0000000,3.5026808
1061.0000000,3.5424547
1062.0000000,3.5492845
1063.0000000,3.4483640
1064.0000000,3.4907930
1065.0000000,3.4773078
1066.0000000,3.5242250
1067.0000000,3.5293667
1068.0000000,3.4998677
1069.0000000,3.5222602
1070.0000000,3.4495327
1071.0000000,3.5005980
1072.0000000,3.5146008
1073.0000000,3.5430508
1074.0000000,3.5045297
1075.0000000,3.5429063
1076.0000000,3.5219126
1077.0000000,3.4992621
1078.0000000,3.4729426
1079.0000000,3.5001957
1080.0000000,3.4868813
1081.0000000,3.4914620
1082.0000000,3.5289226
1083.0000000,3.4319403
1084.0000000,3.4963257
1085.0000000,3.5345206
1086.0000000,3.5221207
1087.0000000,3.4911888
1088.0000000,3.5416305
1089.0000000,3.4855485
1090.0000000,3.4444907
1091.0000000,3.5198903
1092.0000000,3.5041511
1093.0000000,3.5108695
1094.0000000,3.5383203
1095.0000000,3.4983141
1096.0000000,3.4885774
1097.0000000,3.4745660
1098.0000000,3.4655828
1099.0000000,3.4983106
1100.0000000,3.4755077
1101.0000000,3.5372164
1102.0000000,3.4932625
1103.0000000,3.4695902
1104.0000000,3.4570239
1105.0000000,3.4746811
1106.0000000,3.5066946
1107.0000000,3.4852946
1108.0000000,3.5320618
1109.0000000,3.4487777
1110.0000000,3.4963551
1111.0000000,3.4781227
1112.0000000,3.5015523
1113.0000000,3.5024321
1114.0000000,3.5112181
1115.0000000,3.5602741
1116.0000000,3.4877160
1117.0000000,3.4470129
1118.0000000,3.5455317
1119.0000000,3.5290937
1120.0000000,3.5289507
1121.0000000,3.5478370
1122.0000000,3.4992909
1123.0000000,3.5275421
1124.0000000,3.5912707
1125.0000000,3.4880219
1126.0000000,3.5313485
1127.0000000,3.5090907
1128.0000000,3.4629645
1129.0000000,3.5428019
1130.0000000,3.5806544
1131.0000000,3.5176859
1132.0000000,3.4887156
1133.0000000,3.5259399
1134.0000000,3.4742320
1135.0000000,3.5150702
1136.0000000,3.5039179
1137.0000000,3.5250816
1138.0000000,3.4720712
1139.0000000,3.4761126
1140.0000000,3.5301108
1141.0000000,3.5185196
1142.0000000,3.4883261
1143.0000000,3.4883680
1144.0000000,3.5199051
1145.0000000,3.4535449
1146.0000000,3.5154407
1147.0000000,3.5116372
1148.0000000,3.4733055
1149.0000000,3.4806230
1150.0000000,3.5279243
1151.0000000,3.5306540
1152.0000000,3.5253091
1153.0000000,3.4968023
1154.0000000,3.5470695
1155.0000000,3.4857278
1156.0000000,3.5353868
1157.0000000,3.4385746
1158.0000000,3.5061359
1159.0000000,3.4934242
1160.0000000,3.6484063
1161.0000000,3.5583382
1162.0000000,3.4543757
1163.0000000,3.5526941
1164.0000000,3.4955211
1165.0000000,3.4680691
1166.0000000,3.4104095
1167.0000000,3.4899216
1168.0000000,3.4412942
1169.0000000,3.5781741
1170.0000000,3.5495727
1171.0000000,3.4621406
1172.0000000,3.4465413
1173.0000000,3.4718571
1174.0000000,3.5462332
1175.0000000,3.5271389
1176.0000000,3.4743874
1177.0000000,3.5220613
1178.0000000,3.4904251
1179.0000000,3.4741793
1180.0000000,3.5414243
1181.0000000,3.4251931
1182.0000000,3.4804130
1183.0000000,3.5139067
1184.0000000,3.5210507
1185.0000000,3.5097780
1186.0000000,3.5140676
1187.0000000,3.4350035
1188.0000000,3.5384507
1189.0000000,3.5178657
1190.0000000,3.5039759
1191.0000000,3.5192437
1192.0000000,3.4813812
1193.0000000,3.4241397
1194.0000000,3.4986966
1195.0000000,3.5520930
1196.0000000,3.4603329
1197.0000000,3.4367621
1198.0000000,3.4750657
1199.0000000,3.5282733
1200.0000000,3.5342672
1201.0000000,3.4536140
1202.0000000,3.4733047
1203.0000000,3.4272985
1204.0000000,3.4371419
1205.0000000,3.4423192
1206.0000000,3.4845996
1207.0000000,3.4532466
1208.0000000,3.5110745
1209.0000000,3.4294508
1210.0000000,3.4928765
1211.0000000,3.4415274
1212.0000000,3.4554503
1213.0000000,3.5425758
1214.0000000,3.5393715
1215.0000000,3.5723274
1216.0000000,3.5125813
1217.0000000,3.5055747
1218.0000000,3.4939210
1219.0000000,3.4772687
1220.0000000,3.4950194
1221.0000000,3.4947433
1222.0000000,3.5233159
1223.0000000,3.5456159
1224.0000000,3.4946289
1225.0000000,3.4678016
1226.0000000,3.4483492
1227.0000000,3.5089383
1228.0000000,3.4936051
1229.0000000,3.5045671
1230.0000000,3.4624672
1231.0000000,3.4625468
1232.0000000,3.5355258
1233.0000000,3.4648218
1234.0000000,3.4550352
1235.0000000,3.4934285
1236.0000000,3.5336747
1237.0000000,3.5255160
1238.0000000,3.5019758
1239.0000000,3.4832716
1240.0000000,3.5635817
1241.0000000,3.5404754
1242.0000000,3.4895735
1243.0000000,3.5632582
1244.0000000,3.5079739
1245.0000000,3.5048389
1246.0000000,3.4938548
1247.0000000,3.5225363
1248.0000000,3.4953160
1249.0000000,3.4987528
1250.0000000,3.5644801
1251.0000000,3.5003211
1252.0000000,3.4639671
1253.0000000,3.4880171
1254.0000000,3.4544985
1255.0000000,3.5025425
1256.0000000,3.5104105
1257.0000000,3.5111780
1258.0000000,3.5104601
1259.0000000,3.4618926
1260.0000000,3.4874527
1261.0000000,3.5052733
1262.0000000,3.5559094
1263.0000000,3.5101180
1264.0000000,3.4891257
1265.0000000,3.4920065
1266.0000000,3.5288296
1267.0000000,3.5033531
1268.0000000,3.4465215
1269.0000000,3.5052609
1270.0000000,3.4910691
1271.0000000,3.5178382
1272.0000000,3.5317681
1273.0000000,3.5160038
1274.0000000,3.5369375
1275.0000000,3.4991169
1276.0000000,3.4714577
1277.0000000,3.5505745
1278.0000000,3.4707723
1279.0000000,3.5177109
1280.0000000,3.5074069
1281.0000000,3.5082614
1282.0000000,3.5213325
1283.0000000,3.4190993
1284.0000000,3.5175176
1285.0000000,3.4515297
1286.0000000,3.5461493
1287.0000000,3.5084310
1288.0000000,3.5466530
1289.0000000,3.4821160
1290.0000000,3.5114906
1291.0000000,3.4753454
1292.0000000,3.5533071
1293.0000000,3.5099633
1294.0000000,3.4997981
1295.0000000,3.4844351
1296.0000000,3.5084569
1297.0000000,3.4197121
1298.0000000,3.5318136
1299.0000000,3.4706273
1300.0000000,3.4320476
1301.0000000,3.4702168
1302.0000000,3.5424941
1303.0000000,3.5186806
1304.0000000,3.4515550
1305.0000000,3.5129492
1306.0000000,3.4885745
1307.0000000,3.4564695
1308.0000000,3.5027382
1309.0000000,3.4031570
1310.0000000,3.4953749
1311.0000000,3.4447496
1312.0000000,3.4702332
1313.0000000,3.5381434
1314.0000000,3.4843547
1315.0000000,3.5199888
1316.0000000,3.4723852
1317.0000000,3.4971812
1318.0000000,3.5131516
1319.0000000,3.4761200
1320.0000000,3.5036271
1321.0000000,3.4611411
1322.0000000,3.4787457
1323.0000000,3.4678810
1324.0000000,3.4626968
1325.0000000,3.4933181
1326.0000000,3.4921324
1327.0000000,3.5110409
1328.0000000,3.5096152
1329.0000000,3.4818985
1330.0000000,3.4811425
1331.0000000,3.4940207
1332.0000000,3.4977555
1333.0000000,3.5239711
1334.0000000,3.5116477
1335.0000000,3.5383179
1336.0000000,3.5374141
1337.0000000,3.5505679
1338.0000000,3.5114470
1339.0000000,3.5129895
1340.0000000,3.6224711
1341.0000000,3.5431032
1342.0000000,3.4578884
1343.0000000,3.4877472
1344.0000000,3.5147679
1345.0000000,3.5306730
1346.0000000,3.4895852
1347.0000000,3.5437298
1348.0000000,3.4486613
1349.0000000,3.4403059
1350.0000000,3.5161567
1351.0000000,3.4998429
1352.0000000,3.5126743
1353.0000000,3.4694636
1354.0000000,3.5424259
1355.0000000,3.5268781
1356.0000000,3.4704828
1357.0000000,3.4288304
1358.0000000,3.4979262
1359.0000000,3.5679753
1360.0000000,3.5156598
1361.0000000,3.5017824
1362.0000000,3.5510454
1363.0000000,3.5111706
1364.0000000,3.4566505
1365.0000000,3.4698341
1366.0000000,3.4497313
1367.0000000,3.4663641
1368.0000000,3.4830594
1369.0000000,3.4701219
1370.0000000,3.4795046
1371.0000000,3.5108566
1372.0000000,3.5370164
1373.0000000,3.5103476
1374.0000000,3.4935772
1375.0000000,3.4722285
1376.0000000,3.5176594
1377.0000000,3.4535875
1378.0000000,3.5102620
1379.0000000,3.4791980
1380.0000000,3.4724102
1381.0000000,3.5129473
1382.0000000,3.4699626
1383.0000000,3.4997931
1384.0000000,3.4620011
1385.0000000,3.4329286
1386.0000000,3.4303665
1387.0000000,3.4850652
1388.0000000,3.5279484
1389.0000000,3.5634992
1390.0000000,3.4993210
1391.0000000,3.5235434
1392.0000000,3.5130372
1393.0000000,3.4921741
1394.0000000,3.5546699
1395.0000000,3.4853864
1396.0000000,3.4864066
1397.0000000,3.4669356
1398.0000000,3.4066482
1399.0000000,3.3791883
1400.0000000,3.4594905
1401.0000000,3.4734352
1402.0000000,3.4658124
1403.0000000,3.4914165
1404.0000000,3.4790046
1405.0000000,3.5186734
1406.0000000,3.5280414
1407.0000000,3.4703770
1408.0000000,3.5073960
1409.0000000,3.5517097
1410.0000000,3.4858148
1411.0000000,3.5129907
1412.0000000,3.5246418
1413.0000000,3.4909980
1414.0000000,3.4879203
1415.0000000,3.5234423
1416.0000000,3.5276992
1417.0000000,3.5086277
1418.0000000,3.4382410
1419.0000000,3.5142200
1420.0000000,3.4290602
1421.0000000,3.4745753
1422.0000000,3.4977415
1423.0000000,3.5063555
1424.0000000,3.4937024
1425.0000000,3.5049043
1426.0000000,3.4704757
1427.0000000,3.5234900
1428.0000000,3.4699898
1429.0000000,3.5388589
1430.0000000,3.4734859
1431.0000000,3.4634874
1432.0000000,3.4478383
1433.0000000,3.4624028
1434.0000000,3.4695253
1435.0000000,3.4887972
1436.0000000,3.4653511
1437.0000000,3.4457872
1438.0000000,3.4638078
1439.0000000,3.5226257
1440.0000000,3.4644210
1441.0000000,3.4446964
1442.0000000,3.5131352
1443.0000000,3.4821882
1444.0000000,3.4553804
1445.0000000,3.5178492
1446.0000000,3.5160382
1447.0000000,3.5203311
1448.0000000,3.5175538
1449.0000000,3.5260687
1450.0000000,3.5144727
1451.0000000,3.4759495
1452.0000000,3.5628223
1453.0000000,3.5464909
1454.0000000,3.5207741
1455.0000000,3.5452554
1456.0000000,3.5636239
1457.0000000,3.5129926
1458.0000000,3.5250742
1459.0000000,3.4191074
1460.0000000,3.5077429
1461.0000000,3.4990289
1462.0000000,3.5222907
1463.0000000,3.4991980
1464.0000000,3.4599767
1465.0000000,3.5537086
1466.0000000,3.4892743
1467.0000000,3.5098863
1468.0000000,3.4829679
1469.0000000,3.4302144
1470.0000000,3.4719794
1471.0000000,3.5097308
1472.0000000,3.4981413
1473.0000000,3.5298603
1474.0000000,3.5531383
1475.0000000,3.5067394
1476.0000000,3.4739897
1477.0000000,3.5048075
1478.0000000,3.5609446
1479.0000000,3.5290349
1480.0000000,3.5108485
1481.0000000,3.4798234
1482.0000000,3.5245626
1483.0000000,3.4085929
1484.0000000,3.4493418
1485.0000000,3.5328891
1486.0000000,3.5580552
1487.0000000,3.5613251
1488.0000000,3.5008993
1489.0000000,3.4953532
1490.0000000,3.5027552
1491.0000000,3.4827363
1492.0000000,3.5205312
1493.0000000,3.5324540
1494.0000000,3.5023742
1495.0000000,3.5628781
1496.0000000,3.4368999
1497.0000000,3.5113628
1498.0000000,3.4786975
1499.0000000,3.5075321
1500.0000000,3.4694328
1501.0000000,3.4248831
1502.0000000,3.4629593
1503.0000000,3.5541246
1504.0000000,3.4813919
1505.0000000,3.5177085
1506.0000000,3.5063839
1507.0000000,3.4819911
1508.0000000,3.5138929
1509.0000000,3.4984546
1510.0000000,3.4923453
1511.0000000,3.4829168
1512.0000000,3.5206766
1513.0000000,3.4696813
1514.0000000,3.4899633
1515.0000000,3.5130851
1516.0000000,3.4875085
1517.0000000,3.4931793
1518.0000000,3.5457153
1519.0000000,3.4850743
1520.0000000,3.4758716
1521.0000000,3.4748836
1522.0000000,3.4636593
1523.0000000,3.4845753
1524.0000000,3.5156460
1525.0000000,3.4834816
1526.0000000,3.4872048
1527.0000000,3.5079618
1528.0000000,3.4765036
1529.0000000,3.5297184
1530.0000000,3.5066590
1531.0000000,3.4653215
1532.0000000,3.4854364
1533.0000000,3.4703977
1534.0000000,3.5081203
1535.0000000,3.4813762
1536.0000000,3.5184329
1537.0000000,3.5274999
1538.0000000,3.5238860
1539.0000000,3.5013676
1540.0000000,3.4913132
1541.0000000,3.5065913
1542.0000000,3.4343188
1543.0000000,3.5092595
1544.0000000,3.4908750
1545.0000000,3.4658868
1546.0000000,3.5086050
1547.0000000,3.4725945
1548.0000000,3.5373011
1549.0000000,3.4945421
1550.0000000,3.5155632
1551.0000000,3.5514495
1552.0000000,3.4690325
1553.0000000,3.4850965
1554.0000000,3.5396419
1555.0000000,3.5377164
1556.0000000,3.4747176
1557.0000000,3.5060773
1558.0000000,3.5179777
1559.0000000,3.5139563
1560.0000000,3.5215626
1561.0000000,3.4978204
1562.0000000,3.5241313
1563.0000000,3.5576613
1564.0000000,3.5374887
1565.0000000,3.5190294
1566.0000000,3.4612331
1567.0000000,3.4683151
1568.0000000,3.5266604
1569.0000000,3.4834638
1570.0000000,3.5213184
1571.0000000,3.5102067
1572.0000000,3.5498970
1573.0000000,3.5077860
1574.0000000,3.4363332
1575.0000000,3.4944577
1576.0000000,3.5026426
1577.0000000,3.4635074
1578.0000000,3.5356462
1579.0000000,3.4749367
1580.0000000,3.4775524
1581.0000000,3.5032148
1582.0000000,3.5238390
1583.0000000,3.5310059
1584.0000000,3.4386566
1585.0000000,3.4967339
1586.0000000,3.5086770
1587.0000000,3.4479589
1588.0000000,3.4414015
1589.0000000,3.5408216
1590.0000000,3.4793696
1591.0000000,3.4433086
1592.0000000,3.5140991
1593.0000000,3.4111345
1594.0000000,3.5094914
1595.0000000,3.5289047
1596.0000000,3.4276009
1597.0000000,3.4930222
1598.0000000,3.5085669
1599.0000000,3.5177805
1600.0000000,3.5198567
1601.0000000,3.4918780
1602.0000000,3.4750972
1603.0000000,3.4880798
1604.0000000,3.5410891
1605.0000000,3.5197926
1606.0000000,3.4409320
1607.0000000,3.5041437
1608.0000000,3.4786160
1609.0000000,3.4763145
1610.0000000,3.5280786
1611.0000000,3.4910440
1612.0000000,3.5261769
1613.0000000,3.5166817
1614.0000000,3.4322212
1615.0000000,3.5223341
1616.0000000,3.5173976
1617.0000000,3.5158329
1618.0000000,3.4929726
1619.0000000,3.5052726
1620.0000000,3.4940355
1621.0000000,3.4297230
1622.0000000,3.4880648
1623.0000000,3.4677167
1624.0000000,3.5241308
1625.0000000,3.5574007
1626.0000000,3.4924483
1627.0000000,3.4306972
1628.0000000,3.4882007
1629.0000000,3.4763434
1630.0000000,3.5211804
1631.0000000,3.4983523
1632.0000000,3.4504156
1633.0000000,3.4969101
1634.0000000,3.5106156
1635.0000000,3.4702539
1636.0000000,3.4527724
1637.0000000,3.5188007
1638.0000000,3.5192871
1639.0000000,3.5113344
1640.0000000,3.4848983
1641.0000000,3.4839888
1642.0000000,3.5016673
1643.0000000,3.4834044
1644.0000000,3.5037227
1645.0000000,3.5569296
1646.0000000,3.5077374
1647.0000000,3.4770758
1648.0000000,3.5599871
1649.0000000,3.4630423
1650.0000000,3.5230949
1651.0000000,3.4627485
1652.0000000,3.4909544
1653.0000000,3.5224035
1654.0000000,3.4797757
1655.0000000,3.4446089
1656.0000000,3.5054243
1657.0000000,3.4726090
1658.0000000,3.4303772
1659.0000000,3.4597492
1660.0000000,3.4737613
1661.0000000,3.4985328
1662.0000000,3.4674406
1663.0000000,3.5052905
1664.0000000,3.5537636
1665.0000000,3.5119157
1666.0000000,3.4692242
1667.0000000,3.4731293
1668.0000000,3.4666750
1669.0000000,3.5057333
1670.0000000,3.4612734
1671.0000000,3.5145161
1672.0000000,3.4829140
1673.0000000,3.4836750
1674.0000000,3.5026758
1675.0000000,3.5003703
1676.0000000,3.4794247
1677.0000000,3.4587445
1678.0000000,3.4800656
1679.0000000,3.5572453
1680.0000000,3.4650269
1681.0000000,3.4428992
1682.0000000,3.4486477
1683.0000000,3.4849114
1684.0000000,3.4958372
1685.0000000,3.4612687
1686.0000000,3.4925597
1687.0000000,3.4801567
1688.0000000,3.4673464
1689.0000000,3.5161512
1690.0000000,3.4959645
1691.0000000,3.4492445
1692.0000000,3.4792089
1693.0000000,3.4362020
1694.0000000,3.4970188
1695.0000000,3.5133679
1696.0000000,3.4960086
1697.0000000,3.4593759
1698.0000000,3.4551337
1699.0000000,3.4789646
1700.0000000,3.5481575
1701.0000000,3.4719152
1702.0000000,3.4592121
1703.0000000,3.5209479
1704.0000000,3.5060437
1705.0000000,3.5264497
1706.0000000,3.4693069
1707.0000000,3.4744165
1708.0000000,3.4961820
1709.0000000,3.4797859
1710.0000000,3.5038085
1711.0000000,3.4851513
1712.0000000,3.4529831
1713.0000000,3.5257864
1714.0000000,3.4676766
1715.0000000,3.4830942
1716.0000000,3.4428270
1717.0000000,3.4724023
1718.0000000,3.5055130
1719.0000000,3.4657078
1720.0000000,3.4579673
1721.0000000,3.5139878
1722.0000000,3.4473109
1723.0000000,3.4464805
1724.0000000,3.4898612
1725.0000000,3.4952102
1726.0000000,3.4694145
1727.0000000,3.5569453
1728.0000000,3.4941430
1729.0000000,3.4812536
1730.0000000,3.4549789
1731.0000000,3.4491363
1732.0000000,3.5220566
1733.0000000,3.4807179
1734.0000000,3.5357730
1735.0000000,3.4951675
1736.0000000,3.5044243
1737.0000000,3.4971516
1738.0000000,3.5333879
1739.0000000,3.5220973
1740.0000000,3.4799075
1741.0000000,3.4949906
1742.0000000,3.4777763
1743.0000000,3.4509120
1744.0000000,3.4765296
1745.0000000,3.5236530
1746.0000000,3.4603868
1747.0000000,3.5386007
1748.0000000,3.4931610
1749.0000000,3.4738438
1750.0000000,3.5201781
1751.0000000,3.4902785
1752.0000000,3.5001132
1753.0000000,3.5146210
1754.0000000,3.5353715
1755.0000000,3.4386632
1756.0000000,3.4603312
1757.0000000,3.4943094
1758.0000000,3.4903505
1759.0000000,3.4891450
1760.0000000,3.5121067
1761.0000000,3.5128751
1762.0000000,3.4881301
1763.0000000,3.4524305
1764.0000000,3.4477923
1765.0000000,3.4860759
1766.0000000,3.5065827
1767.0000000,3.4959645
1768.0000000,3.4354992
1769.0000000,3.5028665
1770.0000000,3.5434473
1771.0000000,3.5098915
1772.0000000,3.4937899
1773.0000000,3.5430031
1774.0000000,3.5445058
1775.0000000,3.5209687
1776.0000000,3.4819546
1777.0000000,3.4977355
1778.0000000,3.5114648
1779.0000000,3.4443407
1780.0000000,3.5060754
1781.0000000,3.4628379
1782.0000000,3.5068429
1783.0000000,3.5406141
1784.0000000,3.4261093
1785.0000000,3.4390321
1786.0000000,3.4789157
1787.0000000,3.4445837
1788.0000000,3.4596734
1789.0000000,3.4256430
1790.0000000,3.5114472
1791.0000000,3.4650359
1792.0000000,3.5390339
1793.0000000,3.4636636
1794.0000000,3.4885433
1795.0000000,3.5036407
1796.0000000,3.4987285
1797.0000000,3.4609337
1798.0000000,3.4983706
1799.0000000,3.4909337
1800.0000000,3.4630461
1801.0000000,3.4881032
1802.0000000,3.4795911
1803.0000000,3.5334020
1804.0000000,3.4912691
1805.0000000,3.4241636
1806.0000000,3.4765344
1807.0000000,3.5096819


==> data/enc_var-vae_circ-ThreeGPP-enc_var-noisy-128rx-3p-lat-2.txt <==
ep,enc_var
1.0000000,0.8301355
2.0000000,0.2377898
3.0000000,0.1959590
4.0000000,0.1651523
5.0000000,0.1404773
6.0000000,0.1242328
7.0000000,0.1149816
8.0000000,0.1016561
9.0000000,0.0955406
10.0000000,0.0858535
11.0000000,0.0870223
12.0000000,0.0830630
13.0000000,0.0757688
14.0000000,0.0738473
15.0000000,0.0732945
16.0000000,0.0714130
17.0000000,0.0682330
18.0000000,0.0680762
19.0000000,0.0678267
20.0000000,0.0667883
21.0000000,0.0642564
22.0000000,0.0615620
23.0000000,0.0612928
24.0000000,0.0616626
25.0000000,0.0589388
26.0000000,0.0566550
27.0000000,0.0567671
28.0000000,0.0539865
29.0000000,0.0557013
30.0000000,0.0543530
31.0000000,0.0559300
32.0000000,0.0532013
33.0000000,0.0526782
34.0000000,0.0515290
35.0000000,0.0534555
36.0000000,0.0509267
37.0000000,0.0498627
38.0000000,0.0503550
39.0000000,0.0504870
40.0000000,0.0512744
41.0000000,0.0488387
42.0000000,0.0494817
43.0000000,0.0482463
44.0000000,0.0481604
45.0000000,0.0482227
46.0000000,0.0471604
47.0000000,0.0469253
48.0000000,0.0466465
49.0000000,0.0467458
50.0000000,0.0492967
51.0000000,0.0455811
52.0000000,0.0465665
53.0000000,0.0467567
54.0000000,0.0473121
55.0000000,0.0450627
56.0000000,0.0467953
57.0000000,0.0467651
58.0000000,0.0465170
59.0000000,0.0469798
60.0000000,0.0477384
61.0000000,0.0469994
62.0000000,0.0474667
63.0000000,0.0445787
64.0000000,0.0467071
65.0000000,0.0453659
66.0000000,0.0451008
67.0000000,0.0459581
68.0000000,0.0455576
69.0000000,0.0457502
70.0000000,0.0447354
71.0000000,0.0457750
72.0000000,0.0454060
73.0000000,0.0453439
74.0000000,0.0452789
75.0000000,0.0440904
76.0000000,0.0431979
77.0000000,0.0456242
78.0000000,0.0452469
79.0000000,0.0463737
80.0000000,0.0432276
81.0000000,0.0449209
82.0000000,0.0434799
83.0000000,0.0439437
84.0000000,0.0451673
85.0000000,0.0431811
86.0000000,0.0438745
87.0000000,0.0444493
88.0000000,0.0458297
89.0000000,0.0448823
90.0000000,0.0593739
91.0000000,0.0534747
92.0000000,0.0576022
93.0000000,0.0638983
94.0000000,0.0736347
95.0000000,0.0816833
96.0000000,0.0771889
97.0000000,0.0671005
98.0000000,0.0597088
99.0000000,0.0539009
100.0000000,0.0500999
101.0000000,0.0482646
102.0000000,0.0480849
103.0000000,0.0470972
104.0000000,0.0464137
105.0000000,0.0467078
106.0000000,0.0448667
107.0000000,0.0467118
108.0000000,0.0452112
109.0000000,0.0474308
110.0000000,0.0459952
111.0000000,0.0463101
112.0000000,0.0458031
113.0000000,0.0467255
114.0000000,0.0474994
115.0000000,0.0458172
116.0000000,0.0464925
117.0000000,0.0453387
118.0000000,0.0453580
119.0000000,0.0461001
120.0000000,0.0478931
121.0000000,0.0451932
122.0000000,0.0472805
123.0000000,0.0460884
124.0000000,0.0470779
125.0000000,0.0465533
126.0000000,0.0465048
127.0000000,0.0453444
128.0000000,0.0455382
129.0000000,0.0456901
130.0000000,0.0465248
131.0000000,0.0470749
132.0000000,0.0455707
133.0000000,0.0465266
134.0000000,0.0480572
135.0000000,0.0474059
136.0000000,0.0460502
137.0000000,0.0463911
138.0000000,0.0460205
139.0000000,0.0464938
140.0000000,0.0452466
141.0000000,0.0475614
142.0000000,0.0470026
143.0000000,0.0467111
144.0000000,0.0482346
145.0000000,0.0458766
146.0000000,0.0460098
147.0000000,0.0466838
148.0000000,0.0468418
149.0000000,0.0485524
150.0000000,0.0476027
151.0000000,0.0475562
152.0000000,0.0463219
153.0000000,0.0471301
154.0000000,0.0447451
155.0000000,0.0458799
156.0000000,0.0469532
157.0000000,0.0471698
158.0000000,0.0471678
159.0000000,0.0467730
160.0000000,0.0475757
161.0000000,0.0474414
162.0000000,0.0476875
163.0000000,0.0479248
164.0000000,0.0450002
165.0000000,0.0475554
166.0000000,0.0468055
167.0000000,0.0470886
168.0000000,0.0459376
169.0000000,0.0458501
170.0000000,0.0465163
171.0000000,0.0461609
172.0000000,0.0469959
173.0000000,0.0471550
174.0000000,0.0467080
175.0000000,0.0480712
176.0000000,0.0508113
177.0000000,0.0471735
178.0000000,0.0477435
179.0000000,0.0462838
180.0000000,0.0481968
181.0000000,0.0452597
182.0000000,0.0467085
183.0000000,0.0470845
184.0000000,0.0477628
185.0000000,0.0469384
186.0000000,0.0480557
187.0000000,0.0481015
188.0000000,0.0468543
189.0000000,0.0484691
190.0000000,0.0462932
191.0000000,0.0472186
192.0000000,0.0484406
193.0000000,0.0461310
194.0000000,0.0482338
195.0000000,0.0482654
196.0000000,0.0481760
197.0000000,0.0484026
198.0000000,0.0484147
199.0000000,0.0475512
200.0000000,0.0499104
201.0000000,0.0476402
202.0000000,0.0483322
203.0000000,0.0469367
204.0000000,0.0481316
205.0000000,0.0489258
206.0000000,0.0514888
207.0000000,0.0484874
208.0000000,0.0510547
209.0000000,0.0493233
210.0000000,0.0474706
211.0000000,0.0476706
212.0000000,0.0487663
213.0000000,0.0483204
214.0000000,0.0487421
215.0000000,0.0488023
216.0000000,0.0485592
217.0000000,0.0474061
218.0000000,0.0464955
219.0000000,0.0502773
220.0000000,0.0490525
221.0000000,0.0492989
222.0000000,0.0477736
223.0000000,0.0482461
224.0000000,0.0480529
225.0000000,0.0489622
226.0000000,0.0474792
227.0000000,0.0479914
228.0000000,0.0486802
229.0000000,0.0512613
230.0000000,0.0499022
231.0000000,0.0495750
232.0000000,0.0467713
233.0000000,0.0491374
234.0000000,0.0481126
235.0000000,0.0489502
236.0000000,0.0516359
237.0000000,0.0487223
238.0000000,0.0493847
239.0000000,0.0499074
240.0000000,0.0492979
241.0000000,0.0505022
242.0000000,0.0503787
243.0000000,0.0492927
244.0000000,0.0482244
245.0000000,0.0493242
246.0000000,0.0476523
247.0000000,0.0490377
248.0000000,0.0476568
249.0000000,0.0482516
250.0000000,0.0489239
251.0000000,0.0491071
252.0000000,0.0513215
253.0000000,0.0479356
254.0000000,0.0493560
255.0000000,0.0462021
256.0000000,0.0490929
257.0000000,0.0481006
258.0000000,0.0486715
259.0000000,0.0499654
260.0000000,0.0495788
261.0000000,0.0505482
262.0000000,0.0487783
263.0000000,0.0522686
264.0000000,0.0509038
265.0000000,0.0515469
266.0000000,0.0480521
267.0000000,0.0498411
268.0000000,0.0496790
269.0000000,0.0507270
270.0000000,0.0513764
271.0000000,0.0489452
272.0000000,0.0516587
273.0000000,0.0494798
274.0000000,0.0495826
275.0000000,0.0499940
276.0000000,0.0504367
277.0000000,0.0485299
278.0000000,0.0509274
279.0000000,0.0491247
280.0000000,0.0488657
281.0000000,0.0478030
282.0000000,0.0494899
283.0000000,0.0468466
284.0000000,0.0513866
285.0000000,0.0496358
286.0000000,0.0502307
287.0000000,0.0498428
288.0000000,0.0481617
289.0000000,0.0518730
290.0000000,0.0508136
291.0000000,0.0512016
292.0000000,0.0504697
293.0000000,0.0490472
294.0000000,0.0511496
295.0000000,0.0514507
296.0000000,0.0513451
297.0000000,0.0509524
298.0000000,0.0502884
299.0000000,0.0492695
300.0000000,0.0500135
301.0000000,0.0518006
302.0000000,0.0488714
303.0000000,0.0501581
304.0000000,0.0498658
305.0000000,0.0492106
306.0000000,0.0500455
307.0000000,0.0495420
308.0000000,0.0493459
309.0000000,0.0498361
310.0000000,0.0516398
311.0000000,0.0493073
312.0000000,0.0496404
313.0000000,0.0518482
314.0000000,0.0495008
315.0000000,0.0501147
316.0000000,0.0501887
317.0000000,0.0501924
318.0000000,0.0504728
319.0000000,0.0509488
320.0000000,0.0530960
321.0000000,0.0502393
322.0000000,0.0523953
323.0000000,0.0488048
324.0000000,0.0518952
325.0000000,0.0505185
326.0000000,0.0518721
327.0000000,0.0510493
328.0000000,0.0519105
329.0000000,0.0506780
330.0000000,0.0506041
331.0000000,0.0504934
332.0000000,0.0492979
333.0000000,0.0491554
334.0000000,0.0516967
335.0000000,0.0506105
336.0000000,0.0504443
337.0000000,0.0523281
338.0000000,0.0512186
339.0000000,0.0506311
340.0000000,0.0516056
341.0000000,0.0514166
342.0000000,0.0508438
343.0000000,0.0489561
344.0000000,0.0502534
345.0000000,0.0514608
346.0000000,0.0515490
347.0000000,0.0528547
348.0000000,0.0526999
349.0000000,0.0530309
350.0000000,0.0524671
351.0000000,0.0523851
352.0000000,0.0528136
353.0000000,0.0513066
354.0000000,0.0507608
355.0000000,0.0525454
356.0000000,0.0540930
357.0000000,0.0523337
358.0000000,0.0521326
359.0000000,0.0519760
360.0000000,0.0521373
361.0000000,0.0520580
362.0000000,0.0520173
363.0000000,0.0527112
364.0000000,0.0518272
365.0000000,0.0513247
366.0000000,0.0509039
367.0000000,0.0515017
368.0000000,0.0562701
369.0000000,0.0543748
370.0000000,0.0512559
371.0000000,0.0539159
372.0000000,0.0539042
373.0000000,0.0524430
374.0000000,0.0519820
375.0000000,0.0519148
376.0000000,0.0539900
377.0000000,0.0516197
378.0000000,0.0532845
379.0000000,0.0533383
380.0000000,0.0531789
381.0000000,0.0547504
382.0000000,0.0535691
383.0000000,0.0549093
384.0000000,0.0517487
385.0000000,0.0531792
386.0000000,0.0537288
387.0000000,0.0527336
388.0000000,0.0513194
389.0000000,0.0541662
390.0000000,0.0527521
391.0000000,0.0553040
392.0000000,0.0522231
393.0000000,0.0537766
394.0000000,0.0530049
395.0000000,0.0533653
396.0000000,0.0538653
397.0000000,0.0533595
398.0000000,0.0525700
399.0000000,0.0533753
400.0000000,0.0530500
401.0000000,0.0540594
402.0000000,0.0531243
403.0000000,0.0545374
404.0000000,0.0541457
405.0000000,0.0528606
406.0000000,0.0533488
407.0000000,0.0534756
408.0000000,0.0535725
409.0000000,0.0523593
410.0000000,0.0525790
411.0000000,0.0554005
412.0000000,0.0544292
413.0000000,0.0539852
414.0000000,0.0520025
415.0000000,0.0545772
416.0000000,0.0531282
417.0000000,0.0547530
418.0000000,0.0547099
419.0000000,0.0541875
420.0000000,0.0538010
421.0000000,0.0543815
422.0000000,0.0523787
423.0000000,0.0538414
424.0000000,0.0543137
425.0000000,0.0519111
426.0000000,0.0534135
427.0000000,0.0564087
428.0000000,0.0549638
429.0000000,0.0544461
430.0000000,0.0537931
431.0000000,0.0536182
432.0000000,0.0544250
433.0000000,0.0528883
434.0000000,0.0552986
435.0000000,0.0546270
436.0000000,0.0544118
437.0000000,0.0542654
438.0000000,0.0539756
439.0000000,0.0548145
440.0000000,0.0552963
441.0000000,0.0537679
442.0000000,0.0533097
443.0000000,0.0554289
444.0000000,0.0551894
445.0000000,0.0529118
446.0000000,0.0531820
447.0000000,0.0552773
448.0000000,0.0545686
449.0000000,0.0529943
450.0000000,0.0554039
451.0000000,0.0550595
452.0000000,0.0532602
453.0000000,0.0543534
454.0000000,0.0552264
455.0000000,0.0539147
456.0000000,0.0548504
457.0000000,0.0549539
458.0000000,0.0525900
459.0000000,0.0544492
460.0000000,0.0556483
461.0000000,0.0546153
462.0000000,0.0563653
463.0000000,0.0532326
464.0000000,0.0533777
465.0000000,0.0537290
466.0000000,0.0537788
467.0000000,0.0547786
468.0000000,0.0551802
469.0000000,0.0542338
470.0000000,0.0559247
471.0000000,0.0534494
472.0000000,0.0549595
473.0000000,0.0558123
474.0000000,0.0550287
475.0000000,0.0538760
476.0000000,0.0546629
477.0000000,0.0554037
478.0000000,0.0547658
479.0000000,0.0560665
480.0000000,0.0551214
481.0000000,0.0533270
482.0000000,0.0551253
483.0000000,0.0560618
484.0000000,0.0546102
485.0000000,0.0562459
486.0000000,0.0540374
487.0000000,0.0537879
488.0000000,0.0547332
489.0000000,0.0565074
490.0000000,0.0524374
491.0000000,0.0552518
492.0000000,0.0549851
493.0000000,0.0570278
494.0000000,0.0538969
495.0000000,0.0546932
496.0000000,0.0565913
497.0000000,0.0552214
498.0000000,0.0572191
499.0000000,0.0552577
500.0000000,0.0563128
501.0000000,0.0550579
502.0000000,0.0583418
503.0000000,0.0541039
504.0000000,0.0559392
505.0000000,0.0547222
506.0000000,0.0555634
507.0000000,0.0554047
508.0000000,0.0553066
509.0000000,0.0537827
510.0000000,0.0608585
511.0000000,0.0545184
512.0000000,0.0551638
513.0000000,0.0571924
514.0000000,0.0553403
515.0000000,0.0551140
516.0000000,0.0556318
517.0000000,0.0566653
518.0000000,0.0591201
519.0000000,0.0552330
520.0000000,0.0552430
521.0000000,0.0542774
522.0000000,0.0566435
523.0000000,0.0544356
524.0000000,0.0548329
525.0000000,0.0574777
526.0000000,0.0575423
527.0000000,0.0658087
528.0000000,0.0699455
529.0000000,0.0678414
530.0000000,0.0614843
531.0000000,0.0580993
532.0000000,0.0585481
533.0000000,0.0570596
534.0000000,0.0544710
535.0000000,0.0564896
536.0000000,0.0546787
537.0000000,0.0563163
538.0000000,0.0558435
539.0000000,0.0570742
540.0000000,0.0571020
541.0000000,0.0576022
542.0000000,0.0551596
543.0000000,0.0567668
544.0000000,0.0553653
545.0000000,0.0588542
546.0000000,0.0555715
547.0000000,0.0581849
548.0000000,0.0571095
549.0000000,0.0562253
550.0000000,0.0588913
551.0000000,0.0542706
552.0000000,0.0551084
553.0000000,0.0554790
554.0000000,0.0529560
555.0000000,0.0564459
556.0000000,0.0539560
557.0000000,0.0598822
558.0000000,0.0571132
559.0000000,0.0590736
560.0000000,0.0573654
561.0000000,0.0564674
562.0000000,0.0576990
563.0000000,0.0572085
564.0000000,0.0592817
565.0000000,0.0560792
566.0000000,0.0578197
567.0000000,0.0568579
568.0000000,0.0570031
569.0000000,0.0549962
570.0000000,0.0588793
571.0000000,0.0573993
572.0000000,0.0561161
573.0000000,0.0574534
574.0000000,0.0573526
575.0000000,0.0578678
576.0000000,0.0575251
577.0000000,0.0574854
578.0000000,0.0556501
579.0000000,0.0582960
580.0000000,0.0577643
581.0000000,0.0559252
582.0000000,0.0582353
583.0000000,0.0568141
584.0000000,0.0564357
585.0000000,0.0572318
586.0000000,0.0578485
587.0000000,0.0556679
588.0000000,0.0567275
589.0000000,0.0576314
590.0000000,0.0574512
591.0000000,0.0609950
592.0000000,0.0628433
593.0000000,0.0598244
594.0000000,0.0564018
595.0000000,0.0582212
596.0000000,0.0580940
597.0000000,0.0571633
598.0000000,0.0594816
599.0000000,0.0572140
600.0000000,0.0561152
601.0000000,0.0589306
602.0000000,0.0576544
603.0000000,0.0576855
604.0000000,0.0587916
605.0000000,0.0593114
606.0000000,0.0572887
607.0000000,0.0564638
608.0000000,0.0563948
609.0000000,0.0583131
610.0000000,0.0587160
611.0000000,0.0573128
612.0000000,0.0578198
613.0000000,0.0570755
614.0000000,0.0584387
615.0000000,0.0567934
616.0000000,0.0576057
617.0000000,0.0575782
618.0000000,0.0595934
619.0000000,0.0579573
620.0000000,0.0576261
621.0000000,0.0584714
622.0000000,0.0582356
623.0000000,0.0578185
624.0000000,0.0591938
625.0000000,0.0592587
626.0000000,0.0589392
627.0000000,0.0592500
628.0000000,0.0591796
629.0000000,0.0597253
630.0000000,0.0595136
631.0000000,0.0580783
632.0000000,0.0607680
633.0000000,0.0619470
634.0000000,0.0591610
635.0000000,0.0585270
636.0000000,0.0592052
637.0000000,0.0578140
638.0000000,0.0590995
639.0000000,0.0584264
640.0000000,0.0589413
641.0000000,0.0586498
642.0000000,0.0593168
643.0000000,0.0603434
644.0000000,0.0590035
645.0000000,0.0589713
646.0000000,0.0572010
647.0000000,0.0568106
648.0000000,0.0570741
649.0000000,0.0570254
650.0000000,0.0578330
651.0000000,0.0568336
652.0000000,0.0601055
653.0000000,0.0583213
654.0000000,0.0601673
655.0000000,0.0592719
656.0000000,0.0588789
657.0000000,0.0583646
658.0000000,0.0586552
659.0000000,0.0576585
660.0000000,0.0596781
661.0000000,0.0582514
662.0000000,0.0578126
663.0000000,0.0581474
664.0000000,0.0567210
665.0000000,0.0595619
666.0000000,0.0584736
667.0000000,0.0592501
668.0000000,0.0584355
669.0000000,0.0578287
670.0000000,0.0597284
671.0000000,0.0591605
672.0000000,0.0580194
673.0000000,0.0568443
674.0000000,0.0588857
675.0000000,0.0593929
676.0000000,0.0599202
677.0000000,0.0599338
678.0000000,0.0585145
679.0000000,0.0599163
680.0000000,0.0583897
681.0000000,0.0609748
682.0000000,0.0586645
683.0000000,0.0586262
684.0000000,0.0599479
685.0000000,0.0568898
686.0000000,0.0581428
687.0000000,0.0615220
688.0000000,0.0627131
689.0000000,0.0586288
690.0000000,0.0612965
691.0000000,0.0615976
692.0000000,0.0600651
693.0000000,0.0583584
694.0000000,0.0597571
695.0000000,0.0581579
696.0000000,0.0591783
697.0000000,0.0600810
698.0000000,0.0611972
699.0000000,0.0594983
700.0000000,0.0610533
701.0000000,0.0619856
702.0000000,0.0593728
703.0000000,0.0597381
704.0000000,0.0601444
705.0000000,0.0604876
706.0000000,0.0602980
707.0000000,0.0591624
708.0000000,0.0591127
709.0000000,0.0593023
710.0000000,0.0595053
711.0000000,0.0595686
712.0000000,0.0599146
713.0000000,0.0599799
714.0000000,0.0594542
715.0000000,0.0614774
716.0000000,0.0599300
717.0000000,0.0605431
718.0000000,0.0608508
719.0000000,0.0589294
720.0000000,0.0622655
721.0000000,0.0580622
722.0000000,0.0612810
723.0000000,0.0573672
724.0000000,0.0579447
725.0000000,0.0586738
726.0000000,0.0592898
727.0000000,0.0605539
728.0000000,0.0611896
729.0000000,0.0617744
730.0000000,0.0610341
731.0000000,0.0636307
732.0000000,0.0621974
733.0000000,0.0613703
734.0000000,0.0607198
735.0000000,0.0603300
736.0000000,0.0592930
737.0000000,0.0611124
738.0000000,0.0619646
739.0000000,0.0594163
740.0000000,0.0600791
741.0000000,0.0609541
742.0000000,0.0607992
743.0000000,0.0606850
744.0000000,0.0586963
745.0000000,0.0603704
746.0000000,0.0609250
747.0000000,0.0603745
748.0000000,0.0609699
749.0000000,0.0616455
750.0000000,0.0605770
751.0000000,0.0606324
752.0000000,0.0607672
753.0000000,0.0606391
754.0000000,0.0628866
755.0000000,0.0627689
756.0000000,0.0629304
757.0000000,0.0617075
758.0000000,0.0631234
759.0000000,0.0621210
760.0000000,0.0616136
761.0000000,0.0635691
762.0000000,0.0635814
763.0000000,0.0596601
764.0000000,0.0618829
765.0000000,0.0583854
766.0000000,0.0591681
767.0000000,0.0594842
768.0000000,0.0589489
769.0000000,0.0645114
770.0000000,0.0626846
771.0000000,0.0592101
772.0000000,0.0623662
773.0000000,0.0577122
774.0000000,0.0579673
775.0000000,0.0624117
776.0000000,0.0610270
777.0000000,0.0586444
778.0000000,0.0613148
779.0000000,0.0623898
780.0000000,0.0588671
781.0000000,0.0612743
782.0000000,0.0624712
783.0000000,0.0643441
784.0000000,0.0603200
785.0000000,0.0626288
786.0000000,0.0624744
787.0000000,0.0613206
788.0000000,0.0627861
789.0000000,0.0613709
790.0000000,0.0646318
791.0000000,0.0605679
792.0000000,0.0604212
793.0000000,0.0611852
794.0000000,0.0629033
795.0000000,0.0608664
796.0000000,0.0611739
797.0000000,0.0587273
798.0000000,0.0623612
799.0000000,0.0604429
800.0000000,0.0622673
801.0000000,0.0620417
802.0000000,0.0599281
803.0000000,0.0614818
804.0000000,0.0604909
805.0000000,0.0605571
806.0000000,0.0602327
807.0000000,0.0602074
808.0000000,0.0632266
809.0000000,0.0599204
810.0000000,0.0621520
811.0000000,0.0641018
812.0000000,0.0637774
813.0000000,0.0630886
814.0000000,0.0630288
815.0000000,0.0636296
816.0000000,0.0626408
817.0000000,0.0622547
818.0000000,0.0604703
819.0000000,0.0623839
820.0000000,0.0617116
821.0000000,0.0624899
822.0000000,0.0609533
823.0000000,0.0617990
824.0000000,0.0623968
825.0000000,0.0620248
826.0000000,0.0612992
827.0000000,0.0629115
828.0000000,0.0632791
829.0000000,0.0617901
830.0000000,0.0632293
831.0000000,0.0639353
832.0000000,0.0619223
833.0000000,0.0629275
834.0000000,0.0614511
835.0000000,0.0636764
836.0000000,0.0623359
837.0000000,0.0618885
838.0000000,0.0625624
839.0000000,0.0639546
840.0000000,0.0635521
841.0000000,0.0628716
842.0000000,0.0646109
843.0000000,0.0645856
844.0000000,0.0613682
845.0000000,0.0667057
846.0000000,0.0640830
847.0000000,0.0642086
848.0000000,0.0613399
849.0000000,0.0621119
850.0000000,0.0604631
851.0000000,0.0604137
852.0000000,0.0627516
853.0000000,0.0602202
854.0000000,0.0618080
855.0000000,0.0602813
856.0000000,0.0649683
857.0000000,0.0640490
858.0000000,0.0615761
859.0000000,0.0630656
860.0000000,0.0633511
861.0000000,0.0632432
862.0000000,0.0633168
863.0000000,0.0641732
864.0000000,0.0638496
865.0000000,0.0610123
866.0000000,0.0628324
867.0000000,0.0642581
868.0000000,0.0623703
869.0000000,0.0635957
870.0000000,0.0656107
871.0000000,0.0647793
872.0000000,0.0619756
873.0000000,0.0652293
874.0000000,0.0650385
875.0000000,0.0618932
876.0000000,0.0631137
877.0000000,0.0652851
878.0000000,0.0610908
879.0000000,0.0640728
880.0000000,0.0645132
881.0000000,0.0640306
882.0000000,0.0616542
883.0000000,0.0646423
884.0000000,0.0623893
885.0000000,0.0641463
886.0000000,0.0639533
887.0000000,0.0649041
888.0000000,0.0644723
889.0000000,0.0621711
890.0000000,0.0642143
891.0000000,0.0642173
892.0000000,0.0629569
893.0000000,0.0634593
894.0000000,0.0637110
895.0000000,0.0648278
896.0000000,0.0628622
897.0000000,0.0629614
898.0000000,0.0612820
899.0000000,0.0642325
900.0000000,0.0645447
901.0000000,0.0623098
902.0000000,0.0640314
903.0000000,0.0636632
904.0000000,0.0618540
905.0000000,0.0645711
906.0000000,0.0644038
907.0000000,0.0635807
908.0000000,0.0664293
909.0000000,0.0636959
910.0000000,0.0628418
911.0000000,0.0629065
912.0000000,0.0672578
913.0000000,0.0632271
914.0000000,0.0614354
915.0000000,0.0626372
916.0000000,0.0609712
917.0000000,0.0636108
918.0000000,0.0652087
919.0000000,0.0620548
920.0000000,0.0638634
921.0000000,0.0628666
922.0000000,0.0659473
923.0000000,0.0629510
924.0000000,0.0616130
925.0000000,0.0656072
926.0000000,0.0635486
927.0000000,0.0645981
928.0000000,0.0609580
929.0000000,0.0625629
930.0000000,0.0622040
931.0000000,0.0632666
932.0000000,0.0623419
933.0000000,0.0658661
934.0000000,0.0631157
935.0000000,0.0647431
936.0000000,0.0633868
937.0000000,0.0606723
938.0000000,0.0628340
939.0000000,0.0627920
940.0000000,0.0644883
941.0000000,0.0641551
942.0000000,0.0617298
943.0000000,0.0640793
944.0000000,0.0640861
945.0000000,0.0625974
946.0000000,0.0662025
947.0000000,0.0641675
948.0000000,0.0641038
949.0000000,0.0650169
950.0000000,0.0656738
951.0000000,0.0636159
952.0000000,0.0654663
953.0000000,0.0645855
954.0000000,0.0635405
955.0000000,0.0623138
956.0000000,0.0640355
957.0000000,0.0649838
958.0000000,0.0649943
959.0000000,0.0642022
960.0000000,0.0624658
961.0000000,0.0630729
962.0000000,0.0632658
963.0000000,0.0648941
964.0000000,0.0656239
965.0000000,0.0629907
966.0000000,0.0650281
967.0000000,0.0634432
968.0000000,0.0643959
969.0000000,0.0626578
970.0000000,0.0645363
971.0000000,0.0653127
972.0000000,0.0650491
973.0000000,0.0690076
974.0000000,0.0691421
975.0000000,0.0667933
976.0000000,0.0633700
977.0000000,0.0663709
978.0000000,0.0634934
979.0000000,0.0619874
980.0000000,0.0655439
981.0000000,0.0627180
982.0000000,0.0642587


==> data/enc_var-vae_circ-ThreeGPP-enc_var-noisy-128rx-3p-lat-4.txt <==
ep,enc_var
1.0000000,3.7488210
2.0000000,1.4788250
3.0000000,0.6337762
4.0000000,0.5441697
5.0000000,0.4986176
6.0000000,0.4713100
7.0000000,0.4461287
8.0000000,0.4337727
9.0000000,0.4033315
10.0000000,0.3806063
11.0000000,0.3503183
12.0000000,0.3484368
13.0000000,0.3257100
14.0000000,0.3123692
15.0000000,0.3085462
16.0000000,0.3033827
17.0000000,0.2925261
18.0000000,0.3020816
19.0000000,0.2941003
20.0000000,0.2914573
21.0000000,0.2802269
22.0000000,0.2862826
23.0000000,0.2774107
24.0000000,0.2881089
25.0000000,0.2824870
26.0000000,0.2705531
27.0000000,0.2637461
28.0000000,0.2722247
29.0000000,0.2605163
30.0000000,0.2593500
31.0000000,0.2709277
32.0000000,0.2704034
33.0000000,0.2582441
34.0000000,0.2589365
35.0000000,0.2570924
36.0000000,0.2555507
37.0000000,0.2452448
38.0000000,0.2477058
39.0000000,0.2495597
40.0000000,0.2583534
41.0000000,0.2401070
42.0000000,0.2440267
43.0000000,0.2468729
44.0000000,0.2451657
45.0000000,0.2395097
46.0000000,0.2383447
47.0000000,0.2455154
48.0000000,0.2383622
49.0000000,0.2455940
50.0000000,0.2373751
51.0000000,0.2405477
52.0000000,0.2299699
53.0000000,0.2334109
54.0000000,0.2353899
55.0000000,0.2329450
56.0000000,0.2312595
57.0000000,0.2335281
58.0000000,0.2321052
59.0000000,0.2304594
60.0000000,0.2238239
61.0000000,0.2271765
62.0000000,0.2264099
63.0000000,0.2237766
64.0000000,0.2254081
65.0000000,0.2266063
66.0000000,0.2348671
67.0000000,0.2305650
68.0000000,0.2291595
69.0000000,0.2228816
70.0000000,0.2210048
71.0000000,0.2227708
72.0000000,0.2184490
73.0000000,0.2212228
74.0000000,0.2253788
75.0000000,0.2147545
76.0000000,0.2210447
77.0000000,0.2190710
78.0000000,0.2258980
79.0000000,0.2224126
80.0000000,0.2190731
81.0000000,0.2239662
82.0000000,0.2223760
83.0000000,0.2262406
84.0000000,0.2121949
85.0000000,0.2249245
86.0000000,0.2227404
87.0000000,0.2167730
88.0000000,0.2170448
89.0000000,0.2285114
90.0000000,0.2228130
91.0000000,0.2207474
92.0000000,0.2196734
93.0000000,0.2218698
94.0000000,0.2242231
95.0000000,0.2237290
96.0000000,0.2146471
97.0000000,0.2192267
98.0000000,0.2167748
99.0000000,0.2162868
100.0000000,0.2183564
101.0000000,0.2163054
102.0000000,0.2208402
103.0000000,0.2198246
104.0000000,0.2247677
105.0000000,0.2109807
106.0000000,0.2177550
107.0000000,0.2140532
108.0000000,0.2218536
109.0000000,0.2214449
110.0000000,0.2152251
111.0000000,0.2165421
112.0000000,0.2196764
113.0000000,0.2182130
114.0000000,0.2207907
115.0000000,0.2133654
116.0000000,0.2174486
117.0000000,0.2215675
118.0000000,0.2184455
119.0000000,0.2138563
120.0000000,0.2200769
121.0000000,0.2155921
122.0000000,0.2220152
123.0000000,0.2120865
124.0000000,0.2177175
125.0000000,0.2171415
126.0000000,0.2155719
127.0000000,0.2173260
128.0000000,0.2248982
129.0000000,0.2139856
130.0000000,0.2241073
131.0000000,0.2160428
132.0000000,0.2139013
133.0000000,0.2200945
134.0000000,0.2155121
135.0000000,0.2172128
136.0000000,0.2223986
137.0000000,0.2133385
138.0000000,0.2178212
139.0000000,0.2173416
140.0000000,0.2209699
141.0000000,0.2189175
142.0000000,0.2162008
143.0000000,0.2189516
144.0000000,0.2214617
145.0000000,0.2124991
146.0000000,0.2158672
147.0000000,0.2200382
148.0000000,0.2159039
149.0000000,0.2212352
150.0000000,0.2191742
151.0000000,0.2101742
152.0000000,0.2212144
153.0000000,0.2184403
154.0000000,0.2285589
155.0000000,0.2251109
156.0000000,0.2173516
157.0000000,0.2210133
158.0000000,0.2207244
159.0000000,0.2222648
160.0000000,0.2228523
161.0000000,0.2265835
162.0000000,0.2182971
163.0000000,0.2185076
164.0000000,0.2161333
165.0000000,0.2178568
166.0000000,0.2203486
167.0000000,0.2161267
168.0000000,0.2119834
169.0000000,0.2188444
170.0000000,0.2179618
171.0000000,0.2222226
172.0000000,0.2234674
173.0000000,0.2173738
174.0000000,0.2244682
175.0000000,0.2171922
176.0000000,0.2221847
177.0000000,0.2189204
178.0000000,0.2169533
179.0000000,0.2208140
180.0000000,0.2231006
181.0000000,0.2237917
182.0000000,0.2207470
183.0000000,0.2295334
184.0000000,0.2188795
185.0000000,0.2241213
186.0000000,0.2175310
187.0000000,0.2260346
188.0000000,0.2189141
189.0000000,0.2140406
190.0000000,0.2194780
191.0000000,0.2195591
192.0000000,0.2252042
193.0000000,0.2190596
194.0000000,0.2276770
195.0000000,0.2293453
196.0000000,0.2191536
197.0000000,0.2163220
198.0000000,0.2275532
199.0000000,0.2183133
200.0000000,0.2238457
201.0000000,0.2212642
202.0000000,0.2222290
203.0000000,0.2211615
204.0000000,0.2317760
205.0000000,0.2299396
206.0000000,0.2249520
207.0000000,0.2282565
208.0000000,0.2218598
209.0000000,0.2232851
210.0000000,0.2214844
211.0000000,0.2268327
212.0000000,0.2279174
213.0000000,0.2273388
214.0000000,0.2247624
215.0000000,0.2252164
216.0000000,0.2254444
217.0000000,0.2248667
218.0000000,0.2253686
219.0000000,0.2259881
220.0000000,0.2295183
221.0000000,0.2311429
222.0000000,0.2311442
223.0000000,0.2217329
224.0000000,0.2217132
225.0000000,0.2207717
226.0000000,0.2238209
227.0000000,0.2232588
228.0000000,0.2179696
229.0000000,0.2286034
230.0000000,0.2290354
231.0000000,0.2283970
232.0000000,0.2229254
233.0000000,0.2271452
234.0000000,0.2313915
235.0000000,0.2693290
236.0000000,0.2506835
237.0000000,0.2302108
238.0000000,0.2331586
239.0000000,0.2283646
240.0000000,0.2272013
241.0000000,0.2291199
242.0000000,0.2273706
243.0000000,0.2327228
244.0000000,0.2224897
245.0000000,0.2254564
246.0000000,0.2278406
247.0000000,0.2275854
248.0000000,0.2298324
249.0000000,0.2287411
250.0000000,0.2301810
251.0000000,0.2260589
252.0000000,0.2216612
253.0000000,0.2255928
254.0000000,0.2267563
255.0000000,0.2219225
256.0000000,0.2361947
257.0000000,0.2308832
258.0000000,0.2331015
259.0000000,0.2292875
260.0000000,0.2279356
261.0000000,0.2239895
262.0000000,0.2316291
263.0000000,0.2278286
264.0000000,0.2270719
265.0000000,0.2288004
266.0000000,0.2270734
267.0000000,0.2253794
268.0000000,0.2281135
269.0000000,0.2292784
270.0000000,0.2289986
271.0000000,0.2269935
272.0000000,0.2305431
273.0000000,0.2341502
274.0000000,0.2333945
275.0000000,0.2328534
276.0000000,0.2300781
277.0000000,0.2346585
278.0000000,0.2299849
279.0000000,0.2237538
280.0000000,0.2337786
281.0000000,0.2343812
282.0000000,0.2325344
283.0000000,0.2264014
284.0000000,0.2807606
285.0000000,0.2831120
286.0000000,0.2510695
287.0000000,0.2431122
288.0000000,0.2372134
289.0000000,0.2360255
290.0000000,0.2275375
291.0000000,0.2348481
292.0000000,0.2406469
293.0000000,0.2354740
294.0000000,0.2506447
295.0000000,0.2381680
296.0000000,0.2408646
297.0000000,0.2307528
298.0000000,0.2283504
299.0000000,0.2338336
300.0000000,0.2429889
301.0000000,0.2404974
302.0000000,0.2422173
303.0000000,0.2429832
304.0000000,0.2515215
305.0000000,0.2537677
306.0000000,0.2712256
307.0000000,0.2927510
308.0000000,0.3315021
309.0000000,0.3554888
310.0000000,0.3422212
311.0000000,0.3143893
312.0000000,0.2820141
313.0000000,0.2612344
314.0000000,0.2505524
315.0000000,0.2414259
316.0000000,0.2411164
317.0000000,0.2348149
318.0000000,0.2338606
319.0000000,0.2410413
320.0000000,0.2339302
321.0000000,0.2370048
322.0000000,0.2380790
323.0000000,0.2326488
324.0000000,0.2315221
325.0000000,0.2350386
326.0000000,0.2352293
327.0000000,0.2302787
328.0000000,0.2399314
329.0000000,0.2412525
330.0000000,0.2385277
331.0000000,0.2341342
332.0000000,0.2353762
333.0000000,0.2324670
334.0000000,0.2360899
335.0000000,0.2389507
336.0000000,0.2402296
337.0000000,0.2274826
338.0000000,0.2306207
339.0000000,0.2386870
340.0000000,0.2556172
341.0000000,0.2365977
342.0000000,0.2364806
343.0000000,0.2331460
344.0000000,0.2369174
345.0000000,0.2354943
346.0000000,0.2337530
347.0000000,0.2335525
348.0000000,0.2348430
349.0000000,0.2391544
350.0000000,0.2344596
351.0000000,0.2380138
352.0000000,0.2325527
353.0000000,0.2305090
354.0000000,0.2447037
355.0000000,0.2334791
356.0000000,0.2425397
357.0000000,0.2334144
358.0000000,0.2396066
359.0000000,0.2326749
360.0000000,0.2333683
361.0000000,0.2342933
362.0000000,0.2337690
363.0000000,0.2467301
364.0000000,0.2373749
365.0000000,0.2358125
366.0000000,0.2359993
367.0000000,0.2380630
368.0000000,0.2381511
369.0000000,0.2412864
370.0000000,0.2295473
371.0000000,0.2387999
372.0000000,0.2384438
373.0000000,0.2380107
374.0000000,0.2345025
375.0000000,0.2461952
376.0000000,0.2372717
377.0000000,0.2382884
378.0000000,0.2394570
379.0000000,0.2420975
380.0000000,0.2423180
381.0000000,0.2296252
382.0000000,0.2404075
383.0000000,0.2417483
384.0000000,0.2409647
385.0000000,0.2320500
386.0000000,0.2405777
387.0000000,0.2458012
388.0000000,0.2355179
389.0000000,0.2424631
390.0000000,0.2375289
391.0000000,0.2426709
392.0000000,0.2345036
393.0000000,0.2342323
394.0000000,0.2416359
395.0000000,0.2365971
396.0000000,0.2375579
397.0000000,0.2404479
398.0000000,0.2375939
399.0000000,0.2344499
400.0000000,0.2283625
401.0000000,0.2368896
402.0000000,0.2439284
403.0000000,0.2450770
404.0000000,0.2294742
405.0000000,0.2430371
406.0000000,0.2368143
407.0000000,0.2489649
408.0000000,0.2435298
409.0000000,0.2341869
410.0000000,0.2445034
411.0000000,0.2454387
412.0000000,0.2807403
413.0000000,0.2894083
414.0000000,0.2970912
415.0000000,0.3243554
416.0000000,0.3640393
417.0000000,0.4104945
418.0000000,0.4186521
419.0000000,0.3752989
420.0000000,0.3340216
421.0000000,0.3065189
422.0000000,0.2810092
423.0000000,0.2688106
424.0000000,0.2532891
425.0000000,0.2468471
426.0000000,0.2439397
427.0000000,0.2386990
428.0000000,0.2434480
429.0000000,0.2538430
430.0000000,0.2440947
431.0000000,0.2576798
432.0000000,0.2357899
433.0000000,0.2417885
434.0000000,0.2417170
435.0000000,0.2388251
436.0000000,0.2436044
437.0000000,0.2472915
438.0000000,0.2629535
439.0000000,0.2841112
440.0000000,0.3134359
441.0000000,0.3586030
442.0000000,0.3906028
443.0000000,0.3758796
444.0000000,0.3369380
445.0000000,0.2906557
446.0000000,0.2846861
447.0000000,0.2715270
448.0000000,0.2542179
449.0000000,0.2508604
450.0000000,0.2455538
451.0000000,0.2475102
452.0000000,0.2434321
453.0000000,0.2505585
454.0000000,0.2469274
455.0000000,0.2476574
456.0000000,0.2445789
457.0000000,0.2451503
458.0000000,0.2406210
459.0000000,0.2458446
460.0000000,0.2427312
461.0000000,0.2402500
462.0000000,0.2488058
463.0000000,0.2477144
464.0000000,0.2399589
465.0000000,0.2456845
466.0000000,0.2442309
467.0000000,0.2451143
468.0000000,0.2461791
469.0000000,0.2471861
470.0000000,0.2499378
471.0000000,0.2357029
472.0000000,0.2410242
473.0000000,0.2477542
474.0000000,0.2368461
475.0000000,0.2463095
476.0000000,0.2411956
477.0000000,0.2438943
478.0000000,0.2493029
479.0000000,0.2414970
480.0000000,0.2529792
481.0000000,0.2439551
482.0000000,0.2445105
483.0000000,0.2453966
484.0000000,0.2434665
485.0000000,0.2461417
486.0000000,0.2541730
487.0000000,0.2478542
488.0000000,0.2468216
489.0000000,0.2406799
490.0000000,0.2428857
491.0000000,0.2454902
492.0000000,0.2421782
493.0000000,0.2420138
494.0000000,0.2442547
495.0000000,0.2387390
496.0000000,0.2415025
497.0000000,0.2423781
498.0000000,0.2458963
499.0000000,0.2431929
500.0000000,0.2454705
501.0000000,0.2487338
502.0000000,0.2412540
503.0000000,0.2381346
504.0000000,0.2441110
505.0000000,0.2418400
506.0000000,0.2395563
507.0000000,0.2406550
508.0000000,0.2472336
509.0000000,0.2455062
510.0000000,0.2499729
511.0000000,0.2441983
512.0000000,0.2433052
513.0000000,0.2449339
514.0000000,0.2417809
515.0000000,0.2441277
516.0000000,0.2423296
517.0000000,0.2466776
518.0000000,0.2417245
519.0000000,0.2477596
520.0000000,0.2461639
521.0000000,0.2509058
522.0000000,0.2470713
523.0000000,0.2529828
524.0000000,0.2523086
525.0000000,0.2497175
526.0000000,0.2473828
527.0000000,0.2367081
528.0000000,0.2430774
529.0000000,0.2397480
530.0000000,0.2492606
531.0000000,0.2490715
532.0000000,0.2484403
533.0000000,0.2414106
534.0000000,0.2382808
535.0000000,0.2433975
536.0000000,0.2406783
537.0000000,0.2508515
538.0000000,0.2403699
539.0000000,0.2481112
540.0000000,0.2441003
541.0000000,0.2523892
542.0000000,0.2484963
543.0000000,0.2352204
544.0000000,0.3005353
545.0000000,0.2814709
546.0000000,0.2701338
547.0000000,0.2600255
548.0000000,0.2545632
549.0000000,0.2501071
550.0000000,0.2512138
551.0000000,0.2543522
552.0000000,0.2542963
553.0000000,0.2453813
554.0000000,0.2523038
555.0000000,0.2444304
556.0000000,0.2507145
557.0000000,0.2525551
558.0000000,0.2395904
559.0000000,0.2437018
560.0000000,0.2461219
561.0000000,0.2440768
562.0000000,0.2478807
563.0000000,0.2552263
564.0000000,0.2478162
565.0000000,0.2453002
566.0000000,0.2436361
567.0000000,0.2421214
568.0000000,0.2433920
569.0000000,0.2676887
570.0000000,0.2611046
571.0000000,0.2500275
572.0000000,0.2449639
573.0000000,0.2453858
574.0000000,0.2451907
575.0000000,0.2501611
576.0000000,0.2461749
577.0000000,0.2529999
578.0000000,0.2455508
579.0000000,0.2440960
580.0000000,0.2448275
581.0000000,0.2476257
582.0000000,0.2521296
583.0000000,0.2473890
584.0000000,0.2474884
585.0000000,0.2389607
586.0000000,0.2442221
587.0000000,0.2468981
588.0000000,0.2463360
589.0000000,0.2448522
590.0000000,0.2548251
591.0000000,0.2467192
592.0000000,0.2456009
593.0000000,0.2450970
594.0000000,0.2550165
595.0000000,0.2576759
596.0000000,0.2465357
597.0000000,0.2470804
598.0000000,0.2463990
599.0000000,0.2627096
600.0000000,0.2750831
601.0000000,0.2806970
602.0000000,0.2462840
603.0000000,0.3130271
604.0000000,0.3484313
605.0000000,0.3260331
606.0000000,0.2926906
607.0000000,0.2753188
608.0000000,0.2694888
609.0000000,0.2617910
610.0000000,0.2488398
611.0000000,0.2565012
612.0000000,0.2431551
613.0000000,0.2506171
614.0000000,0.2498772
615.0000000,0.2565588
616.0000000,0.2508326
617.0000000,0.2559974
618.0000000,0.2520210
619.0000000,0.2511747
620.0000000,0.2502346
621.0000000,0.2500618
622.0000000,0.2499122
623.0000000,0.2506924
624.0000000,0.2540197
625.0000000,0.2500935
626.0000000,0.2458180
627.0000000,0.2520738
628.0000000,0.2464613
629.0000000,0.2439729
630.0000000,0.2438480
631.0000000,0.2440544
632.0000000,0.2529814
633.0000000,0.2434685
634.0000000,0.2519006
635.0000000,0.2417893
636.0000000,0.2560177
637.0000000,0.2541703
638.0000000,0.2492339
639.0000000,0.2342757
640.0000000,0.2407316
641.0000000,0.2486303
642.0000000,0.2481321
643.0000000,0.2493043
644.0000000,0.2471334
645.0000000,0.2471261
646.0000000,0.2532837
647.0000000,0.2468870
648.0000000,0.2522536
649.0000000,0.2548719
650.0000000,0.2433089
651.0000000,0.2474894
652.0000000,0.2552155
653.0000000,0.2389215
654.0000000,0.2537991
655.0000000,0.2524439
656.0000000,0.2512249
657.0000000,0.2580576
658.0000000,0.2418894
659.0000000,0.2539020
660.0000000,0.2498807
661.0000000,0.2500252
662.0000000,0.2552609
663.0000000,0.2525355
664.0000000,0.2450779
665.0000000,0.2484312
666.0000000,0.2508812
667.0000000,0.2465803
668.0000000,0.2536452
669.0000000,0.2479634
670.0000000,0.2471532
671.0000000,0.2463606
672.0000000,0.2488119
673.0000000,0.2487480
674.0000000,0.2458613
675.0000000,0.2575045
676.0000000,0.2434780
677.0000000,0.2452976
678.0000000,0.2534006
679.0000000,0.2561624
680.0000000,0.2503861
681.0000000,0.2532665
682.0000000,0.2510293
683.0000000,0.2742668
684.0000000,0.3577106
685.0000000,0.2972938
686.0000000,0.2745290
687.0000000,0.2645769
688.0000000,0.2590317
689.0000000,0.2556175
690.0000000,0.2547993
691.0000000,0.2588251
692.0000000,0.2573409
693.0000000,0.2423074
694.0000000,0.2491932
695.0000000,0.2598054
696.0000000,0.2570617
697.0000000,0.2529506
698.0000000,0.2483396
699.0000000,0.2498187
700.0000000,0.2554845
701.0000000,0.2508840
702.0000000,0.2564894
703.0000000,0.2572851
704.0000000,0.2635148
705.0000000,0.2517646
706.0000000,0.2530679
707.0000000,0.2595585
708.0000000,0.3660296
709.0000000,0.3184787
710.0000000,0.2936208
711.0000000,0.2802653
712.0000000,0.2679062
713.0000000,0.2639337
714.0000000,0.2588889
715.0000000,0.2521814
716.0000000,0.2524152
717.0000000,0.2565131
718.0000000,0.2459550
719.0000000,0.2481419
720.0000000,0.2534197
721.0000000,0.2469417
722.0000000,0.2577807
723.0000000,0.2583439
724.0000000,0.2542981
725.0000000,0.2546627
726.0000000,0.2476493
727.0000000,0.2555286
728.0000000,0.2526044
729.0000000,0.2535999
730.0000000,0.2506702
731.0000000,0.2588570
732.0000000,0.2595041
733.0000000,0.2592458
734.0000000,0.2498775
735.0000000,0.2535933
736.0000000,0.2582889
737.0000000,0.2554396
738.0000000,0.2516305
739.0000000,0.2727891
740.0000000,0.3698571
741.0000000,0.4836370
742.0000000,0.4597371
743.0000000,0.3617762
744.0000000,0.3071943
745.0000000,0.2788324
746.0000000,0.2704101
747.0000000,0.2626497
748.0000000,0.2477102
749.0000000,0.2574392
750.0000000,0.2520519
751.0000000,0.2546561
752.0000000,0.2513672
753.0000000,0.2612235
754.0000000,0.2634760
755.0000000,0.2674318
756.0000000,0.2742420
757.0000000,0.2586141
758.0000000,0.2594721
759.0000000,0.2575168
760.0000000,0.2577956
761.0000000,0.2543893
762.0000000,0.2540492
763.0000000,0.2522552
764.0000000,0.2540928
765.0000000,0.2574235
766.0000000,0.2577586
767.0000000,0.2586209
768.0000000,0.3532228
769.0000000,0.2997091
770.0000000,0.2749420
771.0000000,0.2617510
772.0000000,0.2609931
773.0000000,0.2587105
774.0000000,0.2537876
775.0000000,0.2535304
776.0000000,0.2606106
777.0000000,0.2558007
778.0000000,0.2577297
779.0000000,0.2530119
780.0000000,0.2560185
781.0000000,0.2606013


==> data/enc_var-vae_circ-ThreeGPP-enc_var-noisy-128rx-3p-lat-8.txt <==
ep,enc_var
1.0000000,9.2422714
2.0000000,5.9795537
3.0000000,3.3474679
4.0000000,2.3332152
5.0000000,1.9363270
6.0000000,1.9278328
7.0000000,1.5920419
8.0000000,1.2843513
9.0000000,1.0564100
10.0000000,1.0249498
11.0000000,0.9298304
12.0000000,0.9324707
13.0000000,0.9256500
14.0000000,0.9378299
15.0000000,0.9339795
16.0000000,0.8956929
17.0000000,0.9000062
18.0000000,0.9290603
19.0000000,0.9121633
20.0000000,0.8989495
21.0000000,0.9079151
22.0000000,0.9341967
23.0000000,0.9306485
24.0000000,0.9168635
25.0000000,0.9473999
26.0000000,0.9108329
27.0000000,0.9333862
28.0000000,0.9057403
29.0000000,0.9486111
30.0000000,0.9191322
31.0000000,0.9213774
32.0000000,0.9181660
33.0000000,0.9388086
34.0000000,0.9364694
35.0000000,0.8952997
36.0000000,0.9306950
37.0000000,0.9133914
38.0000000,0.9350815
39.0000000,0.8915045
40.0000000,0.9151344
41.0000000,0.9413534
42.0000000,0.9369955
43.0000000,0.9201008
44.0000000,0.9162091
45.0000000,0.9417439
46.0000000,0.9184988
47.0000000,0.9158493
48.0000000,0.9143922
49.0000000,0.9255950
50.0000000,0.9154732
51.0000000,0.9306869
52.0000000,0.8961412
53.0000000,0.9372550
54.0000000,0.9087682
55.0000000,0.9207051
56.0000000,0.9110252
57.0000000,0.9118256
58.0000000,0.9005256
59.0000000,0.9015428
60.0000000,0.8752807
61.0000000,0.9131135
62.0000000,0.9071968
63.0000000,0.9149069
64.0000000,0.8757616
65.0000000,0.9239486
66.0000000,0.9002095
67.0000000,0.9002228
68.0000000,0.8962085
69.0000000,0.8982642
70.0000000,0.8937347
71.0000000,0.8963383
72.0000000,0.8954467
73.0000000,0.9063832
74.0000000,0.8603451
75.0000000,0.8720619
76.0000000,0.9021974
77.0000000,0.8957163
78.0000000,0.8678590
79.0000000,0.8923956
80.0000000,0.8605980
81.0000000,0.8799002
82.0000000,0.9055967
83.0000000,0.9104894
84.0000000,0.8977463
85.0000000,0.8821834
86.0000000,0.9016630
87.0000000,0.9015833
88.0000000,0.9003971
89.0000000,0.8790460
90.0000000,0.8719614
91.0000000,0.8910601
92.0000000,0.8842708
93.0000000,0.8791796
94.0000000,0.8820032
95.0000000,0.8559743
96.0000000,0.8790852
97.0000000,0.8721291
98.0000000,0.8856891
99.0000000,0.8735594
100.0000000,0.8977837
101.0000000,0.8822242
102.0000000,0.8953279
103.0000000,0.8843771
104.0000000,0.8846628
105.0000000,0.8859239
106.0000000,0.8867414
107.0000000,0.8917524
108.0000000,0.9134418
109.0000000,0.8885289
110.0000000,0.8776611
111.0000000,0.8648217
112.0000000,0.8834403
113.0000000,0.9213173
114.0000000,0.8654811
115.0000000,0.8849764
116.0000000,0.8575097
117.0000000,0.8634813
118.0000000,0.8796272
119.0000000,0.8721156
120.0000000,0.8693465
121.0000000,0.8906365
122.0000000,0.8876548
123.0000000,0.8917601
124.0000000,0.8616881
125.0000000,0.8495383
126.0000000,0.8705271
127.0000000,0.8640712
128.0000000,0.8787358
129.0000000,0.8371327
130.0000000,0.8941462
131.0000000,0.9048418
132.0000000,0.8820446
133.0000000,0.9018675
134.0000000,0.8853748
135.0000000,0.8827762
136.0000000,0.8894910
137.0000000,0.9006717
138.0000000,0.8906220
139.0000000,0.8657455
140.0000000,0.8875309
141.0000000,0.8727394
142.0000000,0.8753933
143.0000000,0.8884096
144.0000000,0.8723455
145.0000000,0.8727913
146.0000000,0.8883839
147.0000000,0.8939816
148.0000000,0.9131408
149.0000000,0.8923476
150.0000000,0.8862695
151.0000000,0.8937722
152.0000000,0.8776895
153.0000000,0.8580779
154.0000000,0.8772586
155.0000000,0.8630920
156.0000000,0.8712531
157.0000000,0.8949816
158.0000000,0.8937109
159.0000000,0.9017017
160.0000000,0.8901803
161.0000000,0.9091191
162.0000000,0.8639673
163.0000000,0.9241425
164.0000000,0.8743013
165.0000000,0.9075491
166.0000000,0.8686852
167.0000000,0.8659237
168.0000000,0.8935764
169.0000000,0.9177453
170.0000000,0.8898602
171.0000000,0.8902431
172.0000000,0.8858670
173.0000000,0.8985397
174.0000000,0.8899820
175.0000000,0.8923084
176.0000000,0.8936910
177.0000000,0.8808268
178.0000000,0.8839707
179.0000000,0.8829654
180.0000000,0.9008183
181.0000000,0.8800514
182.0000000,0.8870007
183.0000000,0.9004421
184.0000000,0.8736866
185.0000000,0.8742447
186.0000000,0.9061098
187.0000000,0.8921067
188.0000000,0.8886283
189.0000000,0.8946840
190.0000000,0.8872502
191.0000000,0.9045733
192.0000000,0.9016786
193.0000000,0.9239988
194.0000000,0.8973387
195.0000000,0.8746182
196.0000000,0.8918544
197.0000000,0.9173957
198.0000000,0.8861369
199.0000000,0.8789281
200.0000000,0.8789697
201.0000000,0.9181848
202.0000000,0.8897350
203.0000000,0.9115635
204.0000000,0.9044859
205.0000000,0.8804973
206.0000000,0.8850299
207.0000000,0.9020603
208.0000000,0.9118663
209.0000000,0.9009328
210.0000000,0.8884859
211.0000000,0.8689344
212.0000000,0.8807410
213.0000000,0.8974929
214.0000000,0.9051966
215.0000000,0.8907134
216.0000000,0.8976693
217.0000000,0.9053487
218.0000000,0.8967804
219.0000000,0.8926589
220.0000000,0.8861094
221.0000000,0.8979180
222.0000000,0.9348834
223.0000000,0.9030494
224.0000000,0.8985276
225.0000000,0.9087594
226.0000000,0.8645011
227.0000000,0.8813441
228.0000000,0.8933514
229.0000000,0.8905779
230.0000000,0.9249087
231.0000000,0.8709853
232.0000000,0.8967218
233.0000000,0.8914295
234.0000000,0.8984398
235.0000000,0.9049981
236.0000000,0.9013172
237.0000000,0.9139718
238.0000000,0.9002100
239.0000000,0.8999150
240.0000000,0.8917097
241.0000000,0.8990535
242.0000000,0.9022755
243.0000000,0.8984363
244.0000000,0.9115158
245.0000000,0.9088637
246.0000000,0.8956857
247.0000000,0.8774166
248.0000000,0.8834651
249.0000000,0.9292000
250.0000000,0.8932853
251.0000000,0.9170413
252.0000000,0.9128427
253.0000000,0.9227459
254.0000000,0.8802516
255.0000000,0.9013999
256.0000000,0.9137463
257.0000000,0.9179808
258.0000000,0.9027325
259.0000000,0.8929887
260.0000000,0.9186515
261.0000000,0.8865133
262.0000000,0.9094254
263.0000000,0.9075180
264.0000000,0.9109523
265.0000000,0.9038268
266.0000000,0.9116165
267.0000000,0.9047887
268.0000000,0.9169978
269.0000000,0.9451793
270.0000000,0.9111535
271.0000000,0.8990286
272.0000000,0.9184316
273.0000000,0.9399821
274.0000000,0.8918734
275.0000000,0.9253828
276.0000000,0.9113069
277.0000000,0.8739359
278.0000000,0.9068585
279.0000000,0.8759685
280.0000000,0.9062699
281.0000000,0.8990188
282.0000000,0.8853359
283.0000000,0.9035167
284.0000000,0.9059800
285.0000000,0.9150862
286.0000000,0.9019173
287.0000000,0.9106543
288.0000000,0.9288483
289.0000000,0.9072507
290.0000000,0.9147870
291.0000000,0.9067602
292.0000000,0.8986316
293.0000000,0.9194193
294.0000000,0.8974337
295.0000000,0.9215639
296.0000000,0.8980952
297.0000000,0.9287019
298.0000000,0.9090905
299.0000000,0.8984378
300.0000000,0.9065390
301.0000000,0.9030950
302.0000000,0.9101893
303.0000000,0.8940110
304.0000000,0.9354392
305.0000000,0.8809175
306.0000000,0.9084948
307.0000000,0.9138292
308.0000000,0.9377953
309.0000000,0.9394339
310.0000000,0.9027693
311.0000000,0.9024690
312.0000000,0.9020941
313.0000000,0.9289960
314.0000000,0.9148160
315.0000000,0.8978077
316.0000000,0.8886364
317.0000000,0.9045568
318.0000000,0.9076402
319.0000000,0.9441626
320.0000000,0.8906325
321.0000000,0.9292736
322.0000000,0.8988224
323.0000000,0.8913552
324.0000000,0.8993362
325.0000000,0.8993076
326.0000000,0.9314888
327.0000000,0.9422178
328.0000000,0.8849133
329.0000000,0.9038913
330.0000000,0.9191904
331.0000000,0.9030654
332.0000000,0.9072236
333.0000000,0.9071588
334.0000000,0.9052302
335.0000000,0.9128048
336.0000000,0.9274047
337.0000000,0.9238177
338.0000000,0.9190652
339.0000000,0.9068656
340.0000000,0.8923653
341.0000000,0.9154562
342.0000000,0.9088793
343.0000000,0.9198477
344.0000000,0.9055780
345.0000000,0.9272670
346.0000000,0.9112725
347.0000000,0.8968247
348.0000000,0.9085712
349.0000000,0.9308317
350.0000000,0.9048458
351.0000000,0.9241915
352.0000000,0.9237192
353.0000000,0.8917052
354.0000000,0.9192930
355.0000000,0.9192609
356.0000000,0.8929154
357.0000000,0.9102312
358.0000000,0.9178265
359.0000000,0.9003989
360.0000000,0.9091682
361.0000000,0.9315892
362.0000000,0.9551796
363.0000000,0.9157418
364.0000000,0.9044575
365.0000000,0.9120814
366.0000000,0.9261871
367.0000000,0.9088883
368.0000000,0.9000105
369.0000000,0.9125656
370.0000000,0.9068625
371.0000000,0.8846963
372.0000000,0.9023764
373.0000000,0.8828421
374.0000000,0.8840789
375.0000000,0.9358573
376.0000000,0.8852164
377.0000000,0.9260798
378.0000000,0.9074368
379.0000000,0.9255905
380.0000000,0.9131020
381.0000000,0.9200065
382.0000000,0.9263483
383.0000000,0.9050146
384.0000000,0.9032045
385.0000000,0.9084078
386.0000000,0.9214592
387.0000000,0.9108044
388.0000000,0.9383876
389.0000000,0.9257920
390.0000000,0.9107657
391.0000000,0.9232969
392.0000000,0.8930843
393.0000000,0.9432598
394.0000000,0.9166815
395.0000000,0.9178987
396.0000000,0.8889132
397.0000000,0.9115087
398.0000000,0.9309099
399.0000000,0.9041147
400.0000000,0.9227350
401.0000000,0.9131121
402.0000000,0.9226216
403.0000000,0.8989013
404.0000000,0.9461774
405.0000000,0.8912647
406.0000000,0.9159947
407.0000000,0.9373205
408.0000000,0.9088601
409.0000000,0.9218966
410.0000000,0.8994480
411.0000000,0.9350826
412.0000000,0.9113205
413.0000000,0.9259363
414.0000000,0.9322156
415.0000000,0.9192247
416.0000000,0.9057558
417.0000000,0.9121975
418.0000000,0.9270267
419.0000000,0.8936090
420.0000000,0.9132017
421.0000000,0.9166042
422.0000000,0.9068831
423.0000000,0.9072718
424.0000000,0.9167159
425.0000000,0.9292765
426.0000000,0.9037367
427.0000000,0.9070058
428.0000000,0.9360664
429.0000000,0.9504102
430.0000000,0.9229704
431.0000000,0.9075591
432.0000000,0.8968745
433.0000000,0.8977854
434.0000000,0.9116951
435.0000000,0.9147469
436.0000000,0.9367163
437.0000000,0.9088375
438.0000000,0.9066110
439.0000000,0.9035357
440.0000000,0.9202809
441.0000000,0.9208322
442.0000000,0.9026279
443.0000000,0.9658130
444.0000000,0.9105037
445.0000000,0.8933503
446.0000000,0.9081476
447.0000000,0.9217542
448.0000000,0.9300191
449.0000000,0.9122937
450.0000000,0.9144088
451.0000000,0.9129832
452.0000000,0.9162850
453.0000000,0.9477867
454.0000000,0.9107727
455.0000000,0.9139100
456.0000000,0.9109658
457.0000000,0.9213778
458.0000000,0.9118518
459.0000000,0.9334510
460.0000000,0.9368508
461.0000000,0.9478816
462.0000000,0.9290150
463.0000000,0.9330675
464.0000000,0.9213158
465.0000000,0.9172778
466.0000000,0.9192401
467.0000000,0.9501730
468.0000000,0.9118854
469.0000000,0.9179967
470.0000000,0.9324120
471.0000000,0.9031156
472.0000000,0.9008359
473.0000000,0.8876573
474.0000000,0.9051763
475.0000000,0.9368312
476.0000000,0.9075682
477.0000000,0.8928429
478.0000000,0.9295410
479.0000000,0.9218522
480.0000000,0.8987896
481.0000000,0.9331194
482.0000000,0.9091985
483.0000000,0.9274494
484.0000000,0.9132730
485.0000000,0.9359146
486.0000000,0.9141999
487.0000000,0.9446289
488.0000000,0.9113137
489.0000000,0.8864553
490.0000000,0.9146660
491.0000000,0.9690047
492.0000000,0.9399014
493.0000000,0.9230477
494.0000000,0.9189063
495.0000000,0.9160066
496.0000000,0.9107295
497.0000000,0.9098511
498.0000000,0.9291752
499.0000000,0.9259997
500.0000000,0.9013046
501.0000000,0.8991335
502.0000000,0.9122496
503.0000000,0.8973941
504.0000000,0.9068708
505.0000000,0.9056973
506.0000000,0.8998881
507.0000000,0.9074730
508.0000000,0.9228950
509.0000000,0.9374922
510.0000000,0.9267213
511.0000000,0.9256822
512.0000000,0.9127072
513.0000000,0.9336829
514.0000000,0.9228474
515.0000000,0.9244432
516.0000000,0.9068975
517.0000000,0.9094671
518.0000000,0.9254296
519.0000000,0.9075314
520.0000000,0.9296132
521.0000000,0.9214149
522.0000000,0.9020854
523.0000000,0.9195539
524.0000000,0.8941591
525.0000000,0.9522768
526.0000000,0.9363018
527.0000000,0.9127847
528.0000000,0.9095844
529.0000000,0.9315490
530.0000000,0.9983606
531.0000000,0.9411451
532.0000000,0.9254767
533.0000000,0.9139666
534.0000000,0.9225632
535.0000000,0.9374996
536.0000000,0.9281431
537.0000000,0.9324349
538.0000000,0.9258908
539.0000000,0.9237048
540.0000000,0.8832275
541.0000000,0.9187533
542.0000000,0.9160881
543.0000000,0.9280562
544.0000000,0.9334215
545.0000000,0.8824865
546.0000000,0.9203621
547.0000000,0.9306787
548.0000000,0.9001535
549.0000000,1.2011116
550.0000000,1.1490479
551.0000000,1.0442235
552.0000000,1.0179176
553.0000000,0.9820929
554.0000000,0.9428490
555.0000000,0.9361295
556.0000000,0.9201691
557.0000000,0.9336936
558.0000000,0.9430470
559.0000000,0.9267744
560.0000000,0.9301375
561.0000000,0.9126818
562.0000000,0.9384567
563.0000000,0.9355317
564.0000000,0.9149932
565.0000000,0.9209886
566.0000000,0.9152744
567.0000000,0.9198682
568.0000000,0.9237038
569.0000000,0.9187725
570.0000000,0.9376303
571.0000000,0.9253965
572.0000000,0.9215109
573.0000000,0.9187859
574.0000000,0.9237570
575.0000000,0.9054524
576.0000000,0.9206299
577.0000000,0.9231316
578.0000000,0.9064410
579.0000000,0.8851804
580.0000000,0.9180703
581.0000000,0.9210415
582.0000000,0.9103138
583.0000000,0.9310566
584.0000000,0.9370108
585.0000000,0.9077326
586.0000000,0.8968948
587.0000000,0.9385250
588.0000000,0.9152105
589.0000000,0.9113884
590.0000000,0.9205995
591.0000000,0.9311411
592.0000000,0.9242864
593.0000000,0.9134299
594.0000000,0.9370195
595.0000000,0.9249848
596.0000000,0.9392743
597.0000000,0.9533136
598.0000000,0.9427664
599.0000000,0.9271083
600.0000000,0.9355963
601.0000000,0.9209931
602.0000000,0.9179739
603.0000000,0.8915104
604.0000000,0.9196904
605.0000000,0.9342377
606.0000000,0.9071291
607.0000000,0.8803366
608.0000000,0.9269097
609.0000000,0.9252447
610.0000000,0.9099590
611.0000000,0.9002689
612.0000000,0.9074669
613.0000000,0.9213362
614.0000000,0.8977553
615.0000000,0.9056476
616.0000000,0.8934634
617.0000000,0.9011437
618.0000000,0.9084055
619.0000000,0.9361635
620.0000000,0.9325007
621.0000000,0.9122286
622.0000000,0.9208524
623.0000000,0.9085433
624.0000000,0.9032319
625.0000000,0.9375145
626.0000000,0.9398510
627.0000000,0.9083581
628.0000000,0.9257918
629.0000000,0.9141309
630.0000000,0.9000769
631.0000000,0.9300737
632.0000000,0.9402873
633.0000000,0.9247435
634.0000000,0.9195593
635.0000000,0.9047976
636.0000000,0.9523875
637.0000000,0.9298643
638.0000000,0.9177998
639.0000000,0.9160606
640.0000000,0.9319494
641.0000000,0.9404398
642.0000000,0.9351615
643.0000000,0.9317890
644.0000000,0.9298200
645.0000000,0.9181103
646.0000000,0.9204569
647.0000000,0.9292639
648.0000000,0.9062276
649.0000000,0.9045951
650.0000000,0.9665025
651.0000000,0.9363342
652.0000000,0.9297407
653.0000000,0.9236054
654.0000000,0.9286701
655.0000000,0.9153392
656.0000000,0.9484574
657.0000000,0.9306027
658.0000000,0.9130046
659.0000000,0.9144076
660.0000000,0.9019618
661.0000000,0.8931658
662.0000000,0.9194787
663.0000000,0.9030075
664.0000000,0.9112630
665.0000000,0.9423060
666.0000000,0.9124693
667.0000000,0.9071764
668.0000000,0.9050511
669.0000000,0.9249389
670.0000000,0.9368927
671.0000000,0.9276094
672.0000000,0.8893294
673.0000000,0.9135444
674.0000000,0.9063860
675.0000000,0.9103700
676.0000000,0.9283781
677.0000000,0.9389063
678.0000000,0.9194119
679.0000000,0.8997555
680.0000000,0.9224952
681.0000000,0.9209161
682.0000000,0.9055589
683.0000000,0.9327064
684.0000000,0.9386612
685.0000000,0.9166370
686.0000000,0.9180789
687.0000000,0.9285191
688.0000000,0.9290784
689.0000000,0.9106514
690.0000000,0.9205068
691.0000000,0.9218786
692.0000000,0.9349950
693.0000000,0.9176870
694.0000000,0.9166090
695.0000000,0.9112784
696.0000000,0.9075398
697.0000000,0.9067407
698.0000000,0.8963735
699.0000000,0.9223024
700.0000000,0.8881394
701.0000000,0.9278612
702.0000000,0.9024982
703.0000000,0.9121211
704.0000000,0.9109138
705.0000000,0.9200702
706.0000000,0.9101658
707.0000000,0.9141777
708.0000000,0.9090920
709.0000000,0.9219030
710.0000000,0.9220033
711.0000000,0.9045812
712.0000000,0.9041111
713.0000000,0.9385350
714.0000000,0.9112639
715.0000000,0.9221198
716.0000000,0.9384414
717.0000000,0.9386047
718.0000000,0.9256235
719.0000000,0.9241270
720.0000000,0.9114198
721.0000000,0.9172394
722.0000000,0.9225304
723.0000000,0.9176971
724.0000000,0.9272213
725.0000000,0.9215068
726.0000000,0.9059681
727.0000000,0.9287279
728.0000000,0.9189429
729.0000000,0.9026555
730.0000000,0.9071482
731.0000000,0.9071116
732.0000000,0.9293848
733.0000000,0.8953591
734.0000000,0.9192748
735.0000000,0.9373612
736.0000000,0.8838066
737.0000000,0.9103597
738.0000000,0.9675707
739.0000000,0.9212683
740.0000000,0.8922024
741.0000000,0.9152156
742.0000000,0.8991427
743.0000000,0.9191036
744.0000000,0.9138090
745.0000000,0.9111666
746.0000000,0.9151692
747.0000000,0.8999090
748.0000000,0.9058495
749.0000000,0.9031595
750.0000000,0.9217023
751.0000000,0.9128497
752.0000000,0.9295887
753.0000000,0.9299827
754.0000000,0.9207556
755.0000000,0.8979219
756.0000000,0.9153640
757.0000000,0.9088274
758.0000000,0.9042848
759.0000000,0.8838606
760.0000000,0.9088569
761.0000000,0.9093330
762.0000000,0.9128487
763.0000000,0.8994492
764.0000000,0.9220271
765.0000000,0.8942951
766.0000000,0.9081381
767.0000000,0.9173396
768.0000000,0.9384308
769.0000000,0.9289761
770.0000000,0.8987920
771.0000000,0.8955684
772.0000000,0.9098333
773.0000000,0.8845757
774.0000000,0.9210188
775.0000000,0.9270602
776.0000000,0.9137130
777.0000000,0.8949220
778.0000000,0.9110285
779.0000000,0.9227461
780.0000000,0.9226304
781.0000000,0.9183707
782.0000000,0.9053123
783.0000000,0.9181125
784.0000000,0.8960016
785.0000000,0.9120317
786.0000000,0.9130818
787.0000000,0.9142795
788.0000000,0.9124821
789.0000000,0.9223673
790.0000000,0.9048278
791.0000000,0.9083967
792.0000000,0.9256336
793.0000000,0.9150630
794.0000000,0.8891388
795.0000000,0.9294732
796.0000000,0.9034308
797.0000000,0.9090948
798.0000000,0.8833572
799.0000000,0.9043965
800.0000000,0.9144045
801.0000000,0.9103312
802.0000000,0.9034603
803.0000000,0.9144249
804.0000000,0.9158111
805.0000000,0.9070517
806.0000000,0.8773744
807.0000000,0.8990797
808.0000000,0.8796342
809.0000000,0.9135225
810.0000000,0.9241691
811.0000000,0.9111867
812.0000000,0.9268625
813.0000000,0.9010988
814.0000000,0.9214297
815.0000000,0.9320619
816.0000000,0.9139720
817.0000000,0.9212284
818.0000000,0.9069939
819.0000000,0.9166849
820.0000000,0.9350217
821.0000000,0.9184127
822.0000000,0.9127909
823.0000000,0.9073693
824.0000000,0.9100709
825.0000000,0.9142485
826.0000000,0.9018254
827.0000000,0.9041479
828.0000000,0.9061515
829.0000000,0.9188074
830.0000000,0.9204708
831.0000000,0.9338592
832.0000000,0.8947011
833.0000000,0.8999375
834.0000000,0.9055954
835.0000000,0.8783317
836.0000000,0.8895468
837.0000000,0.9251027


==> data/loss-vae_circ-ThreeGPP-vae_loss_plot_1p.txt <==
ep,elbo_m,elbo_s,kl_m,kl_s,rec_m,rec_s
1.00000,84.73577,136.96988,12.84950,3.83735,97.58528,135.41116
2.00000,172.94507,130.94324,12.21452,2.65448,185.15959,130.57274
3.00000,97.27180,159.49228,20.90690,6.34815,118.17870,158.94521
4.00000,155.35040,213.34676,26.72000,4.44584,182.07040,213.53304
5.00000,422.69379,118.88596,27.58110,3.84390,450.27487,117.28240
6.00000,436.14478,166.46454,27.14439,3.85256,463.28918,164.95471
7.00000,469.94769,122.13144,27.47106,3.56828,497.41876,120.74326
8.00000,487.06625,127.18155,26.25056,3.50644,513.31683,125.78365
9.00000,483.81473,124.14819,26.18515,3.70200,509.99988,122.67992
10.00000,500.52545,120.75932,26.49830,3.88865,527.02374,119.07279
11.00000,479.46555,131.71896,25.53461,3.61912,505.00012,130.62515
12.00000,511.03070,106.21598,25.80304,3.74483,536.83374,104.64387
13.00000,497.15082,174.31566,25.82872,3.34519,522.97949,173.33403
14.00000,518.95190,121.51806,25.28907,3.72644,544.24103,120.09126
15.00000,511.72000,143.40094,25.88968,3.50994,537.60968,142.26462
16.00000,518.67334,119.91970,25.30344,3.27755,543.97681,118.82453
17.00000,490.15219,127.29408,25.00131,3.57163,515.15350,126.11784
18.00000,497.95038,134.72942,25.67230,3.48676,523.62268,133.56187
19.00000,520.10339,134.98950,25.12588,3.56302,545.22919,133.88240
20.00000,530.43280,119.83961,24.65711,3.59859,555.09003,118.62150
21.00000,521.74176,132.73965,25.26694,3.50695,547.00867,131.67174
22.00000,508.96219,141.93126,25.29316,3.25000,534.25531,141.24155
23.00000,532.66736,142.35588,24.70637,3.33594,557.37384,141.60844
24.00000,533.60437,135.47139,25.29903,3.39413,558.90350,134.46049
25.00000,515.96619,160.98839,25.22782,3.57123,541.19397,160.10252
26.00000,524.46680,140.66458,25.18199,3.42415,549.64886,139.90671
27.00000,515.50494,143.90277,25.10789,3.40645,540.61285,143.14719
28.00000,536.28387,115.97061,25.64169,3.47735,561.92560,114.95271
29.00000,528.94824,160.45628,24.96233,3.33026,553.91064,159.55971
30.00000,532.16528,125.69801,24.87743,3.37099,557.04272,124.93603
31.00000,531.82935,144.13301,24.96285,3.40998,556.79218,143.37755
32.00000,533.02637,169.91493,25.17620,3.43254,558.20264,169.23962
33.00000,528.59094,127.23062,24.80777,3.45573,553.39874,126.41137
34.00000,533.13635,132.31052,24.26023,3.38653,557.39661,131.56485
35.00000,532.50037,150.07515,24.63252,3.33129,557.13293,149.48322
36.00000,537.96436,149.89507,24.91471,3.35687,562.87909,149.16364
37.00000,543.37750,132.89709,24.05078,3.12732,567.42828,132.27925
38.00000,529.04602,113.80935,25.66880,3.62070,554.71490,112.77635
39.00000,533.96783,155.14404,24.67568,3.43543,558.64349,154.32631
40.00000,545.97888,130.20375,24.09075,3.35547,570.06964,129.30629
41.00000,539.84094,128.89561,24.82466,3.37681,564.66565,128.09457
42.00000,535.55005,128.39117,24.98873,3.43092,560.53882,127.47015
43.00000,540.35236,140.09641,24.63087,3.27654,564.98322,139.43221
44.00000,541.40485,149.26901,24.78095,3.36812,566.18585,148.48080
45.00000,544.02313,129.34412,24.80976,3.49788,568.83295,128.32716
46.00000,533.58801,138.25938,24.23224,3.42663,557.82025,137.40480
47.00000,529.45074,157.57144,24.72521,3.49334,554.17596,156.82149
48.00000,540.58502,140.66393,24.65877,3.33293,565.24377,139.80786
49.00000,545.04498,145.05821,24.70431,3.49225,569.74927,144.19815
50.00000,544.90430,126.81647,24.21157,3.38316,569.11584,125.82804
51.00000,544.80090,125.80372,24.61061,3.55946,569.41150,124.84414
52.00000,539.47076,123.42982,24.43993,3.47253,563.91077,122.41523
53.00000,528.06189,158.06166,25.08237,3.45389,553.14423,157.32591
54.00000,546.72540,147.99640,24.44806,3.39405,571.17352,147.14273
55.00000,546.18140,137.91881,24.42653,3.46995,570.60791,137.05705
56.00000,533.74677,146.47478,24.03068,3.46270,557.77740,145.64014
57.00000,532.88757,150.79160,24.76378,3.38166,557.65131,149.80832
58.00000,547.05048,136.69122,24.52854,3.79499,571.57898,135.52611
59.00000,539.50623,136.91737,24.08658,3.58071,563.59283,135.95493
60.00000,552.28784,136.32413,24.61603,3.40896,576.90387,135.46196
61.00000,536.95013,137.24774,24.62273,3.36844,561.57281,136.40912
62.00000,529.87463,141.14581,25.47675,3.40161,555.35138,140.35002
63.00000,539.78711,143.74031,24.09500,3.43163,563.88214,143.00029
64.00000,544.78064,143.33253,24.40400,3.50278,569.18463,142.37190
65.00000,544.28625,134.25797,24.66243,3.37078,568.94873,133.33698
66.00000,537.00574,136.73268,24.15161,3.49259,561.15729,135.66203
67.00000,551.81335,133.16383,24.33575,3.26439,576.14911,132.37346
68.00000,527.85004,170.19565,24.84205,3.64098,552.69214,169.31694
69.00000,536.45697,150.62009,24.80556,3.49442,561.26257,149.80014
70.00000,546.80652,141.39015,24.57379,3.39675,571.38025,140.43559
71.00000,544.10516,138.45184,24.80012,3.63410,568.90533,137.43925
72.00000,547.82825,146.32291,24.17112,3.49992,571.99945,145.46916
73.00000,542.15997,135.91745,23.97290,3.46095,566.13287,134.91612
74.00000,536.92480,155.02187,24.10499,3.47685,561.02979,154.32852
75.00000,551.57745,141.96822,24.73981,3.46982,576.31726,141.02501
76.00000,544.20636,147.49623,24.39270,3.48373,568.59900,146.64403
77.00000,538.31775,148.66020,24.39966,3.46438,562.71741,147.88846
78.00000,547.05737,138.35979,24.12710,3.46222,571.18445,137.37222
79.00000,547.17279,148.37059,24.27181,3.55112,571.44464,147.51892
80.00000,545.02075,141.29567,24.06474,3.52243,569.08551,140.33131
81.00000,546.33789,139.64015,23.79592,3.58395,570.13373,138.79471
82.00000,551.06305,139.73224,24.57758,3.72623,575.64062,138.67752
83.00000,544.37189,155.56705,24.57271,3.76471,568.94452,154.54251
84.00000,543.80853,143.36270,24.69666,3.62821,568.50525,142.45082
85.00000,551.25372,137.04642,24.71850,3.62591,575.97217,136.14493
86.00000,547.73907,122.83086,24.83879,3.60983,572.57788,121.71880
87.00000,545.81299,157.22047,24.32364,3.38110,570.13660,156.43771
88.00000,549.23004,136.08823,24.50139,3.70789,573.73145,135.02800
89.00000,548.43610,146.67455,24.62447,3.70573,573.06055,145.71855
90.00000,550.61298,134.73029,24.31674,3.69361,574.92975,133.75125
91.00000,543.26147,158.24551,24.89058,3.66451,568.15198,157.52774
92.00000,528.05255,164.74925,24.56561,3.76427,552.61816,163.95462
93.00000,540.91199,112.70212,24.35227,3.63129,565.26422,111.54047
94.00000,551.33356,145.37326,23.63920,3.22944,574.97278,144.51347
95.00000,545.94299,136.86880,24.34677,3.65291,570.28973,135.90025
96.00000,547.75433,127.58091,24.00063,3.69156,571.75488,126.54751
97.00000,542.04114,146.38506,23.85488,3.49399,565.89594,145.39539
98.00000,547.05103,154.28458,24.43240,3.60475,571.48346,153.37331
99.00000,541.00415,165.63397,24.50408,3.61219,565.50818,164.88626
100.00000,550.62903,133.58148,24.51298,3.74453,575.14203,132.63806
101.00000,552.67914,142.95187,24.39593,3.47632,577.07501,141.99773
102.00000,550.71588,141.96782,24.48190,3.54530,575.19775,141.02980
103.00000,550.96173,136.59724,24.31333,3.68467,575.27509,135.60928
104.00000,540.55414,155.91006,24.68853,3.58030,565.24261,155.10966
105.00000,552.67639,144.09885,24.24571,3.71313,576.92206,143.17955
106.00000,550.74719,122.23721,24.14746,3.53744,574.89465,121.19881
107.00000,545.13062,122.29375,24.73042,3.41430,569.86108,121.39150
108.00000,537.34497,166.49898,24.49375,3.63640,561.83875,165.65594
109.00000,550.12878,142.40810,24.60291,3.66445,574.73175,141.46582
110.00000,553.67914,144.50993,24.13604,3.68268,577.81512,143.63148
111.00000,550.65399,131.58737,23.86346,3.63593,574.51746,130.50595
112.00000,547.95349,147.04977,25.08643,3.58283,573.03986,146.19127
113.00000,543.20148,148.16322,24.27021,3.71043,567.47174,147.33089
114.00000,552.24658,137.31999,24.59969,3.91925,576.84619,136.30135
115.00000,540.28998,161.49405,24.97524,3.79219,565.26526,160.77307
116.00000,543.59747,153.87788,24.48251,3.76283,568.08002,153.15309
117.00000,550.10229,139.38319,24.21261,3.68484,574.31500,138.45174
118.00000,550.47144,129.03406,24.65698,3.75930,575.12842,128.01929
119.00000,553.28101,134.03795,24.39473,3.65767,577.67572,133.12019
120.00000,528.73511,149.24515,25.36715,3.53954,554.10229,148.45879
121.00000,547.49982,128.78587,24.37007,4.06142,571.86987,127.64820
122.00000,549.09009,157.09517,24.78239,3.89402,573.87238,156.21663
123.00000,547.43365,131.62619,24.89926,3.50765,572.33289,130.65909
124.00000,551.72357,144.01050,23.75149,3.74225,575.47504,143.10367
125.00000,549.77893,142.65530,24.23421,3.72524,574.01312,141.75377
126.00000,552.10480,137.37631,24.60230,3.69732,576.70709,136.45876
127.00000,555.57324,134.10649,24.21813,3.62454,579.79144,133.18251
128.00000,548.99750,140.58180,24.36675,3.86173,573.36426,139.51965
129.00000,548.76086,140.46323,24.25868,3.84712,573.01947,139.48277
130.00000,552.10474,142.18040,24.03569,3.69242,576.14050,141.22339
131.00000,548.61316,159.17589,24.45091,3.79578,573.06415,158.28050
132.00000,552.48584,134.41722,24.48503,3.57162,576.97089,133.37114
133.00000,547.88147,124.48952,24.72730,3.67152,572.60876,123.29199
134.00000,552.49719,121.08398,23.75981,3.50693,576.25702,120.01826
135.00000,548.96588,131.17252,24.36691,3.71680,573.33282,130.18251
136.00000,545.01440,155.77773,24.48442,3.73423,569.49878,154.95914
137.00000,550.78833,155.66916,24.97432,3.74256,575.76263,154.85204
138.00000,549.07098,157.28444,24.10474,3.58580,573.17572,156.40916
139.00000,556.12415,136.65239,24.12049,3.64907,580.24463,135.66321
140.00000,544.05927,133.88548,23.87558,3.63165,567.93475,132.92979
141.00000,550.61084,145.19133,24.39223,3.77928,575.00305,144.26239
142.00000,536.47076,166.30786,24.58962,3.70574,561.06036,165.48885
143.00000,550.83197,149.09549,24.63462,3.96188,575.46661,148.11960
144.00000,547.43854,161.07056,24.23434,3.56330,571.67297,160.30464
145.00000,554.67993,140.50740,23.81649,3.53012,578.49646,139.53586
146.00000,546.07953,163.08778,24.68947,3.61054,570.76898,162.40034
147.00000,551.77832,146.10464,24.26318,3.64780,576.04156,145.25507
148.00000,553.23407,137.81927,24.58959,3.82186,577.82361,136.74101
149.00000,550.36938,153.40685,24.49518,3.49842,574.86450,152.58406
150.00000,554.21777,145.31552,24.53425,3.58302,578.75201,144.35202
151.00000,551.90448,145.61267,24.32063,3.60576,576.22510,144.79970
152.00000,553.12988,149.86845,24.34306,3.45278,577.47296,149.03146
153.00000,547.04272,155.65028,24.68040,3.80656,571.72321,154.77995
154.00000,544.87048,136.25700,24.80508,3.81019,569.67554,135.18987
155.00000,551.81799,149.05972,24.47256,3.75891,576.29059,148.26350
156.00000,550.95416,125.35239,24.36110,3.85436,575.31525,124.41675
157.00000,550.71173,151.56090,24.21271,3.69064,574.92450,150.71597
158.00000,552.49725,137.26279,24.08591,3.68838,576.58313,136.40128
159.00000,555.39618,137.03960,24.25228,3.59588,579.64844,136.16566
160.00000,554.17584,155.11259,24.19253,3.58076,578.36835,154.32942
161.00000,554.54822,131.24364,23.88894,3.65359,578.43713,130.32947
162.00000,547.85089,165.69514,24.06843,3.58084,571.91937,164.87921
163.00000,549.97473,151.01901,24.35497,3.62568,574.32977,150.25934
164.00000,552.84863,149.54565,24.39618,3.71923,577.24475,148.77057
165.00000,556.55115,143.29488,24.02427,3.59900,580.57538,142.45544
166.00000,552.85199,135.45973,24.41909,3.64743,577.27118,134.59334
167.00000,551.56555,134.64244,23.88976,3.59673,575.45538,133.58633
168.00000,551.98547,132.00743,24.46099,3.55373,576.44647,131.20290
169.00000,548.23236,140.48961,24.21165,3.36399,572.44397,139.67313
170.00000,553.98340,135.32576,24.60427,3.72503,578.58765,134.49294
171.00000,550.60114,158.25722,24.29780,3.68595,574.89886,157.48041
172.00000,550.54364,142.09784,25.01260,3.53222,575.55627,141.22957
173.00000,552.81427,147.82788,24.76377,3.74901,577.57800,146.96809
174.00000,550.11749,156.51675,24.39219,3.71571,574.50964,155.74136
175.00000,550.58643,153.28583,24.17037,3.53466,574.75690,152.50830
176.00000,549.57318,140.51724,24.13529,3.63816,573.70850,139.61526
177.00000,551.65533,144.56190,24.51703,3.78015,576.17230,143.78163
178.00000,551.88135,146.83217,24.45516,3.72745,576.33661,145.94688
179.00000,549.39227,155.94389,24.88856,3.56349,574.28076,155.15427
180.00000,549.11920,134.90619,23.87852,3.78041,572.99774,133.98613
181.00000,555.32697,132.84056,24.50237,3.52782,579.82922,131.90413
182.00000,551.07953,139.79379,24.99088,3.84651,576.07037,138.80618
183.00000,556.31958,137.62753,24.28585,3.59522,580.60541,136.80678
184.00000,551.77234,129.15118,24.47770,3.66676,576.25000,128.19229
185.00000,553.29486,141.51117,24.37540,3.69382,577.67023,140.65506
186.00000,554.26050,139.79709,24.10470,3.53070,578.36517,139.04437
187.00000,532.87866,138.80328,24.28464,3.62992,557.16327,138.01001
188.00000,556.16675,141.35141,24.26729,3.55290,580.43402,140.48044
189.00000,541.68152,160.70172,24.57729,3.75278,566.25885,159.90895
190.00000,548.35175,147.76126,24.34913,3.62669,572.70087,146.91615
191.00000,550.56439,128.77405,24.61462,3.75491,575.17902,127.75427
192.00000,540.78003,169.80765,25.16729,3.87981,565.94733,168.92090
193.00000,552.79413,137.22473,24.13060,3.63750,576.92468,136.37985
194.00000,548.45276,116.16039,24.35842,3.69191,572.81128,115.08234
195.00000,545.58014,159.40454,24.41081,3.53707,569.99084,158.69615
196.00000,540.23212,162.70891,23.89054,3.55489,564.12274,162.04610
197.00000,547.98499,137.72536,24.00172,3.68247,571.98676,136.74110
198.00000,554.59460,138.83501,24.13189,3.68598,578.72650,138.02092
199.00000,555.35260,150.11566,24.14352,3.66943,579.49615,149.27911
200.00000,552.10785,137.24458,24.38050,3.63335,576.48846,136.36882
201.00000,547.77710,151.30669,24.54848,3.72690,572.32556,150.56273
202.00000,553.92627,136.46048,24.36823,3.53227,578.29449,135.58701
203.00000,552.51764,153.16324,24.24865,3.55803,576.76630,152.25076
204.00000,554.62262,122.22301,24.06751,3.56313,578.69019,121.28221
205.00000,553.07935,149.65776,24.51057,3.65339,577.59003,148.87347
206.00000,555.59216,140.88342,24.20730,3.54670,579.79950,140.08446
207.00000,551.67834,144.73860,24.00298,3.53708,575.68140,143.92688
208.00000,544.91614,147.98534,24.63947,3.58685,569.55560,147.27647
209.00000,554.58844,149.52477,24.00072,3.64438,578.58911,148.79106
210.00000,551.03210,154.78842,24.01567,3.67894,575.04779,154.07022
211.00000,551.75336,147.68907,24.86146,3.75003,576.61487,146.90321
212.00000,552.53961,149.81589,24.77337,3.71797,577.31293,149.04031
213.00000,551.49854,157.55449,24.45561,3.70611,575.95422,156.96506
214.00000,548.32233,146.14116,24.87075,3.77430,573.19299,145.32712
215.00000,552.88037,150.61589,24.20448,3.47495,577.08484,149.89661
216.00000,554.49048,159.82298,24.40948,3.78401,578.90002,159.01889
217.00000,549.91949,146.97464,24.77118,3.70680,574.69067,146.23322
218.00000,552.70764,148.60973,24.73773,3.76539,577.44537,147.79706
219.00000,553.60046,132.30116,24.04274,3.48384,577.64313,131.43631
220.00000,558.04901,145.94482,23.98721,3.47391,582.03619,145.15503
221.00000,555.19818,146.30353,24.57655,3.72779,579.77478,145.46484
222.00000,550.62604,150.99098,24.21833,3.77083,574.84436,150.11635
223.00000,557.08362,136.95555,24.15571,3.65514,581.23938,136.03651
224.00000,556.62335,142.72633,24.16985,3.66901,580.79327,141.92661
225.00000,548.74713,159.38564,24.67624,3.65425,573.42340,158.70334
226.00000,547.64337,127.99419,24.02397,3.70244,571.66730,127.11252
227.00000,550.37390,118.10848,24.40757,3.60806,574.78137,117.20782
228.00000,550.94550,148.02840,24.51796,3.72549,575.46350,147.20444
229.00000,547.60577,129.73936,24.22560,3.55413,571.83130,128.91339
230.00000,551.03174,148.48085,24.42526,3.71876,575.45691,147.64256
231.00000,557.41974,133.88425,24.33496,3.56222,581.75470,133.03999
232.00000,553.11786,150.79646,24.50750,3.59728,577.62537,150.03278
233.00000,541.94202,173.40765,23.95833,3.59300,565.90027,172.73888
234.00000,550.50055,161.50003,24.21199,3.68224,574.71265,160.70378
235.00000,555.77820,133.79871,24.66431,3.59453,580.44250,132.97971
236.00000,543.19489,166.54326,24.50152,3.69268,567.69635,165.89449
237.00000,549.50061,157.84375,24.69753,3.69258,574.19812,157.14388
238.00000,553.34369,146.06332,24.48045,3.62602,577.82410,145.29118
239.00000,552.16980,137.85162,24.12595,3.41764,576.29578,136.91029
240.00000,554.25165,144.25645,24.24909,3.67616,578.50073,143.33594
241.00000,549.59601,145.55412,24.59907,3.54842,574.19507,144.66965
242.00000,552.08423,132.20035,24.65022,3.70385,576.73450,131.16515
243.00000,554.20752,129.03838,24.25643,3.51372,578.46387,128.12769
244.00000,550.28235,155.63910,24.08046,3.74038,574.36279,154.85193
245.00000,552.22247,147.98834,24.03099,3.77536,576.25348,147.23564
246.00000,554.28571,133.56477,24.39477,3.60591,578.68042,132.65109
247.00000,545.25476,166.53989,24.36335,3.64814,569.61810,165.80533
248.00000,547.39709,167.37674,24.00299,3.58211,571.40015,166.50354
249.00000,555.45905,146.69221,24.50971,3.72579,579.96875,145.84326
250.00000,553.69818,145.68573,24.64896,3.68217,578.34711,144.88831
251.00000,550.81927,140.18063,24.65204,3.71776,575.47137,139.40742
252.00000,555.13580,135.84735,24.85952,3.67333,579.99536,134.94775
253.00000,557.25574,138.36096,24.43972,3.70281,581.69550,137.51114
254.00000,555.15002,147.31731,24.48072,3.60372,579.63068,146.57611
255.00000,557.85712,123.97798,24.08197,3.56031,581.93915,123.04323
256.00000,555.44739,156.43462,24.52163,3.57542,579.96899,155.71776
257.00000,549.56915,161.51656,24.07743,3.56532,573.64648,160.75879
258.00000,554.44824,134.95558,24.10643,3.65409,578.55463,134.02164
259.00000,550.08368,161.39088,24.32700,3.51109,574.41071,160.66220
260.00000,553.53180,151.35274,24.20120,3.78359,577.73297,150.49167
261.00000,545.54114,160.39412,24.13328,3.65440,569.67438,159.76526
262.00000,548.90869,151.09868,24.45601,3.70048,573.36475,150.26328
263.00000,554.62482,147.25105,24.03857,3.54208,578.66339,146.50871
264.00000,547.66840,165.59047,24.22387,3.64200,571.89227,165.01788
265.00000,553.17035,154.77141,24.33250,3.58200,577.50287,154.03638
266.00000,553.73352,151.21336,24.09282,3.60742,577.82623,150.39217
267.00000,541.58380,152.19246,24.26150,3.59313,565.84534,151.42157
268.00000,540.79871,181.96484,24.72239,3.73911,565.52106,181.31758
269.00000,552.94904,130.86057,24.91029,3.83983,577.85938,129.86383
270.00000,548.83063,159.44066,24.51130,3.74731,573.34186,158.74519
271.00000,543.02643,179.40273,24.87269,3.69211,567.89917,178.67737
272.00000,557.25189,131.83363,24.53425,3.56362,581.78607,131.05698
273.00000,556.35126,142.40846,24.01834,3.56317,580.36963,141.50688
274.00000,554.99695,130.43581,24.06855,3.59137,579.06549,129.52702
275.00000,546.70227,152.88541,24.55823,3.49212,571.26050,152.22038
276.00000,552.62036,124.77082,24.86769,3.92490,577.48810,123.70714
277.00000,550.25763,158.45531,24.39350,3.40735,574.65112,157.67166
278.00000,557.29614,139.28429,24.63485,3.61191,581.93103,138.46208
279.00000,555.43890,145.20509,24.53890,3.61205,579.97772,144.44821
280.00000,532.69849,177.56094,24.30662,3.68476,557.00513,176.86522
281.00000,555.11835,135.64742,24.15175,3.66146,579.27014,134.71864
282.00000,554.42487,133.82425,24.29420,3.66097,578.71912,132.84282
283.00000,534.36658,180.81876,24.88784,3.83248,559.25439,180.23280
284.00000,549.45837,158.42911,25.04381,3.73491,574.50214,157.62184
285.00000,544.07788,162.19786,24.37031,3.60105,568.44824,161.55115
286.00000,552.16425,155.23415,24.23922,3.58193,576.40350,154.45193
287.00000,542.46936,172.70399,24.96865,3.65355,567.43799,172.10562
288.00000,555.82520,136.21045,24.98845,3.64494,580.81360,135.34850
289.00000,554.30090,143.80991,24.67555,3.74142,578.97644,142.90836
290.00000,552.19397,133.29414,24.38414,3.69870,576.57825,132.52177
291.00000,557.08875,136.66020,24.01423,3.63071,581.10297,135.77058
292.00000,548.75690,178.50607,24.44223,3.58520,573.19910,177.86307
293.00000,552.66638,154.72818,24.50193,3.61701,577.16833,153.98021
294.00000,554.76526,139.57617,24.45338,3.56197,579.21857,138.67361
295.00000,547.12848,159.68489,25.07705,3.64815,572.20551,159.02600
296.00000,554.80988,131.12630,24.67792,3.70546,579.48773,130.11026
297.00000,550.68738,153.63101,24.54537,3.53443,575.23279,152.94792
298.00000,551.51251,143.68047,24.10154,3.55702,575.61401,142.86488
299.00000,555.45697,137.23573,24.73013,3.64785,580.18713,136.32983
300.00000,549.26447,158.36214,24.44386,3.73247,573.70825,157.62471
301.00000,555.77637,134.14516,24.52073,3.77243,580.29706,133.24268
302.00000,558.45050,138.14854,24.26857,3.61106,582.71906,137.28024
303.00000,556.45544,138.91612,24.37259,3.58413,580.82800,138.10043
304.00000,557.85297,139.60617,24.17044,3.63193,582.02338,138.80513
305.00000,549.08710,144.38490,25.00539,3.73569,574.09253,143.57610
306.00000,553.66064,129.92532,24.42163,3.58126,578.08221,128.97392
307.00000,548.79108,136.18799,24.62160,3.64953,573.41260,135.26033
308.00000,553.41937,151.58533,24.40409,3.63390,577.82349,150.75903
309.00000,547.03699,147.23418,24.35668,3.58913,571.39368,146.41061
310.00000,552.34210,151.14554,24.60358,3.52841,576.94574,150.27974
311.00000,551.97699,142.61154,24.50346,3.56161,576.48053,141.82471
312.00000,550.97089,152.89471,24.61953,3.52184,575.59039,152.19855
313.00000,547.12738,130.26048,24.28028,3.50886,571.40765,129.46500
314.00000,555.15643,137.56389,24.31194,3.60279,579.46838,136.75882
315.00000,548.98401,141.17091,24.99538,3.51886,573.97937,140.20784
316.00000,555.56348,145.72166,24.52066,3.80016,580.08417,144.78909
317.00000,544.93567,162.00787,24.44263,3.58797,569.37830,161.29977
318.00000,555.88635,159.32930,24.32652,3.65554,580.21289,158.63673
319.00000,553.76727,159.45613,24.38768,3.56831,578.15485,158.78732
320.00000,558.10638,139.42529,24.43981,3.71375,582.54620,138.43228
321.00000,556.16650,127.68509,23.95430,3.50419,580.12073,126.80324
322.00000,543.39685,162.18285,24.90056,3.68610,568.29749,161.53975
323.00000,553.51550,154.98456,24.76915,3.66885,578.28461,154.26068
324.00000,557.01178,133.34280,24.20355,3.56260,581.21533,132.42569
325.00000,553.74860,152.09091,24.69740,3.53420,578.44598,151.39661
326.00000,549.69641,166.61447,24.56289,3.68701,574.25940,165.90695
327.00000,551.04059,149.62051,24.41562,3.55540,575.45612,148.94052
328.00000,553.98358,145.57675,26.60915,3.86035,580.59277,144.49562
329.00000,555.70569,133.89037,24.00263,3.48577,579.70837,133.09059
330.00000,552.61621,146.47574,24.58515,3.70485,577.20129,145.62096
331.00000,551.28265,137.91716,24.48493,3.64611,575.76764,136.96831
332.00000,556.14111,131.31493,24.33038,3.54474,580.47144,130.41307
333.00000,557.02618,129.84001,24.60650,3.42882,581.63269,128.94662
334.00000,556.37274,139.27591,24.43068,3.64856,580.80347,138.35197
335.00000,539.88739,176.33229,24.31908,3.61871,564.20648,175.77638
336.00000,548.60590,155.16141,24.52736,3.69020,573.13318,154.38507
337.00000,556.27625,139.60724,24.39374,3.58113,580.66998,138.82695
338.00000,556.60303,139.38547,24.54634,3.75072,581.14935,138.52229
339.00000,558.48920,142.89017,24.19823,3.46029,582.68744,142.12921
340.00000,558.48938,133.16219,24.11460,3.59181,582.60400,132.30190
341.00000,552.87402,149.02283,24.58785,3.54044,577.46185,148.22192
342.00000,553.43127,154.06465,24.58330,3.52044,578.01453,153.38594
343.00000,546.39709,159.22847,24.44854,3.68906,570.84570,158.57436
344.00000,553.16388,152.71356,24.49677,3.50530,577.66064,152.04427
345.00000,553.27252,154.42206,24.65777,3.79560,577.93036,153.61021
346.00000,550.56873,134.60591,24.65744,3.51723,575.22620,133.84697
347.00000,548.16138,115.15169,24.27952,3.62087,572.44086,114.09297
348.00000,558.18317,127.50928,24.33727,3.56510,582.52045,126.64204
349.00000,543.90686,149.62953,24.57405,3.70510,568.48102,148.91644
350.00000,553.85828,157.41310,24.30222,3.50202,578.16052,156.75572
351.00000,557.40063,136.96629,24.40269,3.57944,581.80328,136.18066
352.00000,554.56653,151.43452,24.40550,3.55845,578.97198,150.63681
353.00000,554.63800,149.87048,24.72158,3.46909,579.35962,149.21439
354.00000,555.14490,136.34674,24.27436,3.56889,579.41919,135.57216
355.00000,550.21277,153.51611,24.65870,3.78544,574.87152,152.78831
356.00000,545.81409,175.94298,24.28293,3.55769,570.09698,175.34026
357.00000,547.21198,156.15269,24.68964,3.68924,571.90161,155.41441
358.00000,556.05011,154.12451,24.38842,3.58509,580.43860,153.34981
359.00000,553.20300,146.16287,24.64774,3.83712,577.85071,145.32240
360.00000,557.09436,133.53673,24.67168,3.73366,581.76605,132.59268
361.00000,552.98889,143.74921,24.65066,3.63597,577.63953,142.94641
362.00000,555.33539,151.59254,24.07453,3.41400,579.40985,150.86975
363.00000,548.07043,151.83415,24.63206,3.59824,572.70251,150.97943
364.00000,551.72815,140.88083,24.34788,3.59739,576.07599,139.99977
365.00000,549.31549,161.28357,24.54169,3.63803,573.85712,160.64615
366.00000,552.76465,122.14202,24.38939,3.62424,577.15399,121.22837
367.00000,534.24219,192.78195,25.12194,3.79927,559.36414,192.28499
368.00000,551.32166,126.71416,24.23269,3.26929,575.55432,125.86288
369.00000,552.12469,147.11369,24.56653,3.64056,576.69122,146.22337
370.00000,557.00458,142.18846,24.43575,3.66517,581.44037,141.34183
371.00000,549.51288,174.34297,24.34561,3.55502,573.85852,173.71689
372.00000,550.32550,161.17163,24.33013,3.60684,574.65564,160.45586
373.00000,551.68933,161.92673,24.57868,3.59882,576.26801,161.27815
374.00000,553.65735,138.89334,24.86176,3.42146,578.51910,138.07204
375.00000,552.65387,144.53453,24.47564,3.51277,577.12958,143.80756
376.00000,552.66235,161.99197,24.88257,3.57199,577.54492,161.28061
377.00000,553.50598,150.18816,24.66890,3.80222,578.17487,149.31836
378.00000,549.22070,151.06610,24.60912,3.71865,573.82983,150.23196
379.00000,552.31781,122.03190,25.26858,3.74993,577.58636,120.93849
380.00000,552.57739,157.82278,24.34911,3.53453,576.92651,157.10297
381.00000,545.57751,183.38049,24.22005,3.50254,569.79749,182.76416
382.00000,558.24518,139.76906,24.84309,3.65740,583.08826,138.92201
383.00000,549.11572,131.97058,24.66458,3.59583,573.78027,131.05534
384.00000,553.94159,138.78825,24.77351,3.51347,578.71509,138.01717
385.00000,552.44836,147.10228,24.10907,3.33457,576.55737,146.45786
386.00000,557.11938,144.28226,24.59407,3.58656,581.71344,143.49327
387.00000,548.34528,138.43341,25.59148,3.77303,573.93671,137.55780
388.00000,542.71576,178.69231,24.39768,3.59172,567.11346,178.04039
389.00000,553.52484,152.58662,24.41674,3.72584,577.94165,151.83096
390.00000,554.25916,139.83231,24.30007,3.43932,578.55914,139.07303
391.00000,558.11658,136.27145,24.59789,3.61326,582.71448,135.47861
392.00000,549.90015,155.53685,24.82004,3.59119,574.72021,154.80469
393.00000,550.28290,141.51927,24.62716,3.45970,574.90997,140.47342
394.00000,551.30212,158.93756,24.27012,3.61316,575.57227,158.15399
395.00000,557.22754,140.30853,24.85073,3.64864,582.07831,139.54951
396.00000,552.22308,151.46190,24.58443,3.63022,576.80750,150.58636
397.00000,558.15173,147.29480,24.10382,3.36565,582.25555,146.55856
398.00000,552.04895,147.32588,24.54523,3.60582,576.59406,146.55777
399.00000,554.40717,147.19933,24.63633,3.57435,579.04352,146.43292
400.00000,555.15802,139.09412,24.91878,3.74222,580.07672,138.16322
401.00000,555.52374,138.33722,24.46747,3.51912,579.99121,137.54178
402.00000,558.19177,140.77350,24.58696,3.57807,582.77881,139.89644
403.00000,554.23474,160.46126,24.86522,3.57202,579.09991,159.74121
404.00000,556.15942,157.13663,24.54566,3.44078,580.70508,156.44705
405.00000,557.03632,147.12654,24.34705,3.46719,581.38342,146.36163
406.00000,556.56305,139.28824,24.51782,3.53550,581.08087,138.62694
407.00000,555.01190,142.51154,24.70668,3.71188,579.71863,141.63583
408.00000,551.05194,147.87553,24.92437,3.71152,575.97626,147.12863
409.00000,553.59052,138.58942,25.01764,3.58702,578.60822,137.77301
410.00000,551.02509,136.89536,24.80902,3.64026,575.83411,136.04205
411.00000,553.05988,134.34340,24.67388,3.47604,577.73389,133.44615
412.00000,553.77979,138.73624,24.59882,3.46521,578.37860,137.94635
413.00000,555.02039,139.99315,24.38344,3.59131,579.40381,139.08974
414.00000,555.15070,120.87313,24.19458,3.56298,579.34534,119.85049
415.00000,554.26837,145.20390,24.35506,3.57452,578.62341,144.38623
416.00000,552.87537,162.16064,24.41884,3.54018,577.29419,161.51904
417.00000,551.68091,128.51608,24.48718,3.69095,576.16815,127.58795
418.00000,549.23364,160.65323,24.55330,3.69724,573.78693,159.95894
419.00000,557.49451,145.57790,24.25702,3.39179,581.75153,144.85193
420.00000,551.54889,149.93787,25.03193,3.59877,576.58075,149.15204
421.00000,549.89954,155.86398,24.47098,3.51728,574.37061,155.11870
422.00000,546.16785,171.36652,24.20196,3.39672,570.36987,170.68987
423.00000,541.83636,153.62105,25.16210,3.69698,566.99841,152.92943
424.00000,555.09924,133.61766,24.60953,3.53632,579.70880,132.73764
425.00000,547.94513,163.23370,24.44654,3.40432,572.39166,162.62019
426.00000,551.91632,162.16380,24.65320,3.62118,576.56952,161.52396
427.00000,555.35901,145.13419,24.38532,3.38799,579.74438,144.32108
428.00000,554.98712,139.83083,24.43802,3.64385,579.42523,139.05832
429.00000,554.96490,155.74635,24.38760,3.61801,579.35248,155.00980
430.00000,555.63422,154.88107,24.03198,3.54533,579.66614,154.21568
431.00000,556.44635,150.01686,24.14878,3.51224,580.59515,149.27612
432.00000,551.53174,160.95053,24.95685,3.57349,576.48859,160.33015
433.00000,555.55719,144.93767,24.34782,3.45385,579.90509,144.15955
434.00000,555.29126,149.44588,24.58423,3.59639,579.87549,148.67477
435.00000,550.99042,155.92935,24.71751,3.63855,575.70795,155.23044
436.00000,553.82336,155.18481,24.83384,3.54908,578.65717,154.44049
437.00000,557.40356,132.56166,24.31911,3.53965,581.72272,131.72919
438.00000,554.25201,147.46857,24.59178,3.55476,578.84375,146.66689
439.00000,553.07715,136.38702,24.40523,3.46086,577.48236,135.60277
440.00000,552.44135,145.43179,24.45964,3.36993,576.90100,144.67668
441.00000,554.10486,127.43787,24.62946,3.56769,578.73431,126.41361
442.00000,554.30615,149.94885,24.64365,3.59096,578.94977,149.21414
443.00000,555.48535,143.02501,24.32446,3.23855,579.80975,142.30222
444.00000,556.93036,139.71428,24.51528,3.72813,581.44562,138.73439
445.00000,551.52588,167.56718,24.63976,3.58905,576.16565,166.76659
446.00000,556.93341,154.32498,24.57604,3.52722,581.50952,153.57645
447.00000,554.66187,149.33377,24.73349,3.49570,579.39539,148.58759
448.00000,554.12335,144.82620,24.56017,3.60299,578.68347,143.96695
449.00000,558.71039,142.76468,24.32469,3.55641,583.03497,141.91029
450.00000,554.66583,144.08470,24.73109,3.51653,579.39685,143.24538
451.00000,556.01447,154.95750,24.48896,3.41837,580.50336,154.28773
452.00000,557.06152,147.86899,24.39128,3.48565,581.45270,147.15277
453.00000,557.62256,130.87752,24.13021,3.48633,581.75281,129.95947
454.00000,551.88837,156.07242,24.79504,3.71277,576.68347,155.27861
455.00000,552.78760,142.47662,25.00103,3.62930,577.78870,141.68825
456.00000,555.41003,150.41774,24.56293,3.55168,579.97302,149.66968
457.00000,554.93317,155.24672,24.58250,3.44954,579.51569,154.43309
458.00000,551.51544,136.62697,24.53079,3.52939,576.04626,135.80290
459.00000,554.18201,156.22211,24.76028,3.50750,578.94226,155.46437
460.00000,556.96814,153.27205,24.47522,3.55608,581.44330,152.46416
461.00000,554.11865,147.11551,24.45558,3.49545,578.57416,146.36731
462.00000,549.46997,146.26601,24.94780,3.46128,574.41772,145.50290
463.00000,553.11737,163.60135,24.68697,3.57388,577.80438,162.92427
464.00000,543.91559,166.83461,24.40331,3.18003,568.31885,166.16524
465.00000,557.05353,157.55070,24.00956,3.42293,581.06305,156.85376
466.00000,555.18707,144.55779,25.09710,3.69265,580.28412,143.52182
467.00000,552.49475,158.47366,24.85607,3.62159,577.35089,157.72104
468.00000,544.90625,174.39998,24.77299,3.64785,569.67926,173.74272
469.00000,551.97839,164.21402,24.41412,3.37190,576.39252,163.48184
470.00000,555.66638,146.53928,24.40615,3.46349,580.07251,145.74928
471.00000,555.79059,147.14876,24.67335,3.50769,580.46387,146.33463
472.00000,555.38684,154.86545,24.31499,3.47844,579.70172,154.19109
473.00000,549.37457,156.05020,24.81522,3.55589,574.18976,155.32231
474.00000,555.86920,132.52588,24.88147,3.55031,580.75061,131.63008
475.00000,553.31293,147.99945,24.78355,3.54521,578.09650,147.10764
476.00000,556.43701,148.73483,24.55792,3.49697,580.99487,147.99443
477.00000,556.68872,146.31396,24.44810,3.39325,581.13684,145.50206
478.00000,556.98431,132.19177,24.81413,3.48983,581.79846,131.35156
479.00000,556.08063,136.40091,25.08920,3.65377,581.16980,135.45905
480.00000,554.01532,124.29083,24.91633,3.63400,578.93170,123.41544
481.00000,552.17834,158.33887,24.74912,3.55553,576.92749,157.57333
482.00000,555.75696,149.27141,24.38722,3.51647,580.14410,148.47932
483.00000,554.84497,136.57674,24.50766,3.58833,579.35266,135.79210
484.00000,557.57990,154.01787,24.60500,3.51986,582.18481,153.20306
485.00000,556.61218,136.68817,24.69348,3.56608,581.30566,135.79085
486.00000,552.33112,153.77103,24.76999,3.54306,577.10114,153.01901
487.00000,550.50464,169.17256,24.76900,3.55618,575.27362,168.54118
488.00000,553.03381,157.05450,24.37865,3.48160,577.41248,156.32271
489.00000,553.76398,147.47334,24.53271,3.50981,578.29669,146.68352
490.00000,554.74744,142.29402,25.11470,3.46876,579.86212,141.48526
491.00000,552.32782,169.41888,24.58925,3.49124,576.91705,168.72644
492.00000,556.22791,145.76276,24.58862,3.59251,580.81647,144.94081
493.00000,554.59528,133.30110,24.50002,3.57025,579.09534,132.46194
494.00000,558.27490,144.54675,24.34885,3.50749,582.62366,143.77792
495.00000,545.01636,121.27312,24.62723,3.65278,569.64362,120.21313
496.00000,556.40106,143.05225,24.72686,3.53295,581.12787,142.31306
497.00000,546.39136,135.53287,24.89249,3.42870,571.28387,134.65863
498.00000,555.98151,130.21477,24.72992,3.65331,580.71143,129.29477
499.00000,541.14606,182.27911,24.69386,3.45177,565.83997,181.68637
500.00000,556.28223,146.63890,24.68351,3.42856,580.96576,145.89317
501.00000,551.60474,147.44894,24.71788,3.53826,576.32275,146.71487
502.00000,555.86243,132.79660,24.96891,3.59800,580.83130,132.00114
503.00000,555.03485,146.02646,24.86374,3.64237,579.89856,145.24348
504.00000,556.10815,146.29224,24.86029,3.48728,580.96838,145.47557
505.00000,553.00897,152.10957,24.87322,3.56739,577.88226,151.26553
506.00000,552.86340,151.01427,26.00486,3.47689,578.86823,150.28741
507.00000,554.43268,136.81372,24.60561,3.45966,579.03833,135.97391
508.00000,552.89886,144.15900,25.00064,3.52869,577.89948,143.33284
509.00000,550.56622,128.86372,25.62252,3.90106,576.18884,127.86632
510.00000,557.19202,147.56337,24.82100,3.50006,582.01294,146.82535
511.00000,551.18237,163.17387,24.69968,3.50325,575.88202,162.51808
512.00000,554.60571,144.28503,24.64343,3.54188,579.24908,143.50140
513.00000,554.40289,146.07687,24.72034,3.66635,579.12323,145.20401
514.00000,551.50763,165.29758,24.82829,3.46594,576.33588,164.63016
515.00000,551.66675,160.24933,24.68039,3.46574,576.34711,159.57912
516.00000,553.31104,125.65805,24.61969,3.32194,577.93073,124.83634
517.00000,555.10321,147.47453,24.45275,3.58721,579.55603,146.64793
518.00000,553.54175,148.57263,24.38988,3.55749,577.93164,147.76723
519.00000,553.79285,142.84528,25.63850,3.68546,579.43140,141.99289
520.00000,555.01801,134.56934,24.90560,3.48584,579.92352,133.71722
521.00000,557.33142,129.67836,24.81512,3.52300,582.14655,128.74573
522.00000,553.20013,170.05884,24.12436,3.47908,577.32452,169.39835
523.00000,546.51093,166.67336,24.47537,3.49299,570.98639,166.03125
524.00000,554.94342,138.50418,24.86889,3.67781,579.81232,137.66969
525.00000,552.51611,159.32301,24.38260,3.42382,576.89862,158.63853
526.00000,557.55023,147.18906,24.66313,3.55779,582.21338,146.41913
527.00000,555.01031,139.31990,24.51896,3.69468,579.52924,138.38081
528.00000,548.64923,171.20981,24.83981,3.61014,573.48907,170.51683
529.00000,-452.57849,411.65445,33.43799,6.28285,-419.14047,411.22189
530.00000,-431.24088,399.05173,32.89790,6.27063,-398.34299,398.67218
531.00000,-409.19864,391.87018,32.72477,5.99458,-376.47385,391.74103
532.00000,-388.79758,383.14795,32.97409,6.10248,-355.82343,383.14511
533.00000,-370.43445,374.94098,32.91132,6.18871,-337.52310,375.08563
534.00000,-359.35135,370.76190,32.71378,6.15405,-326.63757,370.99194
535.00000,-343.63962,367.09796,33.22855,6.25000,-310.41107,367.53174
536.00000,-329.80353,362.06625,32.47079,5.98765,-297.33279,362.56082
537.00000,-302.77463,352.00690,32.90244,6.11238,-269.87213,352.65781
538.00000,-300.06219,350.85867,32.41689,5.97773,-267.64532,351.54156
539.00000,-289.43958,351.58463,33.07031,6.20180,-256.36923,352.46732
540.00000,-277.38156,348.26083,32.97340,6.05987,-244.40817,349.21655
541.00000,-263.65109,343.31619,32.49853,5.90758,-231.15257,344.36194
542.00000,-245.46140,339.05408,32.78023,5.95779,-212.68117,340.23386
543.00000,-241.41718,337.58249,32.41587,5.95752,-209.00131,338.76233
544.00000,-220.14554,328.71429,32.49379,6.20149,-187.65172,330.04611
545.00000,-211.36191,327.38150,32.64404,6.18384,-178.71788,328.79657
546.00000,-196.66118,321.20404,32.66948,6.26748,-163.99168,322.70096
547.00000,-181.93706,315.30200,32.48564,6.03304,-149.45143,316.82544
548.00000,-169.15974,308.25516,32.39245,6.16460,-136.76732,309.83633
549.00000,-152.28015,300.41861,32.19639,6.17678,-120.08375,302.02045
550.00000,-137.01208,295.84137,32.19860,5.99170,-104.81347,297.53137
551.00000,-115.42635,286.19366,32.19731,6.01612,-83.22903,287.96643
552.00000,-102.93610,281.18875,32.28465,5.99396,-70.65146,283.00269
553.00000,-86.16950,275.04190,32.15929,6.02216,-54.01021,276.92532
554.00000,-51.96703,255.64417,31.06288,5.80775,-20.90415,257.35846
555.00000,-25.48342,244.25943,31.60526,5.99899,6.12184,246.12885
556.00000,15.96154,225.85973,30.98698,5.76321,46.94853,227.64420
557.00000,58.96046,205.65663,30.78697,5.63842,89.74744,207.38351
558.00000,113.21617,174.04654,30.41046,5.83028,143.62662,175.73329
559.00000,169.41832,144.67239,30.71524,5.83632,200.13356,146.21901
560.00000,248.81615,101.53458,30.58860,5.95343,279.40472,102.34096
561.00000,337.74445,81.54904,30.44224,5.67578,368.18665,80.13770
562.00000,387.10187,108.67987,29.74836,5.35202,416.85025,106.46266
563.00000,414.83621,126.62575,29.97374,5.58500,444.80997,124.20279
564.00000,435.08136,137.40807,30.23935,5.53888,465.32074,135.13290
565.00000,449.16638,149.71402,29.94221,5.24674,479.10858,147.73169
566.00000,461.27869,151.06148,29.89524,5.30863,491.17389,149.03308
567.00000,471.72357,157.23572,30.17864,5.26860,501.90219,155.38416
568.00000,477.53665,167.20543,29.57368,5.07198,507.11035,165.58932
569.00000,492.69577,148.29527,29.45859,5.27071,522.15436,146.30769
570.00000,498.62619,159.35342,28.73432,4.76234,527.36047,157.84131
571.00000,508.63193,146.48358,28.37180,4.85427,537.00372,144.67992
572.00000,513.30023,150.98538,28.00362,4.71182,541.30383,149.36380
573.00000,520.43805,150.83965,27.25911,4.51857,547.69720,149.29213
574.00000,526.84027,146.92984,27.17738,4.36105,554.01764,145.32265
575.00000,531.14526,132.41312,27.33198,4.33086,558.47723,130.68408
576.00000,534.71112,127.34071,27.20533,4.14959,561.91650,125.67923
577.00000,539.21680,135.75983,26.58216,3.98576,565.79901,134.21819
578.00000,539.72052,142.47379,26.25348,3.89123,565.97406,141.06178
579.00000,543.50525,127.72728,25.76394,3.75854,569.26923,126.23907
580.00000,539.98926,162.68300,25.77493,3.64716,565.76416,161.63834
581.00000,544.91187,120.50313,25.27831,3.62167,570.19019,119.14078
582.00000,544.04401,125.62581,24.76561,3.40387,568.80963,124.35711
583.00000,551.09351,139.51378,24.63205,3.35917,575.72552,138.40352
584.00000,551.43848,139.04211,24.87262,3.43469,576.31110,138.04300
585.00000,538.16217,180.10742,25.00350,3.36669,563.16571,179.47491
586.00000,549.72729,158.44705,25.10810,3.25518,574.83545,157.73535
587.00000,552.93018,137.69278,24.72198,3.40207,577.65216,136.73003
588.00000,556.30048,137.28716,24.90949,3.37227,581.21002,136.37914
589.00000,552.98486,148.46648,24.62585,3.28865,577.61072,147.72064
590.00000,551.61816,161.80316,24.38493,3.23626,576.00311,161.10213
591.00000,555.23651,148.22481,24.65514,3.37742,579.89160,147.45874
592.00000,547.68201,161.09239,24.58662,3.40406,572.26862,160.41328
593.00000,553.13220,151.80089,24.44155,3.35585,577.57373,151.06981
594.00000,556.28540,146.48773,24.50328,3.32955,580.78864,145.78316
595.00000,546.68585,174.61278,24.45830,3.40827,571.14410,174.00948
596.00000,557.19409,132.65337,24.68987,3.31661,581.88397,131.90814
597.00000,556.18890,134.11780,24.44719,3.23580,580.63599,133.38420
598.00000,537.78186,103.03909,24.23898,3.14447,562.02087,102.05797
599.00000,553.76978,129.54297,24.50047,3.36771,578.27020,128.75592
600.00000,550.48608,162.66498,24.62481,3.39861,575.11096,161.98602
601.00000,551.56110,155.41457,24.89405,3.39084,576.45526,154.75201
602.00000,554.00067,137.93456,24.25751,3.36794,578.25818,137.13580
603.00000,555.42560,134.96967,24.72088,3.28432,580.14648,134.10968
604.00000,541.23749,152.45609,24.51386,3.36227,565.75134,151.74713
605.00000,556.43536,140.25963,24.31918,3.40403,580.75452,139.51454
606.00000,555.82715,138.37973,24.73776,3.41204,580.56488,137.57210
607.00000,557.03687,131.90338,24.92407,3.39414,581.96094,131.06721
608.00000,544.68292,178.31850,24.81977,3.47874,569.50269,177.71217
609.00000,554.50153,132.35387,24.20208,3.44329,578.70361,131.50864
610.00000,555.40875,144.41454,24.73052,3.51190,580.13922,143.58160
611.00000,556.94537,143.21179,24.64821,3.32040,581.59363,142.39767
612.00000,556.07086,149.62445,24.98401,3.43565,581.05481,148.84767
613.00000,550.44543,128.09164,24.10876,3.33282,574.55414,127.18014
614.00000,557.23981,129.28465,24.61078,3.47095,581.85065,128.36203
615.00000,546.19916,163.02446,24.95320,3.48655,571.15247,162.34888
616.00000,555.63947,135.82423,24.52809,3.52743,580.16748,134.96449
617.00000,556.44531,134.61465,24.62909,3.41405,581.07440,133.80263
618.00000,552.58783,114.30540,24.91167,3.51172,577.49951,113.31605
619.00000,549.79810,166.25514,24.37393,3.42301,574.17200,165.68935
620.00000,558.05402,141.39897,24.46940,3.40967,582.52338,140.64873
621.00000,555.27106,142.21724,24.14917,3.28422,579.42023,141.47920
622.00000,550.59192,164.02261,24.86173,3.69852,575.45361,163.25572
623.00000,554.67743,146.56799,24.28470,3.43381,578.96210,145.75829


==> data/loss-vae_circ-ThreeGPP-vae_loss_plot_3p.txt <==
ep,elbo_m,elbo_s,kl_m,kl_s,rec_m,rec_s
1.00000,-38.12320,113.87685,14.46298,2.64082,-23.66022,114.43504
2.00000,52.15949,105.78557,22.50630,3.19580,74.66578,105.57483
3.00000,80.49789,78.84753,21.56427,2.61562,102.06216,78.16750
4.00000,104.08591,78.01585,27.16479,2.72172,131.25070,78.00363
5.00000,168.91029,105.24982,36.49033,3.40458,205.40062,104.57574
6.00000,176.76147,106.87189,38.22477,3.25673,214.98625,106.30615
7.00000,192.38715,115.70650,37.53696,3.25208,229.92410,115.00731
8.00000,206.27713,95.89089,37.38374,3.09164,243.66087,94.63966
9.00000,212.95634,129.27238,38.37861,3.65151,251.33495,128.24635
10.00000,221.17496,112.92686,37.99966,3.57868,259.17459,111.57861
11.00000,210.39978,101.08899,41.38241,3.66052,251.78218,99.66176
12.00000,230.76273,108.74036,39.01215,3.53853,269.77487,107.38863
13.00000,231.25595,114.96191,39.85831,3.72967,271.11429,113.54757
14.00000,233.95375,115.13990,40.32703,3.75265,274.28076,113.74246
15.00000,223.52486,119.28881,41.87729,3.97524,265.40216,117.86114
16.00000,233.74643,121.15825,41.46059,3.58940,275.20700,119.99662
17.00000,235.80768,122.70155,41.37826,3.93787,277.18594,121.38966
18.00000,239.24425,118.02077,40.69293,3.77926,279.93716,116.74392
19.00000,239.26225,129.03011,42.23101,3.70305,281.49329,127.96513
20.00000,229.92720,96.10778,40.38600,4.00950,270.31320,94.34155
21.00000,224.52740,110.15846,40.77316,3.79680,265.30060,108.93764
22.00000,237.61700,132.05739,41.67727,4.05294,279.29425,130.83257
23.00000,243.89757,133.24969,42.91145,3.65270,286.80899,132.25258
24.00000,240.91350,139.29036,43.24414,3.91009,284.15768,138.23413
25.00000,243.38922,123.49310,42.52041,3.83353,285.90964,122.31981
26.00000,242.02464,161.65495,42.50164,3.94501,284.52631,160.74597
27.00000,244.27699,124.11326,41.66736,3.91425,285.94440,122.93503
28.00000,248.67783,137.15651,42.26385,3.80111,290.94168,136.20808
29.00000,243.71765,112.06718,42.81452,3.97634,286.53217,110.68201
30.00000,242.42490,138.38518,42.85006,3.76603,285.27496,137.57326
31.00000,249.01137,125.36880,43.17424,3.87987,292.18561,124.27612
32.00000,249.61542,136.70767,42.99434,3.87669,292.60977,135.77295
33.00000,249.46100,141.58563,43.10178,3.93335,292.56281,140.67642
34.00000,251.02983,151.45148,42.45411,3.88302,293.48395,150.50807
35.00000,241.63776,165.87334,42.54852,3.89108,284.18628,165.14732
36.00000,252.20790,135.02182,42.82105,3.89441,295.02896,134.09438
37.00000,240.05824,127.45110,42.33570,3.97083,282.39398,126.42207
38.00000,247.38844,152.71312,43.97466,3.96257,291.36313,151.81540
39.00000,250.75580,154.80798,43.44783,3.85320,294.20361,153.97128
40.00000,249.66493,167.51997,43.11663,3.82806,292.78156,166.81679
41.00000,244.64555,170.89050,43.24176,3.73117,287.88733,170.21306
42.00000,250.41867,174.28035,43.02826,3.80722,293.44693,173.60542
43.00000,248.72270,178.43056,43.67513,3.94580,292.39780,177.75992
44.00000,231.93941,205.76228,43.73460,3.97564,275.67401,205.17992
45.00000,243.72763,163.48695,43.30655,3.87628,287.03418,162.73174
46.00000,252.51945,141.09564,43.56459,3.90207,296.08408,140.22189
47.00000,250.20343,169.04022,43.96127,3.89208,294.16467,168.26988
48.00000,250.18436,163.76645,44.31081,3.96318,294.49515,162.98773
49.00000,246.63585,155.01431,43.43032,4.09631,290.06616,154.11858
50.00000,240.84633,197.61246,43.55713,4.08077,284.40347,196.93622
51.00000,252.66632,145.90126,43.77810,3.94896,296.44443,145.07120
52.00000,246.91174,156.32315,42.84875,3.99311,289.76050,155.48169
53.00000,247.40919,185.82440,42.57892,4.07185,289.98813,185.00731
54.00000,235.80260,141.24036,43.82501,3.90214,279.62759,140.46178
55.00000,245.68445,194.37132,44.13138,3.86722,289.81580,193.75685
56.00000,250.11400,152.40695,43.23943,3.95877,293.35342,151.63135
57.00000,247.06680,236.47055,43.41708,4.10775,290.48389,235.99632
58.00000,241.55667,228.68695,43.81641,4.11999,285.37311,228.14064
59.00000,254.62350,180.86534,43.16252,4.18162,297.78601,180.17183
60.00000,251.45740,144.02359,43.54707,3.97395,295.00446,143.25975
61.00000,254.80162,174.72539,42.36500,4.04197,297.16666,174.05075
62.00000,253.60185,152.62933,44.57795,4.09618,298.17984,151.78616
63.00000,252.55902,163.30890,44.15923,4.14485,296.71826,162.49655
64.00000,248.88695,192.60674,44.29070,3.96993,293.17761,191.91649
65.00000,251.96588,171.85922,43.09867,3.93997,295.06454,171.17226
66.00000,241.78622,232.02742,44.41557,4.08417,286.20181,231.56178
67.00000,247.93225,221.73340,43.25921,4.11735,291.19150,221.11821
68.00000,254.34648,153.10199,43.52920,4.17912,297.87567,152.25787
69.00000,251.15640,176.77023,43.23344,4.27220,294.38983,175.90340
70.00000,249.43304,131.85381,43.34888,4.11270,292.78192,130.86183
71.00000,246.77142,180.94916,44.52703,4.04130,291.29846,180.27412
72.00000,250.79228,203.64069,42.54267,4.06560,293.33496,203.00383
73.00000,252.06190,185.09679,43.53395,4.10000,295.59586,184.44662
74.00000,249.75443,168.35646,44.17375,4.21947,293.92816,167.53654
75.00000,250.66644,217.60597,43.48608,4.12148,294.15253,216.93112
76.00000,248.67278,175.48119,44.24284,3.99109,292.91559,174.75998
77.00000,247.84610,230.35327,44.57352,4.22025,292.41962,229.72647
78.00000,246.33823,220.14200,43.54121,4.07918,289.87946,219.54762
79.00000,255.15276,164.13698,44.57317,4.15828,299.72595,163.27277
80.00000,244.19708,231.35037,44.23978,4.11571,288.43683,230.75566
81.00000,249.70187,209.21916,44.26029,4.12269,293.96219,208.55638
82.00000,255.03220,181.82733,44.57414,4.36902,299.60632,180.90410
83.00000,252.63486,189.91031,44.85808,4.26768,297.49292,189.20511
84.00000,256.90582,186.42802,42.59620,4.17784,299.50201,185.69060
85.00000,251.58984,203.33707,44.64201,4.16898,296.23184,202.71304
86.00000,248.41550,162.74829,44.63834,4.31465,293.05386,161.94073
87.00000,250.61948,214.84245,44.35482,4.15120,294.97427,214.20731
88.00000,252.34930,191.91852,44.81683,4.26496,297.16614,191.13980
89.00000,255.80791,180.14537,43.84277,4.25114,299.65067,179.43481
90.00000,247.70930,199.99747,43.91338,4.31503,291.62265,199.30981
91.00000,248.88507,224.09851,45.00704,4.28815,293.89212,223.53008
92.00000,252.44258,196.95029,44.07184,4.32954,296.51440,196.25969
93.00000,253.60216,191.29866,43.94749,4.28186,297.54965,190.58186
94.00000,243.98560,252.92581,43.54123,3.96861,287.52682,252.49306
95.00000,249.60788,224.85210,44.79868,4.22058,294.40656,224.22107
96.00000,254.44991,173.95583,45.45041,4.40318,299.90030,173.19028
97.00000,251.92090,204.67447,44.63584,4.24623,296.55676,203.96251
98.00000,248.38107,209.80559,44.27946,4.10660,292.66055,209.20158
99.00000,245.82880,222.31462,45.39457,4.29311,291.22339,221.72209
100.00000,252.77541,175.16470,43.20813,4.24838,295.98352,174.35440
101.00000,247.82214,223.50934,44.87661,4.35858,292.69876,222.93951
102.00000,235.96249,275.71451,44.49398,4.08561,280.45648,275.24121
103.00000,247.46574,185.95523,43.64582,4.30198,291.11160,185.23286
104.00000,253.20490,196.80188,44.86248,4.34592,298.06738,196.08493
105.00000,247.15555,236.32983,44.64267,4.31771,291.79819,235.78304
106.00000,251.78067,185.44908,44.32649,4.30336,296.10715,184.70808
107.00000,252.16663,210.50208,44.37867,4.09626,296.54526,209.83434
108.00000,257.05115,164.16597,44.29180,4.42120,301.34293,163.21092
109.00000,252.06375,221.17316,43.76453,4.36226,295.82831,220.52634
110.00000,252.02870,186.71164,44.24795,4.34225,296.27667,185.89917
111.00000,249.10300,192.33957,44.69209,4.16286,293.79504,191.63248
112.00000,245.16200,253.41908,44.63630,4.07680,289.79831,252.91962
113.00000,250.19569,235.30498,44.40351,4.18567,294.59918,234.59970
114.00000,241.89320,236.91002,44.28657,4.31617,286.17978,236.27026
115.00000,250.95634,215.03096,44.39075,4.40143,295.34711,214.38283
116.00000,251.83653,191.89180,43.45161,4.21950,295.28809,191.15787
117.00000,243.28294,240.22813,44.79562,4.37223,288.07861,239.50482
118.00000,253.05765,181.09776,44.42718,4.30559,297.48486,180.30608
119.00000,255.06375,180.19115,43.97009,4.11223,299.03384,179.50479
120.00000,253.49678,202.00491,45.26200,4.21512,298.75879,201.32628
121.00000,246.48262,224.40070,45.34974,4.35188,291.83237,223.71297
122.00000,248.72992,180.07806,44.53661,4.42733,293.26651,179.18469
123.00000,245.93057,180.27112,45.16860,4.17677,291.09918,179.48383
124.00000,248.04201,250.00150,43.45247,4.16909,291.49448,249.46773
125.00000,253.21890,198.57961,44.12566,4.22498,297.34460,197.87538
126.00000,242.67703,258.61569,44.78760,4.34539,287.46463,258.10339
127.00000,253.85526,191.09471,43.39203,4.20292,297.24731,190.41158
128.00000,251.54060,205.23006,43.99644,4.43430,295.53705,204.42783
129.00000,253.35796,199.26028,43.64649,4.19197,297.00446,198.51711
130.00000,251.85934,213.30240,43.64402,4.30682,295.50336,212.64684
131.00000,253.01221,201.58469,44.31465,4.36631,297.32684,200.83252
132.00000,252.11130,219.84470,44.08503,4.32154,296.19635,219.18657
133.00000,248.83784,221.45183,43.77596,4.34624,292.61380,220.78845
134.00000,240.48778,295.98373,43.86702,4.24951,284.35480,295.43832
135.00000,248.67027,219.74463,43.79485,4.23880,292.46515,219.10835
136.00000,245.32774,248.25449,43.16205,4.43360,288.48984,247.53554
137.00000,252.89667,194.59244,44.75150,4.31485,297.64819,193.80099
138.00000,239.82236,279.06485,44.79028,4.23926,284.61264,278.56055
139.00000,242.67365,253.98447,44.42422,4.26316,287.09787,253.46501
140.00000,250.32076,203.85480,45.07500,4.24118,295.39572,203.20277
141.00000,246.59897,250.34590,44.74385,4.20427,291.34283,249.74007
142.00000,248.27789,168.80757,44.71329,4.45222,292.99121,167.83626
143.00000,247.54340,269.31616,44.21700,4.29779,291.76044,268.76129
144.00000,250.99921,223.41943,44.53375,4.29582,295.53296,222.71585
145.00000,246.70532,251.02592,44.06007,4.30102,290.76541,250.45679
146.00000,237.65034,278.90979,44.03156,4.36062,281.68188,278.28647
147.00000,250.54085,215.17711,44.00607,4.29306,294.54691,214.50417
148.00000,249.70697,230.14287,44.58952,4.28126,294.29651,229.53175
149.00000,245.99402,194.29663,44.24606,4.14924,290.24011,193.74440
150.00000,246.27780,248.61182,45.07574,4.19995,291.35355,248.09358
151.00000,248.77228,219.24899,45.18464,4.30499,293.95691,218.59087
152.00000,242.12366,304.43246,44.34992,4.31089,286.47357,303.77722
153.00000,242.85480,299.04041,45.09604,4.27786,287.95084,298.53690
154.00000,251.79407,204.41106,45.54780,4.34392,297.34189,203.67198
155.00000,254.97388,197.19720,44.10915,4.41251,299.08304,196.43303
156.00000,251.37340,204.24197,45.26675,4.45460,296.64011,203.44713
157.00000,245.53564,227.79764,44.83179,4.30532,290.36740,227.15103
158.00000,246.39420,262.13449,45.66766,4.21521,292.06189,261.55435
159.00000,246.91112,268.20850,44.42506,4.28887,291.33618,267.62244
160.00000,247.36909,269.28238,44.03726,4.21846,291.40637,268.70587
161.00000,251.30090,208.18285,44.71256,4.46541,296.01346,207.36420
162.00000,248.86490,250.75505,44.07267,4.27729,292.93759,250.17863
163.00000,251.07758,198.23824,43.65515,4.45192,294.73273,197.47835
164.00000,252.15900,211.55457,44.70417,4.48815,296.86319,210.77559
165.00000,253.34897,185.95435,45.12263,4.36124,298.47159,185.21786
166.00000,254.54468,189.77806,44.21178,4.40895,298.75644,188.93654
167.00000,247.38377,246.81389,44.44946,4.50847,291.83322,246.07028
168.00000,252.43530,210.09323,44.64056,4.56569,297.07584,209.22012
169.00000,245.12552,227.87802,44.70279,4.20421,289.82831,227.28545
170.00000,250.44182,209.97078,45.70767,4.47982,296.14951,209.19662
171.00000,249.34550,230.23936,44.68827,4.36402,294.03381,229.50395
172.00000,247.84419,232.63551,45.30603,4.34138,293.15024,232.00301
173.00000,250.87985,230.33548,44.50358,4.33157,295.38339,229.70508
174.00000,252.56285,225.67961,45.04918,4.25102,297.61203,225.06328
175.00000,250.72925,228.57607,45.01721,4.41043,295.74646,227.85881
176.00000,248.78481,241.83864,45.33775,4.29875,294.12256,241.20317
177.00000,248.94298,238.49963,44.82145,4.33507,293.76440,237.82774
178.00000,242.54810,285.00967,44.03670,4.36733,286.58478,284.40436
179.00000,243.61252,280.97614,45.05481,4.36803,288.66736,280.30115
180.00000,249.25317,254.16542,45.02512,4.49033,294.27829,253.47409
181.00000,241.60637,228.23711,47.51627,4.38472,289.12265,227.55641
182.00000,253.95740,202.79031,44.68468,4.27319,298.64206,202.15575
183.00000,252.09515,215.07895,44.70658,4.39059,296.80173,214.36031
184.00000,250.87440,186.62721,44.40403,4.42595,295.27841,185.76286
185.00000,135.18912,163.17619,34.75774,3.57299,169.94685,162.26117
186.00000,169.99162,160.44746,38.24764,4.00068,208.23927,159.61194
187.00000,176.67290,210.93721,39.98005,3.75949,216.65295,210.44136
188.00000,182.27263,175.91547,39.83492,3.63424,222.10753,175.46114
189.00000,181.98453,240.50711,41.42185,3.66598,223.40637,240.16371
190.00000,191.27997,196.09290,42.02177,3.84744,233.30173,195.61093
191.00000,193.72330,205.57010,42.35415,3.87231,236.07745,205.13582
192.00000,190.34558,235.94414,42.81344,3.63403,233.15903,235.57806
193.00000,196.21698,183.89258,42.33347,3.61846,238.55045,183.41609
194.00000,194.72612,207.47353,42.74746,3.65175,237.47357,207.01398
195.00000,198.25197,196.95441,43.30537,3.81566,241.55734,196.48581
196.00000,197.23434,173.15100,43.00250,3.81557,240.23685,172.63950
197.00000,198.08514,163.54289,43.31915,3.76641,241.40428,162.98941
198.00000,198.66084,215.45216,43.83049,3.75105,242.49135,215.01065
199.00000,200.59184,191.43976,43.53256,3.74624,244.12440,191.01434
200.00000,201.31984,192.17809,43.82063,3.86338,245.14046,191.72116
201.00000,202.93939,196.67448,44.31490,3.82019,247.25430,196.14961
202.00000,199.39531,201.71277,44.20957,3.72625,243.60487,201.24580
203.00000,198.78523,194.90561,44.38220,3.69232,243.16742,194.43860
204.00000,199.48683,191.45584,43.50160,3.77558,242.98845,190.85178
205.00000,202.89253,188.78154,43.73114,3.68461,246.62367,188.35881
206.00000,198.26070,227.88783,44.62411,3.76663,242.88480,227.53336
207.00000,203.21239,188.84897,44.60076,3.69730,247.81316,188.38721
208.00000,203.38637,194.32225,44.02196,3.59912,247.40829,193.93724
209.00000,204.76541,178.97156,43.92070,3.70216,248.68610,178.51245
210.00000,203.98421,184.20950,44.19821,3.65535,248.18240,183.78041
211.00000,202.38197,210.28375,44.95172,3.77466,247.33369,209.87328
212.00000,203.78294,190.04497,44.57846,3.68005,248.36140,189.60568
213.00000,204.39667,192.05441,44.36786,3.69647,248.76453,191.67052
214.00000,204.18823,182.28352,43.40721,3.52819,247.59543,181.94870
215.00000,201.58945,205.86784,43.98881,3.63023,245.57828,205.57127
216.00000,204.76630,181.57941,44.05005,3.61129,248.81635,181.22870
217.00000,205.95309,182.46060,44.52834,3.55803,250.48143,182.08852
218.00000,203.77753,201.52773,45.04454,3.68094,248.82208,201.16219
219.00000,203.63887,205.33450,44.05483,3.58736,247.69370,205.02028
220.00000,205.35432,168.67548,43.54087,3.59740,248.89520,168.39790
221.00000,205.34627,186.25046,43.81549,3.59298,249.16177,185.91771
222.00000,205.49242,195.37801,44.96151,3.66697,250.45392,194.96880
223.00000,206.54796,168.41118,43.80807,3.52894,250.35605,168.07800
224.00000,205.84807,170.91360,44.41972,3.59001,250.26781,170.55138
225.00000,204.84309,196.02580,44.27288,3.57372,249.11600,195.72545
226.00000,205.33507,182.79301,45.51016,3.79511,250.84525,182.41527
227.00000,205.73666,173.92641,45.18298,3.68289,250.91965,173.59476
228.00000,205.63063,178.63528,44.97897,3.70406,250.60960,178.30011
229.00000,203.71378,199.61212,43.96909,3.43123,247.68285,199.38976
230.00000,201.44882,218.89087,43.98619,3.41592,245.43503,218.66957
231.00000,205.48904,158.93321,43.49988,3.47468,248.98895,158.66907
232.00000,204.84959,200.65239,43.88661,3.38099,248.73621,200.40094
233.00000,200.94452,229.66875,44.41769,3.50251,245.36223,229.47003
234.00000,206.13675,172.76207,43.98524,3.41028,250.12199,172.48183
235.00000,206.96567,186.55045,43.35733,3.36804,250.32300,186.30760
236.00000,206.14156,204.07193,45.29749,3.67019,251.43906,203.70428
237.00000,205.55313,192.13861,44.85908,3.57471,250.41223,191.85590
238.00000,206.67418,165.43733,44.54407,3.56373,251.21828,165.14287
239.00000,203.20175,206.20152,44.09814,3.53680,247.29988,205.98401
240.00000,205.81610,194.18906,44.67525,3.54010,250.49135,193.93117
241.00000,206.29791,185.81293,44.49366,3.58418,250.79158,185.54825
242.00000,207.30087,176.93665,44.51199,3.50241,251.81285,176.65079
243.00000,207.22301,188.15700,45.00360,3.64345,252.22659,187.90039
244.00000,206.00044,192.56100,45.15868,3.64623,251.15912,192.31017
245.00000,207.90640,174.77017,45.41555,3.76828,253.32195,174.40508
246.00000,207.83488,175.27148,44.96535,3.60976,252.80023,175.03911
247.00000,205.83203,198.34862,44.70914,3.47727,250.54115,198.10426
248.00000,205.84625,172.84860,45.01769,3.61503,250.86395,172.56920
249.00000,207.67325,188.79761,43.97683,3.54124,251.65007,188.54408
250.00000,204.82285,227.48378,45.75510,3.77929,250.57796,227.18407
251.00000,210.62552,180.72060,45.52330,3.77584,256.14886,180.29578
252.00000,209.69240,183.57549,44.87107,3.68000,254.56348,183.25536
253.00000,206.21706,213.56271,45.42577,3.73960,251.64282,213.27435
254.00000,210.30185,180.51251,44.65251,3.67414,254.95435,180.20943
255.00000,211.15575,192.43564,44.43695,3.62804,255.59270,192.10219
256.00000,212.01007,193.24980,44.44342,3.57519,256.45349,192.95656
257.00000,212.90053,207.34184,44.27116,3.51767,257.17169,207.03938
258.00000,216.16325,176.66963,44.94885,3.79608,261.11209,176.20218
259.00000,217.29210,161.02005,44.04317,3.53172,261.33524,160.59958
260.00000,218.92513,182.22203,44.26524,3.49940,263.19037,181.89928
261.00000,221.71194,194.18796,44.03663,3.50472,265.74860,193.74953
262.00000,225.16968,163.94164,43.95370,3.52987,269.12338,163.41307
263.00000,226.71742,169.50360,44.25683,3.47290,270.97427,169.01183
264.00000,228.24950,171.75502,44.71254,3.69207,272.96204,171.04591
265.00000,229.24565,197.66054,43.24332,3.62054,272.48898,197.03773
266.00000,235.68663,179.40663,44.00465,3.66026,279.69128,178.69676
267.00000,238.76981,178.25249,43.18151,3.65073,281.95129,177.51285
268.00000,239.59633,196.29887,44.41661,3.80384,284.01294,195.55879
269.00000,243.23012,195.64288,43.70277,3.82168,286.93286,194.84923
270.00000,245.05859,203.83878,44.16487,4.02886,289.22342,202.98660
271.00000,246.02565,199.40468,44.20920,3.83020,290.23483,198.64659
272.00000,248.97273,201.62854,43.71901,3.87822,292.69174,200.85907
273.00000,250.05840,190.28127,43.52826,4.02954,293.58667,189.42575
274.00000,248.47462,228.03082,44.38411,4.09397,292.85873,227.32750
275.00000,253.52960,190.33591,44.84113,4.17180,298.37073,189.47626
276.00000,253.00342,203.79291,44.24235,4.48048,297.24579,202.88200
277.00000,250.08647,224.45604,43.68802,4.25738,293.77454,223.73946
278.00000,247.62511,239.62064,43.89708,4.32312,291.52216,238.94699
279.00000,248.90230,240.84833,44.46038,4.40690,293.36267,240.19302


==> data/mse-vae_circ-ThreeGPP-enc_var-genie-128rx-1p-lat-16.txt <==
ep,mse_m,mse_s
1.0000000,0.0624112,0.0285596
2.0000000,0.0531846,0.0302014
3.0000000,0.0461494,0.0299164
4.0000000,0.0378513,0.0275143
5.0000000,0.0293703,0.0187899
6.0000000,0.0250000,0.0133345
7.0000000,0.0231443,0.0111412
8.0000000,0.0219918,0.0100106
9.0000000,0.0211131,0.0092842
10.0000000,0.0202617,0.0086046
11.0000000,0.0197175,0.0081643
12.0000000,0.0191904,0.0077585
13.0000000,0.0187468,0.0074898
14.0000000,0.0184488,0.0072502
15.0000000,0.0181723,0.0070529
16.0000000,0.0179476,0.0068875
17.0000000,0.0177007,0.0067635
18.0000000,0.0175319,0.0066324
19.0000000,0.0173930,0.0065387
20.0000000,0.0172061,0.0064268
21.0000000,0.0170534,0.0063506
22.0000000,0.0169651,0.0063076
23.0000000,0.0168113,0.0062158
24.0000000,0.0167099,0.0061424
25.0000000,0.0165639,0.0060915
26.0000000,0.0165570,0.0060828
27.0000000,0.0163666,0.0060037
28.0000000,0.0162976,0.0059811
29.0000000,0.0162107,0.0059260
30.0000000,0.0161579,0.0059077
31.0000000,0.0160518,0.0058497
32.0000000,0.0159164,0.0057941
33.0000000,0.0158988,0.0057785
34.0000000,0.0157730,0.0057482
35.0000000,0.0157358,0.0057182
36.0000000,0.0156468,0.0056743
37.0000000,0.0155141,0.0056487
38.0000000,0.0155281,0.0056426
39.0000000,0.0154492,0.0056146
40.0000000,0.0154459,0.0056390
41.0000000,0.0152999,0.0055793
42.0000000,0.0153489,0.0055579
43.0000000,0.0152138,0.0055325
44.0000000,0.0151801,0.0055277
45.0000000,0.0151664,0.0055225
46.0000000,0.0150803,0.0055077
47.0000000,0.0150603,0.0054943
48.0000000,0.0149682,0.0054771
49.0000000,0.0149414,0.0054552
50.0000000,0.0149688,0.0054729
51.0000000,0.0148873,0.0054482
52.0000000,0.0148343,0.0054306
53.0000000,0.0148779,0.0054633
54.0000000,0.0147613,0.0054125
55.0000000,0.0147319,0.0054130
56.0000000,0.0146295,0.0053851
57.0000000,0.0146764,0.0054067
58.0000000,0.0146362,0.0053932
59.0000000,0.0145756,0.0053722
60.0000000,0.0145507,0.0053684
61.0000000,0.0144902,0.0053566
62.0000000,0.0144807,0.0053660
63.0000000,0.0144560,0.0053557
64.0000000,0.0144266,0.0053345
65.0000000,0.0144368,0.0053566
66.0000000,0.0144268,0.0053569
67.0000000,0.0143691,0.0053329
68.0000000,0.0143076,0.0053328
69.0000000,0.0142838,0.0053234
70.0000000,0.0142415,0.0053120
71.0000000,0.0142231,0.0053202
72.0000000,0.0142045,0.0053075
73.0000000,0.0141807,0.0053135
74.0000000,0.0141342,0.0052976
75.0000000,0.0141034,0.0052977
76.0000000,0.0140879,0.0052981
77.0000000,0.0140748,0.0052900
78.0000000,0.0140164,0.0052891
79.0000000,0.0140303,0.0053015
80.0000000,0.0139969,0.0053051
81.0000000,0.0139218,0.0052713
82.0000000,0.0139431,0.0052891
83.0000000,0.0138926,0.0052708
84.0000000,0.0138427,0.0052621
85.0000000,0.0138915,0.0052958
86.0000000,0.0138581,0.0052767
87.0000000,0.0138407,0.0052738
88.0000000,0.0138345,0.0052714
89.0000000,0.0137815,0.0052666
90.0000000,0.0138441,0.0053033
91.0000000,0.0137680,0.0052654
92.0000000,0.0137651,0.0052658
93.0000000,0.0137429,0.0052586
94.0000000,0.0137223,0.0052813
95.0000000,0.0136864,0.0052480
96.0000000,0.0136944,0.0052713
97.0000000,0.0137164,0.0052797
98.0000000,0.0136719,0.0052632
99.0000000,0.0136097,0.0052454
100.0000000,0.0136552,0.0052757
101.0000000,0.0136630,0.0052942
102.0000000,0.0135711,0.0052446
103.0000000,0.0135377,0.0052345
104.0000000,0.0135548,0.0052710
105.0000000,0.0134859,0.0052399
106.0000000,0.0135265,0.0052543
107.0000000,0.0135159,0.0052407
108.0000000,0.0135333,0.0052592
109.0000000,0.0135098,0.0052523
110.0000000,0.0135107,0.0052649
111.0000000,0.0134682,0.0052470
112.0000000,0.0134545,0.0052511
113.0000000,0.0134469,0.0052621
114.0000000,0.0135302,0.0053140
115.0000000,0.0133938,0.0052335
116.0000000,0.0134100,0.0052648
117.0000000,0.0133272,0.0052336
118.0000000,0.0134261,0.0052671
119.0000000,0.0133710,0.0052363
120.0000000,0.0133468,0.0052422
121.0000000,0.0133965,0.0052720
122.0000000,0.0133265,0.0052419
123.0000000,0.0133144,0.0052419
124.0000000,0.0132939,0.0052439
125.0000000,0.0132686,0.0052345
126.0000000,0.0132713,0.0052388
127.0000000,0.0133041,0.0052464
128.0000000,0.0132641,0.0052362
129.0000000,0.0132699,0.0052483
130.0000000,0.0132812,0.0052499
131.0000000,0.0132936,0.0052542
132.0000000,0.0132431,0.0052357
133.0000000,0.0132622,0.0052606
134.0000000,0.0132090,0.0052294
135.0000000,0.0132294,0.0052406
136.0000000,0.0131840,0.0052300
137.0000000,0.0131871,0.0052282
138.0000000,0.0131724,0.0052235
139.0000000,0.0131824,0.0052529
140.0000000,0.0132282,0.0052713
141.0000000,0.0131307,0.0052280
142.0000000,0.0131735,0.0052411
143.0000000,0.0131814,0.0052625
144.0000000,0.0131637,0.0052482
145.0000000,0.0131297,0.0052327
146.0000000,0.0131281,0.0052487
147.0000000,0.0131338,0.0052546
148.0000000,0.0131011,0.0052347
149.0000000,0.0131207,0.0052461
150.0000000,0.0131031,0.0052351
151.0000000,0.0130533,0.0052254
152.0000000,0.0130243,0.0052169
153.0000000,0.0130307,0.0052058
154.0000000,0.0130970,0.0052469
155.0000000,0.0130461,0.0052240
156.0000000,0.0130406,0.0052322
157.0000000,0.0130325,0.0052218
158.0000000,0.0130665,0.0052382
159.0000000,0.0130947,0.0052714
160.0000000,0.0130119,0.0052250
161.0000000,0.0130452,0.0052634
162.0000000,0.0130274,0.0052342
163.0000000,0.0130446,0.0052647
164.0000000,0.0130283,0.0052404
165.0000000,0.0130269,0.0052469
166.0000000,0.0129761,0.0052264
167.0000000,0.0129763,0.0052284
168.0000000,0.0129421,0.0052207
169.0000000,0.0129233,0.0052080
170.0000000,0.0129970,0.0052566
171.0000000,0.0129718,0.0052415
172.0000000,0.0129182,0.0052108
173.0000000,0.0129233,0.0052242
174.0000000,0.0129068,0.0052139
175.0000000,0.0129332,0.0052407
176.0000000,0.0129377,0.0052356
177.0000000,0.0129153,0.0052295
178.0000000,0.0129773,0.0052598
179.0000000,0.0129134,0.0052291
180.0000000,0.0129052,0.0052174
181.0000000,0.0128743,0.0052024
182.0000000,0.0128643,0.0052123
183.0000000,0.0128689,0.0052115
184.0000000,0.0128595,0.0052146
185.0000000,0.0128450,0.0052121
186.0000000,0.0128984,0.0052350
187.0000000,0.0128623,0.0052131
188.0000000,0.0128882,0.0052308
189.0000000,0.0129188,0.0052690
190.0000000,0.0128331,0.0052087
191.0000000,0.0128398,0.0052312
192.0000000,0.0128076,0.0052021
193.0000000,0.0128221,0.0052211
194.0000000,0.0128283,0.0051997
195.0000000,0.0128577,0.0052464
196.0000000,0.0128391,0.0052363
197.0000000,0.0127937,0.0052091
198.0000000,0.0127946,0.0052217
199.0000000,0.0128479,0.0052368
200.0000000,0.0127662,0.0051928
201.0000000,0.0127935,0.0052140
202.0000000,0.0127597,0.0051955
203.0000000,0.0127669,0.0052165
204.0000000,0.0127803,0.0052136
205.0000000,0.0127673,0.0052216
206.0000000,0.0127654,0.0052172
207.0000000,0.0128416,0.0052670
208.0000000,0.0128073,0.0052396
209.0000000,0.0127838,0.0052268
210.0000000,0.0127844,0.0052218
211.0000000,0.0127641,0.0052224
212.0000000,0.0127394,0.0052213
213.0000000,0.0127840,0.0052407
214.0000000,0.0128254,0.0052643
215.0000000,0.0127462,0.0052075
216.0000000,0.0127300,0.0052117
217.0000000,0.0127601,0.0052319
218.0000000,0.0127010,0.0052056
219.0000000,0.0127936,0.0052552
220.0000000,0.0127301,0.0052277
221.0000000,0.0127781,0.0052476
222.0000000,0.0127466,0.0052203
223.0000000,0.0127249,0.0052309
224.0000000,0.0126926,0.0052077
225.0000000,0.0127205,0.0052248
226.0000000,0.0128040,0.0052567
227.0000000,0.0126470,0.0051921
228.0000000,0.0126107,0.0051730
229.0000000,0.0126249,0.0051741
230.0000000,0.0126741,0.0052231
231.0000000,0.0126789,0.0052088
232.0000000,0.0127583,0.0052758
233.0000000,0.0127031,0.0052363
234.0000000,0.0125849,0.0051697
235.0000000,0.0127028,0.0052133
236.0000000,0.0125976,0.0051828
237.0000000,0.0126227,0.0051879
238.0000000,0.0126884,0.0052310
239.0000000,0.0126516,0.0052172
240.0000000,0.0126496,0.0052110
241.0000000,0.0126475,0.0052152
242.0000000,0.0126040,0.0051791
243.0000000,0.0126309,0.0052199
244.0000000,0.0126829,0.0052256
245.0000000,0.0126282,0.0052163
246.0000000,0.0126188,0.0052081
247.0000000,0.0126365,0.0052229
248.0000000,0.0125979,0.0052031
249.0000000,0.0125891,0.0052110
250.0000000,0.0125932,0.0052036
251.0000000,0.0125729,0.0051926
252.0000000,0.0126659,0.0052559
253.0000000,0.0125949,0.0052059
254.0000000,0.0126839,0.0052701
255.0000000,0.0126007,0.0052144
256.0000000,0.0126472,0.0052368
257.0000000,0.0125672,0.0051933
258.0000000,0.0125709,0.0052111
259.0000000,0.0126213,0.0052319
260.0000000,0.0126250,0.0052365
261.0000000,0.0126781,0.0052619
262.0000000,0.0125512,0.0051902
263.0000000,0.0125783,0.0051971
264.0000000,0.0125982,0.0052244
265.0000000,0.0125555,0.0052074
266.0000000,0.0125643,0.0052093
267.0000000,0.0125221,0.0051786
268.0000000,0.0125012,0.0051706
269.0000000,0.0124934,0.0051793
270.0000000,0.0125056,0.0051706
271.0000000,0.0124849,0.0051578
272.0000000,0.0125229,0.0051828
273.0000000,0.0125340,0.0051982
274.0000000,0.0125253,0.0051959
275.0000000,0.0125435,0.0052075
276.0000000,0.0125623,0.0052197
277.0000000,0.0124724,0.0051698
278.0000000,0.0125185,0.0052076
279.0000000,0.0124863,0.0051823
280.0000000,0.0125320,0.0052191
281.0000000,0.0125587,0.0052223
282.0000000,0.0124750,0.0051945
283.0000000,0.0124588,0.0051694
284.0000000,0.0124655,0.0051763
285.0000000,0.0125196,0.0052005
286.0000000,0.0124642,0.0051748
287.0000000,0.0125967,0.0052535
288.0000000,0.0125044,0.0051910
289.0000000,0.0124979,0.0051941
290.0000000,0.0125318,0.0052280
291.0000000,0.0124358,0.0051766
292.0000000,0.0124308,0.0051629
293.0000000,0.0124237,0.0051714
294.0000000,0.0124170,0.0051672
295.0000000,0.0124218,0.0051697
296.0000000,0.0125628,0.0052442
297.0000000,0.0124975,0.0052180
298.0000000,0.0124756,0.0052091
299.0000000,0.0124362,0.0051676
300.0000000,0.0124511,0.0051847
301.0000000,0.0123971,0.0051528
302.0000000,0.0124916,0.0052238
303.0000000,0.0124308,0.0051821
304.0000000,0.0124347,0.0051874
305.0000000,0.0124478,0.0051954
306.0000000,0.0123673,0.0051560
307.0000000,0.0124384,0.0051960
308.0000000,0.0124096,0.0051716
309.0000000,0.0124443,0.0051920
310.0000000,0.0124385,0.0051796
311.0000000,0.0124187,0.0051945
312.0000000,0.0124347,0.0051976
313.0000000,0.0124274,0.0052043
314.0000000,0.0124762,0.0052142
315.0000000,0.0124207,0.0051968
316.0000000,0.0124676,0.0052089
317.0000000,0.0123882,0.0051614
318.0000000,0.0124150,0.0051917
319.0000000,0.0125449,0.0052457
320.0000000,0.0123909,0.0051749
321.0000000,0.0124200,0.0051849
322.0000000,0.0123836,0.0051706
323.0000000,0.0123489,0.0051592
324.0000000,0.0124482,0.0052232
325.0000000,0.0123948,0.0051868
326.0000000,0.0123764,0.0051660
327.0000000,0.0124396,0.0052283
328.0000000,0.0123529,0.0051673
329.0000000,0.0123977,0.0051912
330.0000000,0.0124118,0.0052038
331.0000000,0.0124248,0.0052215
332.0000000,0.0123531,0.0051618
333.0000000,0.0123721,0.0051897
334.0000000,0.0123734,0.0051781
335.0000000,0.0124529,0.0052267
336.0000000,0.0123290,0.0051742
337.0000000,0.0123279,0.0051619
338.0000000,0.0124135,0.0052144
339.0000000,0.0123677,0.0051891
340.0000000,0.0124187,0.0052298
341.0000000,0.0123522,0.0051840
342.0000000,0.0123435,0.0051748
343.0000000,0.0123720,0.0051964
344.0000000,0.0123148,0.0051614
345.0000000,0.0123527,0.0051970
346.0000000,0.0123181,0.0051627
347.0000000,0.0124080,0.0052244
348.0000000,0.0123139,0.0051767
349.0000000,0.0123240,0.0051773
350.0000000,0.0123532,0.0051861
351.0000000,0.0123090,0.0051734
352.0000000,0.0123453,0.0051686
353.0000000,0.0123137,0.0051588
354.0000000,0.0123539,0.0051969
355.0000000,0.0122794,0.0051363
356.0000000,0.0123727,0.0052121
357.0000000,0.0123218,0.0051752
358.0000000,0.0123378,0.0051782
359.0000000,0.0123401,0.0051912
360.0000000,0.0122712,0.0051581
361.0000000,0.0122627,0.0051524
362.0000000,0.0122901,0.0051633
363.0000000,0.0122970,0.0051666
364.0000000,0.0124046,0.0052346
365.0000000,0.0123457,0.0052097
366.0000000,0.0123025,0.0051758
367.0000000,0.0123034,0.0051635
368.0000000,0.0122648,0.0051560
369.0000000,0.0123706,0.0052189
370.0000000,0.0124548,0.0052627
371.0000000,0.0123036,0.0051769
372.0000000,0.0123487,0.0052085
373.0000000,0.0122714,0.0051726
374.0000000,0.0122352,0.0051526
375.0000000,0.0123532,0.0052144
376.0000000,0.0123326,0.0052016
377.0000000,0.0122884,0.0051765
378.0000000,0.0122453,0.0051536
379.0000000,0.0122771,0.0051704
380.0000000,0.0122633,0.0051582
381.0000000,0.0122341,0.0051400
382.0000000,0.0122488,0.0051658
383.0000000,0.0122783,0.0051917
384.0000000,0.0123263,0.0052085
385.0000000,0.0122004,0.0051343
386.0000000,0.0122667,0.0051762
387.0000000,0.0122921,0.0051917
388.0000000,0.0122605,0.0051626
389.0000000,0.0122500,0.0051607
390.0000000,0.0122837,0.0051851
391.0000000,0.0122962,0.0051797
392.0000000,0.0123575,0.0052291
393.0000000,0.0122916,0.0051912
394.0000000,0.0122876,0.0051981
395.0000000,0.0122614,0.0051737
396.0000000,0.0122587,0.0051768
397.0000000,0.0122575,0.0051868
398.0000000,0.0122359,0.0051757
399.0000000,0.0122653,0.0051842
400.0000000,0.0123525,0.0052307
401.0000000,0.0122112,0.0051524
402.0000000,0.0122383,0.0051826
403.0000000,0.0122611,0.0051804
404.0000000,0.0122504,0.0051775
405.0000000,0.0121809,0.0051481
406.0000000,0.0122630,0.0051912
407.0000000,0.0121961,0.0051382
408.0000000,0.0122441,0.0051748
409.0000000,0.0122242,0.0051717
410.0000000,0.0123282,0.0052320
411.0000000,0.0122700,0.0052022
412.0000000,0.0121911,0.0051570
413.0000000,0.0122293,0.0051596
414.0000000,0.0121945,0.0051497
415.0000000,0.0122162,0.0051686
416.0000000,0.0121817,0.0051514
417.0000000,0.0122911,0.0052022
418.0000000,0.0122171,0.0051570
419.0000000,0.0122155,0.0051674
420.0000000,0.0121929,0.0051571
421.0000000,0.0121885,0.0051490
422.0000000,0.0122636,0.0052169
423.0000000,0.0122031,0.0051728
424.0000000,0.0121757,0.0051489
425.0000000,0.0121534,0.0051396
426.0000000,0.0122095,0.0051693
427.0000000,0.0121738,0.0051555
428.0000000,0.0122683,0.0052096
429.0000000,0.0121854,0.0051544
430.0000000,0.0122168,0.0051810
431.0000000,0.0121993,0.0051639
432.0000000,0.0121799,0.0051469
433.0000000,0.0121577,0.0051428
434.0000000,0.0121746,0.0051580
435.0000000,0.0122144,0.0051790
436.0000000,0.0121834,0.0051524
437.0000000,0.0121751,0.0051637
438.0000000,0.0121665,0.0051471
439.0000000,0.0122581,0.0052173
440.0000000,0.0121972,0.0051852
441.0000000,0.0121405,0.0051420
442.0000000,0.0121802,0.0051730
443.0000000,0.0121652,0.0051605
444.0000000,0.0122274,0.0051958
445.0000000,0.0122031,0.0051794
446.0000000,0.0121408,0.0051361
447.0000000,0.0121532,0.0051588
448.0000000,0.0123013,0.0052473
449.0000000,0.0122049,0.0051956
450.0000000,0.0122013,0.0051710
451.0000000,0.0121304,0.0051398
452.0000000,0.0121419,0.0051447
453.0000000,0.0121348,0.0051484
454.0000000,0.0121801,0.0051673
455.0000000,0.0121655,0.0051613
456.0000000,0.0121506,0.0051549
457.0000000,0.0121641,0.0051628
458.0000000,0.0121537,0.0051499
459.0000000,0.0122066,0.0051848
460.0000000,0.0121761,0.0051873
461.0000000,0.0121499,0.0051652
462.0000000,0.0121952,0.0051715
463.0000000,0.0121209,0.0051379
464.0000000,0.0121894,0.0051844
465.0000000,0.0121558,0.0051717
466.0000000,0.0121395,0.0051564
467.0000000,0.0122778,0.0052267
468.0000000,0.0121134,0.0051331
469.0000000,0.0121377,0.0051602
470.0000000,0.0121230,0.0051518
471.0000000,0.0121167,0.0051471
472.0000000,0.0121558,0.0051604
473.0000000,0.0120922,0.0051230
474.0000000,0.0121420,0.0051722
475.0000000,0.0120966,0.0051385
476.0000000,0.0120772,0.0051290
477.0000000,0.0121142,0.0051433
478.0000000,0.0122186,0.0052174
479.0000000,0.0121449,0.0051659
480.0000000,0.0122001,0.0051875
481.0000000,0.0121674,0.0051901
482.0000000,0.0121695,0.0051881
483.0000000,0.0121019,0.0051370
484.0000000,0.0121229,0.0051667
485.0000000,0.0121698,0.0051838
486.0000000,0.0121588,0.0051733
487.0000000,0.0120995,0.0051336
488.0000000,0.0121492,0.0051814
489.0000000,0.0121496,0.0051802
490.0000000,0.0121181,0.0051559
491.0000000,0.0120961,0.0051556
492.0000000,0.0121270,0.0051578
493.0000000,0.0120636,0.0051352
494.0000000,0.0120716,0.0051381
495.0000000,0.0121184,0.0051680
496.0000000,0.0121566,0.0051936
497.0000000,0.0120782,0.0051352
498.0000000,0.0120761,0.0051423
499.0000000,0.0120653,0.0051342
500.0000000,0.0121237,0.0051641
501.0000000,0.0121266,0.0051836
502.0000000,0.0121144,0.0051589
503.0000000,0.0121026,0.0051637
504.0000000,0.0121278,0.0051761
505.0000000,0.0120781,0.0051393
506.0000000,0.0120894,0.0051558
507.0000000,0.0121663,0.0051925
508.0000000,0.0121241,0.0051753
509.0000000,0.0120835,0.0051573
510.0000000,0.0121531,0.0051840
511.0000000,0.0121466,0.0051953
512.0000000,0.0120834,0.0051500
513.0000000,0.0120436,0.0051263
514.0000000,0.0120556,0.0051361
515.0000000,0.0121597,0.0052050
516.0000000,0.0120815,0.0051587
517.0000000,0.0120847,0.0051571
518.0000000,0.0121173,0.0051856
519.0000000,0.0120887,0.0051584
520.0000000,0.0120808,0.0051559
521.0000000,0.0120934,0.0051642
522.0000000,0.0120566,0.0051438
523.0000000,0.0120818,0.0051468
524.0000000,0.0121104,0.0051777
525.0000000,0.0120967,0.0051799
526.0000000,0.0121263,0.0051835
527.0000000,0.0120783,0.0051455
528.0000000,0.0120564,0.0051471
529.0000000,0.0120864,0.0051681
530.0000000,0.0120642,0.0051474
531.0000000,0.0120537,0.0051433
532.0000000,0.0120595,0.0051468
533.0000000,0.0120729,0.0051522
534.0000000,0.0120779,0.0051738
535.0000000,0.0120238,0.0051334
536.0000000,0.0120915,0.0051705
537.0000000,0.0120824,0.0051665
538.0000000,0.0120133,0.0051268
539.0000000,0.0120330,0.0051432
540.0000000,0.0120285,0.0051341
541.0000000,0.0120802,0.0051684
542.0000000,0.0120282,0.0051389
543.0000000,0.0120283,0.0051453
544.0000000,0.0120641,0.0051595
545.0000000,0.0120696,0.0051529
546.0000000,0.0120861,0.0051765
547.0000000,0.0121088,0.0051699
548.0000000,0.0120497,0.0051527
549.0000000,0.0120204,0.0051281
550.0000000,0.0119879,0.0051181
551.0000000,0.0120386,0.0051416
552.0000000,0.0120163,0.0051205
553.0000000,0.0119941,0.0051146
554.0000000,0.0120261,0.0051317
555.0000000,0.0120503,0.0051652
556.0000000,0.0120317,0.0051496
557.0000000,0.0120081,0.0051298
558.0000000,0.0120719,0.0051738
559.0000000,0.0120490,0.0051582
560.0000000,0.0120253,0.0051457
561.0000000,0.0120624,0.0051686
562.0000000,0.0119905,0.0051258
563.0000000,0.0120812,0.0051829
564.0000000,0.0120674,0.0051560
565.0000000,0.0120503,0.0051614
566.0000000,0.0120720,0.0051961
567.0000000,0.0120359,0.0051444
568.0000000,0.0120766,0.0051845
569.0000000,0.0120549,0.0051658
570.0000000,0.0120142,0.0051474
571.0000000,0.0120192,0.0051491
572.0000000,0.0119928,0.0051181
573.0000000,0.0120108,0.0051295
574.0000000,0.0120164,0.0051481
575.0000000,0.0120136,0.0051428
576.0000000,0.0120371,0.0051727
577.0000000,0.0119963,0.0051359
578.0000000,0.0121183,0.0051980
579.0000000,0.0120086,0.0051346
580.0000000,0.0120212,0.0051526
581.0000000,0.0120219,0.0051501
582.0000000,0.0119632,0.0051222
583.0000000,0.0120514,0.0051818
584.0000000,0.0120927,0.0052094
585.0000000,0.0120170,0.0051445
586.0000000,0.0120214,0.0051636
587.0000000,0.0120849,0.0051926
588.0000000,0.0120820,0.0051926
589.0000000,0.0119804,0.0051217
590.0000000,0.0119559,0.0051197
591.0000000,0.0119914,0.0051398
592.0000000,0.0120198,0.0051585
593.0000000,0.0120065,0.0051424
594.0000000,0.0120230,0.0051512
595.0000000,0.0119611,0.0051227
596.0000000,0.0120653,0.0051686
597.0000000,0.0120090,0.0051454
598.0000000,0.0120157,0.0051494
599.0000000,0.0119317,0.0050950
600.0000000,0.0120055,0.0051525
601.0000000,0.0121436,0.0052313
602.0000000,0.0119757,0.0051219
603.0000000,0.0119505,0.0051210
604.0000000,0.0119783,0.0051427
605.0000000,0.0119899,0.0051610
606.0000000,0.0121001,0.0052028
607.0000000,0.0120521,0.0051856
608.0000000,0.0119493,0.0051277
609.0000000,0.0119843,0.0051389
610.0000000,0.0119223,0.0050998
611.0000000,0.0120298,0.0051784
612.0000000,0.0120527,0.0051641
613.0000000,0.0119782,0.0051446
614.0000000,0.0119773,0.0051444
615.0000000,0.0119821,0.0051495
616.0000000,0.0119859,0.0051500
617.0000000,0.0120317,0.0051690
618.0000000,0.0120233,0.0051678
619.0000000,0.0119895,0.0051344
620.0000000,0.0120437,0.0051936
621.0000000,0.0120188,0.0051414
622.0000000,0.0119753,0.0051255
623.0000000,0.0119900,0.0051486
624.0000000,0.0119771,0.0051488
625.0000000,0.0120980,0.0052232
626.0000000,0.0120215,0.0051537
627.0000000,0.0119736,0.0051397
628.0000000,0.0119837,0.0051602
629.0000000,0.0119966,0.0051549
630.0000000,0.0119818,0.0051535
631.0000000,0.0119995,0.0051603
632.0000000,0.0119455,0.0051358
633.0000000,0.0120174,0.0051736
634.0000000,0.0120621,0.0052056
635.0000000,0.0119445,0.0051339
636.0000000,0.0119613,0.0051395
637.0000000,0.0119849,0.0051537
638.0000000,0.0119680,0.0051300
639.0000000,0.0119774,0.0051557
640.0000000,0.0120275,0.0051838
641.0000000,0.0119655,0.0051561
642.0000000,0.0119813,0.0051479
643.0000000,0.0120188,0.0051664
644.0000000,0.0119370,0.0051217
645.0000000,0.0119765,0.0051423
646.0000000,0.0120149,0.0051778
647.0000000,0.0120926,0.0052313
648.0000000,0.0120028,0.0051746
649.0000000,0.0119921,0.0051693
650.0000000,0.0119928,0.0051447
651.0000000,0.0119880,0.0051681
652.0000000,0.0119322,0.0051391
653.0000000,0.0119435,0.0051389
654.0000000,0.0120343,0.0051789
655.0000000,0.0119262,0.0051209
656.0000000,0.0119898,0.0051468
657.0000000,0.0119613,0.0051438
658.0000000,0.0120204,0.0051872
659.0000000,0.0120117,0.0051793
660.0000000,0.0119378,0.0051378
661.0000000,0.0120004,0.0051816
662.0000000,0.0119554,0.0051444
663.0000000,0.0119348,0.0051267
664.0000000,0.0119139,0.0051071
665.0000000,0.0119772,0.0051585
666.0000000,0.0120169,0.0051775
667.0000000,0.0120102,0.0051822
668.0000000,0.0119598,0.0051559
669.0000000,0.0120126,0.0051922
670.0000000,0.0119784,0.0051713
671.0000000,0.0119879,0.0051768
672.0000000,0.0119349,0.0051393
673.0000000,0.0119183,0.0051265
674.0000000,0.0119679,0.0051633
675.0000000,0.0120133,0.0051840
676.0000000,0.0120205,0.0052005
677.0000000,0.0119326,0.0051347
678.0000000,0.0119769,0.0051669
679.0000000,0.0119228,0.0051424
680.0000000,0.0119664,0.0051537
681.0000000,0.0118981,0.0051212
682.0000000,0.0119512,0.0051542
683.0000000,0.0119823,0.0051753
684.0000000,0.0119269,0.0051255
685.0000000,0.0119293,0.0051365
686.0000000,0.0119945,0.0051938
687.0000000,0.0119339,0.0051578
688.0000000,0.0119902,0.0051778
689.0000000,0.0119211,0.0051304
690.0000000,0.0119482,0.0051440
691.0000000,0.0119668,0.0051696
692.0000000,0.0119160,0.0051423
693.0000000,0.0119315,0.0051429
694.0000000,0.0120078,0.0051856
695.0000000,0.0119092,0.0051355
696.0000000,0.0119331,0.0051560
697.0000000,0.0119489,0.0051738
698.0000000,0.0119464,0.0051511
699.0000000,0.0119614,0.0051642
700.0000000,0.0119062,0.0051242
701.0000000,0.0119719,0.0051775
702.0000000,0.0118914,0.0051142
703.0000000,0.0119689,0.0051716
704.0000000,0.0119399,0.0051454
705.0000000,0.0119178,0.0051427
706.0000000,0.0119584,0.0051742
707.0000000,0.0118885,0.0051244
708.0000000,0.0118456,0.0050948
709.0000000,0.0119431,0.0051504
710.0000000,0.0119011,0.0051292
711.0000000,0.0119019,0.0051266
712.0000000,0.0118853,0.0051212
713.0000000,0.0119417,0.0051584
714.0000000,0.0119413,0.0051800
715.0000000,0.0118692,0.0051037
716.0000000,0.0118936,0.0051285
717.0000000,0.0119544,0.0051632
718.0000000,0.0119285,0.0051537
719.0000000,0.0119036,0.0051265
720.0000000,0.0119324,0.0051651
721.0000000,0.0119186,0.0051528
722.0000000,0.0119219,0.0051379
723.0000000,0.0119817,0.0051615
724.0000000,0.0119550,0.0051561
725.0000000,0.0118571,0.0051106
726.0000000,0.0119217,0.0051616
727.0000000,0.0120463,0.0052061
728.0000000,0.0119565,0.0051865
729.0000000,0.0119488,0.0051595
730.0000000,0.0118914,0.0051400
731.0000000,0.0118989,0.0051450
732.0000000,0.0118581,0.0051174
733.0000000,0.0119410,0.0051626
734.0000000,0.0119093,0.0051415
735.0000000,0.0119363,0.0051673
736.0000000,0.0118818,0.0051405
737.0000000,0.0118557,0.0051195
738.0000000,0.0118923,0.0051374
739.0000000,0.0119013,0.0051408
740.0000000,0.0118796,0.0051326
741.0000000,0.0119373,0.0051578
742.0000000,0.0118829,0.0051372
743.0000000,0.0118970,0.0051441
744.0000000,0.0118800,0.0051379
745.0000000,0.0118930,0.0051480
746.0000000,0.0119329,0.0051578
747.0000000,0.0119216,0.0051586
748.0000000,0.0118496,0.0051159
749.0000000,0.0119249,0.0051525
750.0000000,0.0118960,0.0051399
751.0000000,0.0119267,0.0051531
752.0000000,0.0118753,0.0051209
753.0000000,0.0118900,0.0051305
754.0000000,0.0119145,0.0051621
755.0000000,0.0119255,0.0051610
756.0000000,0.0118961,0.0051505
757.0000000,0.0119116,0.0051558
758.0000000,0.0118742,0.0051312
759.0000000,0.0118833,0.0051460
760.0000000,0.0118906,0.0051517
761.0000000,0.0118933,0.0051510
762.0000000,0.0118517,0.0051181
763.0000000,0.0119198,0.0051503
764.0000000,0.0119787,0.0052041
765.0000000,0.0118831,0.0051404
766.0000000,0.0118419,0.0051215
767.0000000,0.0118676,0.0051236
768.0000000,0.0118443,0.0051266
769.0000000,0.0119175,0.0051569
770.0000000,0.0119288,0.0051619
771.0000000,0.0118516,0.0051270
772.0000000,0.0118652,0.0051346
773.0000000,0.0119367,0.0051812
774.0000000,0.0119856,0.0051799
775.0000000,0.0118716,0.0051243
776.0000000,0.0119267,0.0051829
777.0000000,0.0120606,0.0052579
778.0000000,0.0119452,0.0051837
779.0000000,0.0118277,0.0051086
780.0000000,0.0120021,0.0052162
781.0000000,0.0119143,0.0051708
782.0000000,0.0119065,0.0051574
783.0000000,0.0118790,0.0051611
784.0000000,0.0119636,0.0052099
785.0000000,0.0118202,0.0050931
786.0000000,0.0118392,0.0051217
787.0000000,0.0118258,0.0051147
788.0000000,0.0119701,0.0052038
789.0000000,0.0118817,0.0051577
790.0000000,0.0118783,0.0051360
791.0000000,0.0118513,0.0051291
792.0000000,0.0118782,0.0051320
793.0000000,0.0118294,0.0051166
794.0000000,0.0118518,0.0051442
795.0000000,0.0119178,0.0051611
796.0000000,0.0118651,0.0051266
797.0000000,0.0119789,0.0052199
798.0000000,0.0119375,0.0051825
799.0000000,0.0118018,0.0051029
800.0000000,0.0119093,0.0051660
801.0000000,0.0119455,0.0052044
802.0000000,0.0118647,0.0051383
803.0000000,0.0118633,0.0051488
804.0000000,0.0119215,0.0051749
805.0000000,0.0118976,0.0051591
806.0000000,0.0119264,0.0051946
807.0000000,0.0119119,0.0051493
808.0000000,0.0118468,0.0051281
809.0000000,0.0119439,0.0051878
810.0000000,0.0118615,0.0051518
811.0000000,0.0118378,0.0051280
812.0000000,0.0119015,0.0051612
813.0000000,0.0118571,0.0051374
814.0000000,0.0118472,0.0051372
815.0000000,0.0118979,0.0051811
816.0000000,0.0118533,0.0051380
817.0000000,0.0117830,0.0050924
818.0000000,0.0118714,0.0051639
819.0000000,0.0118382,0.0051227
820.0000000,0.0118613,0.0051512
821.0000000,0.0118067,0.0051099
822.0000000,0.0118947,0.0051758
823.0000000,0.0118908,0.0051535
824.0000000,0.0118597,0.0051523
825.0000000,0.0118699,0.0051505
826.0000000,0.0118387,0.0051360
827.0000000,0.0118160,0.0051255
828.0000000,0.0118123,0.0051225
829.0000000,0.0118930,0.0051678
830.0000000,0.0118359,0.0051367
831.0000000,0.0118621,0.0051479
832.0000000,0.0118052,0.0051180
833.0000000,0.0118237,0.0051179
834.0000000,0.0118593,0.0051627
835.0000000,0.0117972,0.0051235
836.0000000,0.0118823,0.0051569
837.0000000,0.0118372,0.0051271
838.0000000,0.0118124,0.0051241
839.0000000,0.0117932,0.0050947
840.0000000,0.0118144,0.0051232
841.0000000,0.0118318,0.0051329
842.0000000,0.0118533,0.0051434
843.0000000,0.0118625,0.0051556
844.0000000,0.0118181,0.0051136
845.0000000,0.0118266,0.0051319
846.0000000,0.0119306,0.0052072
847.0000000,0.0118505,0.0051618
848.0000000,0.0118007,0.0051250
849.0000000,0.0118455,0.0051571
850.0000000,0.0118752,0.0051685
851.0000000,0.0118218,0.0051416
852.0000000,0.0118192,0.0051099
853.0000000,0.0117898,0.0051175
854.0000000,0.0118039,0.0051212
855.0000000,0.0118033,0.0051248
856.0000000,0.0118936,0.0051823
857.0000000,0.0118470,0.0051457
858.0000000,0.0118937,0.0051661
859.0000000,0.0118020,0.0051142
860.0000000,0.0118698,0.0051645
861.0000000,0.0118411,0.0051392
862.0000000,0.0118523,0.0051516
863.0000000,0.0118183,0.0051338
864.0000000,0.0118636,0.0051749
865.0000000,0.0118276,0.0051265
866.0000000,0.0118302,0.0051521
867.0000000,0.0117773,0.0050991
868.0000000,0.0118446,0.0051530
869.0000000,0.0118025,0.0051232
870.0000000,0.0119518,0.0052066
871.0000000,0.0118086,0.0051286
872.0000000,0.0118773,0.0051686
873.0000000,0.0118033,0.0051368
874.0000000,0.0118028,0.0051295
875.0000000,0.0118334,0.0051412
876.0000000,0.0118386,0.0051417
877.0000000,0.0118604,0.0051607
878.0000000,0.0118195,0.0051441
879.0000000,0.0119122,0.0052125
880.0000000,0.0118041,0.0051327
881.0000000,0.0117939,0.0051198
882.0000000,0.0118233,0.0051345
883.0000000,0.0118227,0.0051461
884.0000000,0.0118280,0.0051500
885.0000000,0.0117934,0.0051266
886.0000000,0.0118867,0.0051714
887.0000000,0.0118458,0.0051308
888.0000000,0.0118108,0.0051401
889.0000000,0.0120436,0.0052829
890.0000000,0.0120808,0.0052923
891.0000000,0.0118352,0.0051473
892.0000000,0.0118055,0.0051266
893.0000000,0.0117928,0.0051284
894.0000000,0.0117973,0.0051241
895.0000000,0.0117647,0.0051185
896.0000000,0.0118144,0.0051431
897.0000000,0.0118147,0.0051196
898.0000000,0.0117695,0.0051055
899.0000000,0.0118586,0.0051722
900.0000000,0.0118138,0.0051173
901.0000000,0.0118424,0.0051693
902.0000000,0.0118182,0.0051567
903.0000000,0.0118215,0.0051396
904.0000000,0.0118883,0.0051821
905.0000000,0.0118287,0.0051477
906.0000000,0.0118028,0.0051306
907.0000000,0.0117867,0.0051285
908.0000000,0.0117811,0.0051203
909.0000000,0.0119374,0.0052130
910.0000000,0.0118184,0.0051483
911.0000000,0.0117922,0.0051414
912.0000000,0.0118094,0.0051381
913.0000000,0.0117854,0.0051256
914.0000000,0.0118461,0.0051589
915.0000000,0.0118107,0.0051295
916.0000000,0.0118132,0.0051382
917.0000000,0.0117933,0.0051193
918.0000000,0.0117946,0.0051338
919.0000000,0.0118454,0.0051711
920.0000000,0.0118156,0.0051584
921.0000000,0.0118050,0.0051174
922.0000000,0.0118046,0.0051381
923.0000000,0.0117787,0.0051236
924.0000000,0.0118335,0.0051481
925.0000000,0.0117787,0.0051199
926.0000000,0.0117648,0.0051215
927.0000000,0.0117300,0.0050946
928.0000000,0.0117508,0.0051140
929.0000000,0.0117816,0.0051183
930.0000000,0.0118062,0.0051286
931.0000000,0.0117608,0.0051245
932.0000000,0.0117972,0.0051369
933.0000000,0.0118123,0.0051411
934.0000000,0.0118502,0.0051687
935.0000000,0.0118687,0.0051993
936.0000000,0.0117597,0.0051251
937.0000000,0.0118008,0.0051458
938.0000000,0.0118707,0.0051562
939.0000000,0.0118783,0.0051788
940.0000000,0.0117456,0.0051076
941.0000000,0.0117919,0.0051403
942.0000000,0.0118249,0.0051569
943.0000000,0.0117659,0.0051276
944.0000000,0.0117463,0.0051125
945.0000000,0.0117847,0.0051281
946.0000000,0.0118402,0.0051638
947.0000000,0.0118118,0.0051447
948.0000000,0.0118333,0.0051768
949.0000000,0.0118278,0.0051382
950.0000000,0.0118806,0.0051956
951.0000000,0.0118021,0.0051454
952.0000000,0.0118864,0.0051661
953.0000000,0.0117631,0.0051202
954.0000000,0.0117319,0.0050846
955.0000000,0.0118176,0.0051464
956.0000000,0.0117676,0.0051221
957.0000000,0.0117943,0.0051494
958.0000000,0.0117856,0.0051543
959.0000000,0.0117657,0.0051250
960.0000000,0.0117800,0.0051212
961.0000000,0.0118991,0.0052000
962.0000000,0.0118389,0.0051749
963.0000000,0.0117879,0.0051446
964.0000000,0.0117478,0.0051073
965.0000000,0.0117495,0.0051044
966.0000000,0.0117774,0.0051384
967.0000000,0.0117703,0.0051299
968.0000000,0.0117353,0.0051113
969.0000000,0.0117957,0.0051610
970.0000000,0.0117283,0.0051039
971.0000000,0.0118421,0.0051640
972.0000000,0.0117720,0.0051350
973.0000000,0.0118104,0.0051559
974.0000000,0.0117545,0.0051156
975.0000000,0.0117685,0.0051369
976.0000000,0.0117941,0.0051418
977.0000000,0.0117650,0.0051215
978.0000000,0.0117710,0.0051285
979.0000000,0.0118013,0.0051634
980.0000000,0.0117336,0.0051155
981.0000000,0.0118108,0.0051684
982.0000000,0.0117418,0.0051018
983.0000000,0.0117726,0.0051487
984.0000000,0.0117734,0.0051234
985.0000000,0.0117539,0.0051213
986.0000000,0.0117666,0.0051339
987.0000000,0.0117006,0.0050830
988.0000000,0.0117792,0.0051238
989.0000000,0.0118224,0.0051631
990.0000000,0.0118041,0.0051564
991.0000000,0.0117669,0.0051206
992.0000000,0.0117579,0.0051222
993.0000000,0.0117683,0.0051461
994.0000000,0.0118412,0.0051831
995.0000000,0.0118153,0.0051736
996.0000000,0.0118097,0.0051597
997.0000000,0.0117329,0.0051081
998.0000000,0.0117390,0.0051110
999.0000000,0.0117645,0.0051301
1000.0000000,0.0118010,0.0051589
1001.0000000,0.0117508,0.0051275
1002.0000000,0.0117501,0.0051295
1003.0000000,0.0117762,0.0051254
1004.0000000,0.0118240,0.0051750
1005.0000000,0.0118126,0.0051781
1006.0000000,0.0117744,0.0051483
1007.0000000,0.0117712,0.0051295
1008.0000000,0.0117862,0.0051266
1009.0000000,0.0117853,0.0051522
1010.0000000,0.0118242,0.0051485
1011.0000000,0.0117313,0.0051257
1012.0000000,0.0117179,0.0050967
1013.0000000,0.0117370,0.0051162
1014.0000000,0.0117956,0.0051503
1015.0000000,0.0117224,0.0051177
1016.0000000,0.0117047,0.0050992
1017.0000000,0.0117648,0.0051305
1018.0000000,0.0117305,0.0051260
1019.0000000,0.0117246,0.0051190
1020.0000000,0.0117296,0.0051244
1021.0000000,0.0117067,0.0051004
1022.0000000,0.0117140,0.0050953
1023.0000000,0.0117634,0.0051442
1024.0000000,0.0118498,0.0051801
1025.0000000,0.0117206,0.0051107
1026.0000000,0.0116995,0.0051061
1027.0000000,0.0118001,0.0051699
1028.0000000,0.0117152,0.0051054
1029.0000000,0.0117031,0.0051017
1030.0000000,0.0117635,0.0051461
1031.0000000,0.0117060,0.0051117
1032.0000000,0.0117568,0.0051226
1033.0000000,0.0117351,0.0051353
1034.0000000,0.0117491,0.0051375
1035.0000000,0.0117625,0.0051485
1036.0000000,0.0118090,0.0051454
1037.0000000,0.0116962,0.0051083
1038.0000000,0.0117812,0.0051456
1039.0000000,0.0117262,0.0051217
1040.0000000,0.0117361,0.0051349
1041.0000000,0.0117401,0.0051235
1042.0000000,0.0117797,0.0051354
1043.0000000,0.0117953,0.0051577
1044.0000000,0.0117531,0.0051305
1045.0000000,0.0116895,0.0050891
1046.0000000,0.0117584,0.0051261
1047.0000000,0.0117961,0.0051636
1048.0000000,0.0117217,0.0051267
1049.0000000,0.0118166,0.0051771
1050.0000000,0.0117623,0.0051455
1051.0000000,0.0117435,0.0051315
1052.0000000,0.0117436,0.0051427
1053.0000000,0.0117343,0.0051203
1054.0000000,0.0117769,0.0051461
1055.0000000,0.0117458,0.0051470
1056.0000000,0.0118731,0.0052044
1057.0000000,0.0117275,0.0051246
1058.0000000,0.0117612,0.0051320
1059.0000000,0.0118867,0.0052290
1060.0000000,0.0117468,0.0051426
1061.0000000,0.0116930,0.0051087
1062.0000000,0.0116739,0.0050917
1063.0000000,0.0117480,0.0051310
1064.0000000,0.0117043,0.0051138
1065.0000000,0.0118256,0.0051961
1066.0000000,0.0117533,0.0051421
1067.0000000,0.0118031,0.0051804
1068.0000000,0.0117533,0.0051445
1069.0000000,0.0117289,0.0051329
1070.0000000,0.0117385,0.0051381
1071.0000000,0.0117832,0.0051731
1072.0000000,0.0117424,0.0051281
1073.0000000,0.0117693,0.0051743
1074.0000000,0.0117539,0.0051286
1075.0000000,0.0116905,0.0051012
1076.0000000,0.0117433,0.0051243
1077.0000000,0.0117170,0.0051346
1078.0000000,0.0117035,0.0051100
1079.0000000,0.0116862,0.0051070
1080.0000000,0.0116848,0.0050984
1081.0000000,0.0117625,0.0051364
1082.0000000,0.0117455,0.0051257
1083.0000000,0.0117366,0.0051432
1084.0000000,0.0117586,0.0051246
1085.0000000,0.0118065,0.0051911
1086.0000000,0.0117246,0.0051285
1087.0000000,0.0117378,0.0051265
1088.0000000,0.0117859,0.0051696
1089.0000000,0.0117063,0.0051240
1090.0000000,0.0117205,0.0051256
1091.0000000,0.0117072,0.0051159
1092.0000000,0.0117190,0.0051275
1093.0000000,0.0117387,0.0051360
1094.0000000,0.0117244,0.0051344
1095.0000000,0.0117292,0.0051323
1096.0000000,0.0117007,0.0051022
1097.0000000,0.0116678,0.0051019
1098.0000000,0.0117278,0.0051277
1099.0000000,0.0117303,0.0051227
1100.0000000,0.0117659,0.0051558
1101.0000000,0.0117152,0.0051343
1102.0000000,0.0117235,0.0051328
1103.0000000,0.0116733,0.0050889
1104.0000000,0.0117542,0.0051656
1105.0000000,0.0117359,0.0051211
1106.0000000,0.0117769,0.0051429
1107.0000000,0.0117148,0.0051300
1108.0000000,0.0117903,0.0051826
1109.0000000,0.0117984,0.0051682
1110.0000000,0.0117407,0.0051531
1111.0000000,0.0117466,0.0051190
1112.0000000,0.0117616,0.0051493
1113.0000000,0.0117555,0.0051574
1114.0000000,0.0117544,0.0051568
1115.0000000,0.0117382,0.0051499
1116.0000000,0.0117546,0.0051560
1117.0000000,0.0117356,0.0051393
1118.0000000,0.0117005,0.0051275
1119.0000000,0.0117763,0.0051822
1120.0000000,0.0116902,0.0051256
1121.0000000,0.0117244,0.0051390
1122.0000000,0.0116880,0.0051067
1123.0000000,0.0118031,0.0051855
1124.0000000,0.0117979,0.0051821
1125.0000000,0.0117314,0.0051326
1126.0000000,0.0117609,0.0051661
1127.0000000,0.0116978,0.0051125
1128.0000000,0.0116908,0.0051149
1129.0000000,0.0117113,0.0051213
1130.0000000,0.0116962,0.0051235
1131.0000000,0.0117435,0.0051547
1132.0000000,0.0116668,0.0051098
1133.0000000,0.0117515,0.0051485
1134.0000000,0.0116716,0.0051131
1135.0000000,0.0118092,0.0051841
1136.0000000,0.0117075,0.0051391
1137.0000000,0.0118437,0.0051973
1138.0000000,0.0117378,0.0051446
1139.0000000,0.0116929,0.0051230
1140.0000000,0.0117286,0.0051422
1141.0000000,0.0117658,0.0051693
1142.0000000,0.0116764,0.0051170
1143.0000000,0.0116911,0.0051303
1144.0000000,0.0117615,0.0051543
1145.0000000,0.0116786,0.0051165
1146.0000000,0.0116863,0.0051210
1147.0000000,0.0117103,0.0051360
1148.0000000,0.0116624,0.0051060
1149.0000000,0.0117042,0.0051113
1150.0000000,0.0117164,0.0051451
1151.0000000,0.0117483,0.0051571
1152.0000000,0.0116356,0.0050835
1153.0000000,0.0116955,0.0051284
1154.0000000,0.0116923,0.0051364
1155.0000000,0.0116865,0.0051276
1156.0000000,0.0116619,0.0050990
1157.0000000,0.0116427,0.0050971
1158.0000000,0.0116875,0.0051121
1159.0000000,0.0116692,0.0050997
1160.0000000,0.0117835,0.0051859
1161.0000000,0.0117463,0.0051574
1162.0000000,0.0117405,0.0051545
1163.0000000,0.0117070,0.0051142
1164.0000000,0.0116827,0.0051260
1165.0000000,0.0116532,0.0051119
1166.0000000,0.0116846,0.0051220
1167.0000000,0.0117223,0.0051504
1168.0000000,0.0117006,0.0051470
1169.0000000,0.0116950,0.0051257
1170.0000000,0.0117104,0.0051302
1171.0000000,0.0117277,0.0051421
1172.0000000,0.0116950,0.0051210
1173.0000000,0.0116866,0.0051226
1174.0000000,0.0117351,0.0051538
1175.0000000,0.0118421,0.0052028
1176.0000000,0.0116649,0.0051065
1177.0000000,0.0117840,0.0051857
1178.0000000,0.0117018,0.0051405
1179.0000000,0.0118165,0.0052076
1180.0000000,0.0116530,0.0051049
1181.0000000,0.0116484,0.0050952
1182.0000000,0.0116909,0.0051110
1183.0000000,0.0117230,0.0051432
1184.0000000,0.0116618,0.0050999
1185.0000000,0.0116783,0.0051220
1186.0000000,0.0116759,0.0051083
1187.0000000,0.0116659,0.0051210
1188.0000000,0.0117744,0.0051979
1189.0000000,0.0117771,0.0052117
1190.0000000,0.0117116,0.0051400
1191.0000000,0.0117083,0.0051394
1192.0000000,0.0116825,0.0051217
1193.0000000,0.0117269,0.0051547
1194.0000000,0.0117670,0.0051874
1195.0000000,0.0116510,0.0051002
1196.0000000,0.0116993,0.0051235
1197.0000000,0.0118081,0.0051963
1198.0000000,0.0116552,0.0051081
1199.0000000,0.0117237,0.0051408
1200.0000000,0.0117029,0.0051517
1201.0000000,0.0116929,0.0051306
1202.0000000,0.0117962,0.0051862
1203.0000000,0.0117085,0.0051568
1204.0000000,0.0117517,0.0051744
1205.0000000,0.0116723,0.0051222
1206.0000000,0.0116994,0.0051246
1207.0000000,0.0117195,0.0051572
1208.0000000,0.0117021,0.0051414
1209.0000000,0.0116896,0.0051304
1210.0000000,0.0116461,0.0051049
1211.0000000,0.0116760,0.0051198
1212.0000000,0.0116873,0.0051342
1213.0000000,0.0118916,0.0052407
1214.0000000,0.0116787,0.0051156
1215.0000000,0.0116810,0.0051291
1216.0000000,0.0116800,0.0051258
1217.0000000,0.0117626,0.0051708
1218.0000000,0.0116298,0.0050972
1219.0000000,0.0117879,0.0051948
1220.0000000,0.0117201,0.0051575
1221.0000000,0.0117119,0.0051411
1222.0000000,0.0116231,0.0050882
1223.0000000,0.0116830,0.0051351
1224.0000000,0.0116636,0.0051078
1225.0000000,0.0116764,0.0051248
1226.0000000,0.0117055,0.0051465
1227.0000000,0.0117067,0.0051261
1228.0000000,0.0116610,0.0051090
1229.0000000,0.0117112,0.0051470
1230.0000000,0.0117095,0.0051269
1231.0000000,0.0116452,0.0051082
1232.0000000,0.0116569,0.0051082
1233.0000000,0.0116580,0.0051105
1234.0000000,0.0116457,0.0051167
1235.0000000,0.0116532,0.0051066
1236.0000000,0.0117237,0.0051682
1237.0000000,0.0116379,0.0051056
1238.0000000,0.0117037,0.0051463
1239.0000000,0.0116625,0.0051132
1240.0000000,0.0117119,0.0051475
1241.0000000,0.0117831,0.0052107
1242.0000000,0.0116916,0.0051344
1243.0000000,0.0116668,0.0051245
1244.0000000,0.0116764,0.0051294
1245.0000000,0.0116808,0.0051200
1246.0000000,0.0116771,0.0051125
1247.0000000,0.0116838,0.0051477
1248.0000000,0.0116700,0.0051218
1249.0000000,0.0117242,0.0051342
1250.0000000,0.0117572,0.0051790
1251.0000000,0.0116680,0.0051151
1252.0000000,0.0116672,0.0051189
1253.0000000,0.0116775,0.0051294
1254.0000000,0.0116421,0.0051100
1255.0000000,0.0116432,0.0051071
1256.0000000,0.0116510,0.0051160
1257.0000000,0.0116614,0.0051215
1258.0000000,0.0116401,0.0051149
1259.0000000,0.0116590,0.0051250
1260.0000000,0.0116590,0.0051136
1261.0000000,0.0117419,0.0051551
1262.0000000,0.0118442,0.0052347
1263.0000000,0.0116964,0.0051382
1264.0000000,0.0116678,0.0051331
1265.0000000,0.0116896,0.0051415
1266.0000000,0.0116696,0.0051106
1267.0000000,0.0117237,0.0051682
1268.0000000,0.0117449,0.0051738
1269.0000000,0.0117242,0.0051441
1270.0000000,0.0116411,0.0051136
1271.0000000,0.0116635,0.0051178
1272.0000000,0.0116632,0.0051329
1273.0000000,0.0116279,0.0050987
1274.0000000,0.0116298,0.0051072
1275.0000000,0.0116703,0.0051245
1276.0000000,0.0117221,0.0051453
1277.0000000,0.0116647,0.0051212
1278.0000000,0.0116822,0.0051332
1279.0000000,0.0117171,0.0051589
1280.0000000,0.0117307,0.0051721
1281.0000000,0.0116414,0.0051107
1282.0000000,0.0116914,0.0051470
1283.0000000,0.0116304,0.0051129
1284.0000000,0.0117152,0.0051451
1285.0000000,0.0118195,0.0052098
1286.0000000,0.0117026,0.0051473
1287.0000000,0.0116278,0.0051059
1288.0000000,0.0116772,0.0051461
1289.0000000,0.0117679,0.0051871
1290.0000000,0.0116560,0.0051153
1291.0000000,0.0117085,0.0051353
1292.0000000,0.0116760,0.0051394
1293.0000000,0.0117086,0.0051514
1294.0000000,0.0116761,0.0051510
1295.0000000,0.0116315,0.0051135
1296.0000000,0.0116762,0.0051195
1297.0000000,0.0116292,0.0051234
1298.0000000,0.0116309,0.0051180
1299.0000000,0.0116223,0.0051066
1300.0000000,0.0117065,0.0051529
1301.0000000,0.0116014,0.0050946
1302.0000000,0.0116958,0.0051428
1303.0000000,0.0116997,0.0051268
1304.0000000,0.0116821,0.0051502
1305.0000000,0.0116660,0.0051345
1306.0000000,0.0116629,0.0051455
1307.0000000,0.0116441,0.0051137
1308.0000000,0.0116323,0.0051183
1309.0000000,0.0116659,0.0051313
1310.0000000,0.0116503,0.0051311
1311.0000000,0.0116996,0.0050995
1312.0000000,0.0116417,0.0051137
1313.0000000,0.0116758,0.0051421
1314.0000000,0.0116258,0.0051147
1315.0000000,0.0116823,0.0051235
1316.0000000,0.0116134,0.0051114
1317.0000000,0.0116273,0.0051025
1318.0000000,0.0116760,0.0051515
1319.0000000,0.0116862,0.0051648
1320.0000000,0.0116284,0.0051107
1321.0000000,0.0116323,0.0051125
1322.0000000,0.0116483,0.0051252
1323.0000000,0.0117006,0.0051597
1324.0000000,0.0116060,0.0050965
1325.0000000,0.0116126,0.0051045
1326.0000000,0.0116925,0.0051516
1327.0000000,0.0116533,0.0051398
1328.0000000,0.0115922,0.0050858
1329.0000000,0.0116499,0.0051223
1330.0000000,0.0116529,0.0051324
1331.0000000,0.0116274,0.0051119
1332.0000000,0.0116363,0.0051129
1333.0000000,0.0116514,0.0051406
1334.0000000,0.0116568,0.0051392
1335.0000000,0.0115831,0.0050864
1336.0000000,0.0117113,0.0051807
1337.0000000,0.0116211,0.0051149
1338.0000000,0.0116605,0.0051202
1339.0000000,0.0116158,0.0051069
1340.0000000,0.0116284,0.0051197
1341.0000000,0.0116666,0.0051403
1342.0000000,0.0116236,0.0051135
1343.0000000,0.0116159,0.0051116
1344.0000000,0.0116263,0.0051162
1345.0000000,0.0116408,0.0051209
1346.0000000,0.0116804,0.0051399
1347.0000000,0.0117072,0.0051342
1348.0000000,0.0116086,0.0051137
1349.0000000,0.0116250,0.0051078
1350.0000000,0.0116362,0.0051326
1351.0000000,0.0116114,0.0050954
1352.0000000,0.0116137,0.0051104
1353.0000000,0.0117067,0.0051763
1354.0000000,0.0116439,0.0051192
1355.0000000,0.0116658,0.0051355
1356.0000000,0.0116061,0.0051162
1357.0000000,0.0116977,0.0051711
1358.0000000,0.0116474,0.0051202
1359.0000000,0.0116395,0.0050996
1360.0000000,0.0116559,0.0051386
1361.0000000,0.0116767,0.0051729
1362.0000000,0.0116721,0.0051422
1363.0000000,0.0116263,0.0051063
1364.0000000,0.0116361,0.0051211
1365.0000000,0.0116767,0.0051392
1366.0000000,0.0116807,0.0051414
1367.0000000,0.0117170,0.0051823
1368.0000000,0.0116240,0.0051160
1369.0000000,0.0116167,0.0051149
1370.0000000,0.0116311,0.0051159
1371.0000000,0.0116857,0.0051441
1372.0000000,0.0116029,0.0050976
1373.0000000,0.0116161,0.0051100
1374.0000000,0.0116013,0.0051035
1375.0000000,0.0116914,0.0051782
1376.0000000,0.0116891,0.0051496
1377.0000000,0.0116851,0.0051619
1378.0000000,0.0116809,0.0051383
1379.0000000,0.0116478,0.0051446
1380.0000000,0.0116120,0.0051094
1381.0000000,0.0115764,0.0050800
1382.0000000,0.0116123,0.0051057
1383.0000000,0.0116296,0.0051242
1384.0000000,0.0116358,0.0051157
1385.0000000,0.0115985,0.0051074
1386.0000000,0.0115740,0.0050858
1387.0000000,0.0117704,0.0052131
1388.0000000,0.0115981,0.0051034
1389.0000000,0.0116154,0.0051297
1390.0000000,0.0116168,0.0051226
1391.0000000,0.0116104,0.0051081
1392.0000000,0.0116426,0.0051147
1393.0000000,0.0116073,0.0051151
1394.0000000,0.0117117,0.0051644
1395.0000000,0.0116827,0.0051562
1396.0000000,0.0116101,0.0051145
1397.0000000,0.0115921,0.0051072
1398.0000000,0.0115948,0.0051061
1399.0000000,0.0116272,0.0051137
1400.0000000,0.0115987,0.0051048
1401.0000000,0.0116339,0.0051379
1402.0000000,0.0116369,0.0051301
1403.0000000,0.0116338,0.0051440
1404.0000000,0.0117015,0.0051581
1405.0000000,0.0116729,0.0051541
1406.0000000,0.0116280,0.0051307
1407.0000000,0.0116595,0.0051503
1408.0000000,0.0116478,0.0051344
1409.0000000,0.0116640,0.0051492
1410.0000000,0.0116604,0.0051473
1411.0000000,0.0116358,0.0051333
1412.0000000,0.0116347,0.0051357
1413.0000000,0.0116687,0.0051629
1414.0000000,0.0116287,0.0051399
1415.0000000,0.0116691,0.0051610
1416.0000000,0.0116386,0.0051422
1417.0000000,0.0116964,0.0051447
1418.0000000,0.0116091,0.0051153
1419.0000000,0.0116239,0.0051289
1420.0000000,0.0115757,0.0050921
1421.0000000,0.0116206,0.0051307
1422.0000000,0.0116541,0.0051406
1423.0000000,0.0116323,0.0051390
1424.0000000,0.0116728,0.0051545
1425.0000000,0.0116382,0.0051286
1426.0000000,0.0116158,0.0051112
1427.0000000,0.0115774,0.0050990
1428.0000000,0.0116405,0.0051473
1429.0000000,0.0116381,0.0051139
1430.0000000,0.0116025,0.0051231
1431.0000000,0.0115840,0.0051107
1432.0000000,0.0115958,0.0051165
1433.0000000,0.0116515,0.0051221
1434.0000000,0.0116008,0.0051025
1435.0000000,0.0116291,0.0051362
1436.0000000,0.0117092,0.0051939
1437.0000000,0.0116185,0.0051193
1438.0000000,0.0116557,0.0051479
1439.0000000,0.0116168,0.0051257
1440.0000000,0.0116771,0.0051655
1441.0000000,0.0117150,0.0051472
1442.0000000,0.0117221,0.0051772
1443.0000000,0.0115853,0.0051029
1444.0000000,0.0117755,0.0052306
1445.0000000,0.0115768,0.0051049
1446.0000000,0.0116004,0.0051132
1447.0000000,0.0115698,0.0050920
1448.0000000,0.0115707,0.0051031
1449.0000000,0.0116157,0.0051119
1450.0000000,0.0116086,0.0051246
1451.0000000,0.0115994,0.0051246
1452.0000000,0.0116161,0.0051291
1453.0000000,0.0115552,0.0050901
1454.0000000,0.0116553,0.0051375
1455.0000000,0.0116625,0.0051404
1456.0000000,0.0116075,0.0051056
1457.0000000,0.0116216,0.0051455
1458.0000000,0.0116317,0.0051441
1459.0000000,0.0116485,0.0051509
1460.0000000,0.0116052,0.0051200
1461.0000000,0.0116118,0.0051222
1462.0000000,0.0115927,0.0051170
1463.0000000,0.0116564,0.0051617
1464.0000000,0.0115863,0.0051000
1465.0000000,0.0115762,0.0051057
1466.0000000,0.0115677,0.0050971
1467.0000000,0.0115615,0.0050889
1468.0000000,0.0116571,0.0051637
1469.0000000,0.0115865,0.0051193
1470.0000000,0.0116554,0.0051600
1471.0000000,0.0115798,0.0050990
1472.0000000,0.0116066,0.0051273
1473.0000000,0.0116762,0.0051731
1474.0000000,0.0116362,0.0051170
1475.0000000,0.0115974,0.0051333
1476.0000000,0.0116218,0.0051417
1477.0000000,0.0116037,0.0051203
1478.0000000,0.0116271,0.0051146
1479.0000000,0.0116008,0.0051044
1480.0000000,0.0116360,0.0051474
1481.0000000,0.0116033,0.0051214
1482.0000000,0.0115751,0.0051063
1483.0000000,0.0116158,0.0051156
1484.0000000,0.0116238,0.0051205
1485.0000000,0.0116495,0.0051597
1486.0000000,0.0115969,0.0051195
1487.0000000,0.0116093,0.0051252
1488.0000000,0.0116061,0.0051208
1489.0000000,0.0116542,0.0051525
1490.0000000,0.0115848,0.0051092
1491.0000000,0.0116288,0.0051224
1492.0000000,0.0116244,0.0051319
1493.0000000,0.0115780,0.0051142
1494.0000000,0.0116308,0.0051166
1495.0000000,0.0115857,0.0051099
1496.0000000,0.0116248,0.0051365
1497.0000000,0.0116321,0.0051067
1498.0000000,0.0115701,0.0050996
1499.0000000,0.0117334,0.0051937
1500.0000000,0.0115849,0.0051161
1501.0000000,0.0116786,0.0051760
1502.0000000,0.0116046,0.0051161
1503.0000000,0.0116304,0.0051459
1504.0000000,0.0115989,0.0051154
1505.0000000,0.0116036,0.0051125
1506.0000000,0.0116555,0.0051513
1507.0000000,0.0116399,0.0051310
1508.0000000,0.0116069,0.0051277
1509.0000000,0.0115973,0.0051365
1510.0000000,0.0116044,0.0051160
1511.0000000,0.0116380,0.0051548
1512.0000000,0.0115871,0.0051116
1513.0000000,0.0115938,0.0051150
1514.0000000,0.0117061,0.0051915
1515.0000000,0.0116113,0.0051229
1516.0000000,0.0115861,0.0051192
1517.0000000,0.0116303,0.0051396
1518.0000000,0.0115923,0.0051155
1519.0000000,0.0116340,0.0051553
1520.0000000,0.0115674,0.0051032
1521.0000000,0.0116950,0.0051655
1522.0000000,0.0115756,0.0051200
1523.0000000,0.0115806,0.0051199
1524.0000000,0.0116067,0.0051267
1525.0000000,0.0115617,0.0050986
1526.0000000,0.0116140,0.0051368
1527.0000000,0.0115409,0.0050793
1528.0000000,0.0116056,0.0051409
1529.0000000,0.0115812,0.0051178
1530.0000000,0.0115830,0.0051184
1531.0000000,0.0116688,0.0051756
1532.0000000,0.0116243,0.0051476
1533.0000000,0.0116039,0.0051347
1534.0000000,0.0116128,0.0051295
1535.0000000,0.0116627,0.0051392
1536.0000000,0.0116058,0.0051291
1537.0000000,0.0115906,0.0051239
1538.0000000,0.0116704,0.0051742
1539.0000000,0.0116246,0.0051479
1540.0000000,0.0116648,0.0051365
1541.0000000,0.0116697,0.0051377
1542.0000000,0.0116344,0.0051287
1543.0000000,0.0115719,0.0051156
1544.0000000,0.0115697,0.0051025
1545.0000000,0.0115485,0.0050906
1546.0000000,0.0116183,0.0051243
1547.0000000,0.0115678,0.0051097
1548.0000000,0.0115818,0.0051260
1549.0000000,0.0115746,0.0050926
1550.0000000,0.0116632,0.0051748
1551.0000000,0.0115610,0.0051003
1552.0000000,0.0117114,0.0051834
1553.0000000,0.0116462,0.0051340
1554.0000000,0.0116438,0.0051525
1555.0000000,0.0115877,0.0051217
1556.0000000,0.0115643,0.0051148
1557.0000000,0.0115537,0.0051070
1558.0000000,0.0115984,0.0051265
1559.0000000,0.0115918,0.0051264
1560.0000000,0.0116168,0.0051363
1561.0000000,0.0115789,0.0051225
1562.0000000,0.0115837,0.0051239
1563.0000000,0.0115861,0.0051262
1564.0000000,0.0116536,0.0051607
1565.0000000,0.0115326,0.0050916
1566.0000000,0.0115898,0.0051210
1567.0000000,0.0116237,0.0051562
1568.0000000,0.0115780,0.0051127
1569.0000000,0.0115766,0.0051198
1570.0000000,0.0115868,0.0051289
1571.0000000,0.0116134,0.0051406
1572.0000000,0.0116012,0.0051332
1573.0000000,0.0115480,0.0051008
1574.0000000,0.0116300,0.0051558
1575.0000000,0.0116139,0.0051413
1576.0000000,0.0115411,0.0050936
1577.0000000,0.0116232,0.0051309
1578.0000000,0.0116063,0.0051415
1579.0000000,0.0116752,0.0051847
1580.0000000,0.0115754,0.0051069
1581.0000000,0.0116027,0.0051312
1582.0000000,0.0115711,0.0051249
1583.0000000,0.0116115,0.0051478
1584.0000000,0.0115721,0.0051178
1585.0000000,0.0115757,0.0051101
1586.0000000,0.0115692,0.0051193
1587.0000000,0.0115477,0.0050963
1588.0000000,0.0115868,0.0051091
1589.0000000,0.0116314,0.0051475
1590.0000000,0.0115877,0.0051161
1591.0000000,0.0115712,0.0051226
1592.0000000,0.0115863,0.0051177
1593.0000000,0.0116185,0.0051553
1594.0000000,0.0115980,0.0051380
1595.0000000,0.0116742,0.0051692
1596.0000000,0.0115578,0.0051244
1597.0000000,0.0116212,0.0051478
1598.0000000,0.0116448,0.0051654
1599.0000000,0.0116971,0.0052025
1600.0000000,0.0116226,0.0051274
1601.0000000,0.0115898,0.0051363
1602.0000000,0.0116101,0.0051364
1603.0000000,0.0116054,0.0051334
1604.0000000,0.0116002,0.0051361
1605.0000000,0.0116178,0.0051317
1606.0000000,0.0116232,0.0051524
1607.0000000,0.0115657,0.0051258
1608.0000000,0.0116682,0.0051776
1609.0000000,0.0115716,0.0051098
1610.0000000,0.0116337,0.0051526
1611.0000000,0.0115127,0.0050771
1612.0000000,0.0115795,0.0051353
1613.0000000,0.0116205,0.0051253
1614.0000000,0.0115357,0.0050922
1615.0000000,0.0116476,0.0051590
1616.0000000,0.0115900,0.0051233
1617.0000000,0.0115285,0.0050953
1618.0000000,0.0115784,0.0051192
1619.0000000,0.0115688,0.0051207
1620.0000000,0.0115249,0.0051014
1621.0000000,0.0115766,0.0051100
1622.0000000,0.0115381,0.0051099
1623.0000000,0.0115480,0.0051055
1624.0000000,0.0115385,0.0051047
1625.0000000,0.0115424,0.0050984
1626.0000000,0.0115786,0.0051178
1627.0000000,0.0115751,0.0051136
1628.0000000,0.0116817,0.0051940
1629.0000000,0.0115242,0.0050921
1630.0000000,0.0116126,0.0051497
1631.0000000,0.0115228,0.0050851
1632.0000000,0.0115954,0.0051532
1633.0000000,0.0115809,0.0051384
1634.0000000,0.0116112,0.0051366
1635.0000000,0.0115894,0.0051447
1636.0000000,0.0115168,0.0050909
1637.0000000,0.0115691,0.0051269
1638.0000000,0.0116185,0.0051455
1639.0000000,0.0116618,0.0051649
1640.0000000,0.0116900,0.0051387
1641.0000000,0.0115575,0.0051165
1642.0000000,0.0115346,0.0051036
1643.0000000,0.0115615,0.0051109
1644.0000000,0.0116016,0.0051518
1645.0000000,0.0115554,0.0051229
1646.0000000,0.0115901,0.0051307
1647.0000000,0.0115774,0.0051326
1648.0000000,0.0115654,0.0051191
1649.0000000,0.0115557,0.0051103
1650.0000000,0.0115922,0.0051384
1651.0000000,0.0115743,0.0051253
1652.0000000,0.0115934,0.0051469
1653.0000000,0.0116389,0.0051602
1654.0000000,0.0115547,0.0051136
1655.0000000,0.0115966,0.0051424
1656.0000000,0.0115457,0.0051051
1657.0000000,0.0115477,0.0051090
1658.0000000,0.0115960,0.0051458
1659.0000000,0.0115319,0.0051094
1660.0000000,0.0114961,0.0050757
1661.0000000,0.0115539,0.0051155
1662.0000000,0.0115863,0.0051116
1663.0000000,0.0115444,0.0051052
1664.0000000,0.0115864,0.0051268
1665.0000000,0.0115835,0.0051382
1666.0000000,0.0115989,0.0051420
1667.0000000,0.0115438,0.0051022
1668.0000000,0.0115731,0.0051380
1669.0000000,0.0115427,0.0051055
1670.0000000,0.0115687,0.0051354
1671.0000000,0.0115524,0.0051189
1672.0000000,0.0115268,0.0051019
1673.0000000,0.0115605,0.0051244
1674.0000000,0.0116330,0.0051363
1675.0000000,0.0115546,0.0051191
1676.0000000,0.0115632,0.0051298
1677.0000000,0.0116020,0.0051463
1678.0000000,0.0116516,0.0051705
1679.0000000,0.0115199,0.0050991
1680.0000000,0.0115889,0.0051466
1681.0000000,0.0115240,0.0050840
1682.0000000,0.0115166,0.0050925
1683.0000000,0.0115452,0.0051090
1684.0000000,0.0115671,0.0050986
1685.0000000,0.0116062,0.0051421
1686.0000000,0.0115893,0.0051269
1687.0000000,0.0116234,0.0051575
1688.0000000,0.0116297,0.0051705
1689.0000000,0.0115931,0.0051441
1690.0000000,0.0116235,0.0051427
1691.0000000,0.0115691,0.0051295
1692.0000000,0.0115704,0.0051235
1693.0000000,0.0115420,0.0051188
1694.0000000,0.0115739,0.0051432
1695.0000000,0.0115612,0.0051343
1696.0000000,0.0115349,0.0051116
1697.0000000,0.0115086,0.0050826
1698.0000000,0.0115607,0.0051110
1699.0000000,0.0115359,0.0051140
1700.0000000,0.0115467,0.0051123
1701.0000000,0.0116183,0.0051472
1702.0000000,0.0115794,0.0051211
1703.0000000,0.0115469,0.0051146
1704.0000000,0.0115481,0.0051088
1705.0000000,0.0115650,0.0051213
1706.0000000,0.0115375,0.0051206
1707.0000000,0.0117051,0.0052153
1708.0000000,0.0115384,0.0051196
1709.0000000,0.0115309,0.0051009
1710.0000000,0.0115501,0.0051021
1711.0000000,0.0115232,0.0050955
1712.0000000,0.0115205,0.0051021
1713.0000000,0.0115783,0.0051230
1714.0000000,0.0115300,0.0051060
1715.0000000,0.0115806,0.0051371
1716.0000000,0.0115837,0.0051452
1717.0000000,0.0115701,0.0051358
1718.0000000,0.0116617,0.0051761
1719.0000000,0.0115283,0.0051136
1720.0000000,0.0116016,0.0051437
1721.0000000,0.0115356,0.0051074
1722.0000000,0.0115645,0.0051421
1723.0000000,0.0114933,0.0050942
1724.0000000,0.0116438,0.0051863
1725.0000000,0.0115805,0.0051276
1726.0000000,0.0115951,0.0051520
1727.0000000,0.0115583,0.0051208
1728.0000000,0.0115083,0.0050933
1729.0000000,0.0115956,0.0051215
1730.0000000,0.0116534,0.0051637
1731.0000000,0.0115482,0.0051164
1732.0000000,0.0115198,0.0050954
1733.0000000,0.0115150,0.0050926
1734.0000000,0.0115876,0.0051467
1735.0000000,0.0115164,0.0050972
1736.0000000,0.0116045,0.0051456
1737.0000000,0.0115535,0.0051133
1738.0000000,0.0115838,0.0051431
1739.0000000,0.0115376,0.0051212
1740.0000000,0.0115182,0.0051011
1741.0000000,0.0116827,0.0051778
1742.0000000,0.0115153,0.0051092
1743.0000000,0.0116664,0.0051746
1744.0000000,0.0115527,0.0051209
1745.0000000,0.0115464,0.0051154
1746.0000000,0.0115422,0.0051129
1747.0000000,0.0115644,0.0051305
1748.0000000,0.0115928,0.0051653
1749.0000000,0.0115256,0.0051073
1750.0000000,0.0115164,0.0051044
1751.0000000,0.0115393,0.0051308
1752.0000000,0.0115522,0.0051390
1753.0000000,0.0115198,0.0051170
1754.0000000,0.0115456,0.0051177
1755.0000000,0.0115348,0.0051087
1756.0000000,0.0115778,0.0051289
1757.0000000,0.0115462,0.0051125
1758.0000000,0.0114988,0.0051004
1759.0000000,0.0116026,0.0051548
1760.0000000,0.0115638,0.0051126
1761.0000000,0.0115114,0.0050922
1762.0000000,0.0115510,0.0051163
1763.0000000,0.0115178,0.0050934
1764.0000000,0.0115908,0.0051306
1765.0000000,0.0115508,0.0051186
1766.0000000,0.0115187,0.0051035
1767.0000000,0.0115486,0.0051092
1768.0000000,0.0115880,0.0051503
1769.0000000,0.0115534,0.0051072
1770.0000000,0.0115977,0.0050976
1771.0000000,0.0115369,0.0051271
1772.0000000,0.0116437,0.0051480
1773.0000000,0.0115528,0.0051342
1774.0000000,0.0115734,0.0051316
1775.0000000,0.0115370,0.0051352
1776.0000000,0.0115213,0.0051137
1777.0000000,0.0115707,0.0051401
1778.0000000,0.0115186,0.0051024
1779.0000000,0.0115120,0.0051011
1780.0000000,0.0115308,0.0051107
1781.0000000,0.0115110,0.0050950
1782.0000000,0.0115187,0.0051040
1783.0000000,0.0115295,0.0051098
1784.0000000,0.0115420,0.0051023
1785.0000000,0.0115229,0.0051246
1786.0000000,0.0115311,0.0051151
1787.0000000,0.0114915,0.0050845
1788.0000000,0.0114528,0.0050731
1789.0000000,0.0115272,0.0050895
1790.0000000,0.0115464,0.0051224
1791.0000000,0.0114822,0.0050791
1792.0000000,0.0115782,0.0051429
1793.0000000,0.0115497,0.0051106
1794.0000000,0.0115216,0.0051109
1795.0000000,0.0115385,0.0051219
1796.0000000,0.0115337,0.0051097
1797.0000000,0.0115100,0.0050932
1798.0000000,0.0115636,0.0051210
1799.0000000,0.0115385,0.0051237
1800.0000000,0.0115795,0.0051508
1801.0000000,0.0115716,0.0051546
1802.0000000,0.0115943,0.0051381
1803.0000000,0.0114877,0.0050823
1804.0000000,0.0115946,0.0051456
1805.0000000,0.0115849,0.0051550
1806.0000000,0.0115609,0.0051274
1807.0000000,0.0116314,0.0051618
1808.0000000,0.0115818,0.0051368
1809.0000000,0.0115564,0.0051386
1810.0000000,0.0115234,0.0051048
1811.0000000,0.0115577,0.0051290
1812.0000000,0.0115492,0.0051114
1813.0000000,0.0115495,0.0051235
1814.0000000,0.0115600,0.0051479
1815.0000000,0.0115539,0.0051353
1816.0000000,0.0116311,0.0051748
1817.0000000,0.0115165,0.0051180
1818.0000000,0.0116014,0.0051593
1819.0000000,0.0115502,0.0051405
1820.0000000,0.0115559,0.0051435
1821.0000000,0.0114804,0.0050867
1822.0000000,0.0114833,0.0050951
1823.0000000,0.0115176,0.0051141
1824.0000000,0.0115543,0.0051362
1825.0000000,0.0115781,0.0051273
1826.0000000,0.0114936,0.0050869
1827.0000000,0.0115737,0.0051555
1828.0000000,0.0115498,0.0051354
1829.0000000,0.0115957,0.0051471
1830.0000000,0.0115606,0.0051197
1831.0000000,0.0115051,0.0051020
1832.0000000,0.0115287,0.0051175
1833.0000000,0.0115496,0.0051216
1834.0000000,0.0115149,0.0050941
1835.0000000,0.0116211,0.0051236
1836.0000000,0.0115053,0.0051183
1837.0000000,0.0115408,0.0051300
1838.0000000,0.0115141,0.0050988
1839.0000000,0.0115214,0.0051308
1840.0000000,0.0116482,0.0051801
1841.0000000,0.0114861,0.0051016
1842.0000000,0.0115148,0.0051203
1843.0000000,0.0115037,0.0050943
1844.0000000,0.0115563,0.0051239
1845.0000000,0.0114816,0.0050898
1846.0000000,0.0116252,0.0051695
1847.0000000,0.0114807,0.0050855
1848.0000000,0.0115011,0.0050973
1849.0000000,0.0115519,0.0051382
1850.0000000,0.0115135,0.0050955
1851.0000000,0.0115383,0.0051213
1852.0000000,0.0114819,0.0050810
1853.0000000,0.0114866,0.0050970
1854.0000000,0.0115282,0.0051073
1855.0000000,0.0115309,0.0051166
1856.0000000,0.0115089,0.0051070
1857.0000000,0.0115009,0.0051120
1858.0000000,0.0115410,0.0051057
1859.0000000,0.0116392,0.0051840
1860.0000000,0.0115894,0.0051164
1861.0000000,0.0115503,0.0051268
1862.0000000,0.0115043,0.0051015
1863.0000000,0.0114834,0.0051020
1864.0000000,0.0115000,0.0051035
1865.0000000,0.0115863,0.0051488
1866.0000000,0.0115233,0.0051105
1867.0000000,0.0114822,0.0050917
1868.0000000,0.0115334,0.0051339
1869.0000000,0.0115221,0.0051181
1870.0000000,0.0115294,0.0051127
1871.0000000,0.0115008,0.0051119
1872.0000000,0.0115299,0.0051494
1873.0000000,0.0115907,0.0051356
1874.0000000,0.0115162,0.0051222
1875.0000000,0.0115207,0.0051146
1876.0000000,0.0115178,0.0051336
1877.0000000,0.0115700,0.0051452
1878.0000000,0.0115181,0.0051139
1879.0000000,0.0115164,0.0051095
1880.0000000,0.0115522,0.0051366
1881.0000000,0.0114934,0.0051035
1882.0000000,0.0115689,0.0051256
1883.0000000,0.0114606,0.0050851
1884.0000000,0.0115360,0.0051253
1885.0000000,0.0115325,0.0051261
1886.0000000,0.0115005,0.0050999
1887.0000000,0.0115059,0.0051208
1888.0000000,0.0114800,0.0050968
1889.0000000,0.0114980,0.0051101


==> data/mse-vae_circ-ThreeGPP-enc_var-genie-128rx-1p-lat-2.txt <==
ep,mse_m,mse_s
1.0000000,0.0428517,0.0186222
2.0000000,0.0236198,0.0081800
3.0000000,0.0215470,0.0076098
4.0000000,0.0207940,0.0075688
5.0000000,0.0205011,0.0075856
6.0000000,0.0202945,0.0076065
7.0000000,0.0200913,0.0076349
8.0000000,0.0200345,0.0076304
9.0000000,0.0198677,0.0078434
10.0000000,0.0197325,0.0077413
11.0000000,0.0196758,0.0076487
12.0000000,0.0195548,0.0076550
13.0000000,0.0196006,0.0079321
14.0000000,0.0194547,0.0077561
15.0000000,0.0195208,0.0078804
16.0000000,0.0193458,0.0078920
17.0000000,0.0193217,0.0076068
18.0000000,0.0192529,0.0076911
19.0000000,0.0192373,0.0077643
20.0000000,0.0192384,0.0077603
21.0000000,0.0191483,0.0077102
22.0000000,0.0191540,0.0077291
23.0000000,0.0191265,0.0077682
24.0000000,0.0191087,0.0076660
25.0000000,0.0190443,0.0077669
26.0000000,0.0190256,0.0077090
27.0000000,0.0189772,0.0074460
28.0000000,0.0189227,0.0079481
29.0000000,0.0188852,0.0078480
30.0000000,0.0189213,0.0078856
31.0000000,0.0189022,0.0076189
32.0000000,0.0188474,0.0077486
33.0000000,0.0187741,0.0073176
34.0000000,0.0187953,0.0075397
35.0000000,0.0187344,0.0074553
36.0000000,0.0187496,0.0073073
37.0000000,0.0187275,0.0074310
38.0000000,0.0186855,0.0071850
39.0000000,0.0187639,0.0076164
40.0000000,0.0187414,0.0075897
41.0000000,0.0186625,0.0072795
42.0000000,0.0186411,0.0070442
43.0000000,0.0186585,0.0075752
44.0000000,0.0185762,0.0074767
45.0000000,0.0186115,0.0076909
46.0000000,0.0186594,0.0076057
47.0000000,0.0186294,0.0072031
48.0000000,0.0186590,0.0075105
49.0000000,0.0185705,0.0072969
50.0000000,0.0185935,0.0074606
51.0000000,0.0193981,0.0086460
52.0000000,0.0185096,0.0073858
53.0000000,0.0185155,0.0074054
54.0000000,0.0185184,0.0076217
55.0000000,0.0184840,0.0070898
56.0000000,0.0185322,0.0072346
57.0000000,0.0184702,0.0073812
58.0000000,0.0185232,0.0074044
59.0000000,0.0184607,0.0073430
60.0000000,0.0184547,0.0073666
61.0000000,0.0184205,0.0074363
62.0000000,0.0184371,0.0072866
63.0000000,0.0184326,0.0086376
64.0000000,0.0184007,0.0073259
65.0000000,0.0184010,0.0071587
66.0000000,0.0184545,0.0080095
67.0000000,0.0183859,0.0081890
68.0000000,0.0184048,0.0074296
69.0000000,0.0184082,0.0081240
70.0000000,0.0183502,0.0077835
71.0000000,0.0183083,0.0073914
72.0000000,0.0183614,0.0073631
73.0000000,0.0182703,0.0072254
74.0000000,0.0182863,0.0073172
75.0000000,0.0182845,0.0070834
76.0000000,0.0183817,0.0080937
77.0000000,0.0182501,0.0074889
78.0000000,0.0183342,0.0075319
79.0000000,0.0183236,0.0075224
80.0000000,0.0182797,0.0070090
81.0000000,0.0182613,0.0072691
82.0000000,0.0182124,0.0072306
83.0000000,0.0182413,0.0074093
84.0000000,0.0182232,0.0069844
85.0000000,0.0182415,0.0073273
86.0000000,0.0182641,0.0074293
87.0000000,0.0182274,0.0074263
88.0000000,0.0183307,0.0071799
89.0000000,0.0183029,0.0070311
90.0000000,0.0182438,0.0071211
91.0000000,0.0182070,0.0068975
92.0000000,0.0182395,0.0074044
93.0000000,0.0182200,0.0068878
94.0000000,0.0182028,0.0070919
95.0000000,0.0183217,0.0074466
96.0000000,0.0182240,0.0073550
97.0000000,0.0182028,0.0071129
98.0000000,0.0182900,0.0070012
99.0000000,0.0181524,0.0071306
100.0000000,0.0182445,0.0078065
101.0000000,0.0181569,0.0070855
102.0000000,0.0182597,0.0068183
103.0000000,0.0181181,0.0070281
104.0000000,0.0181100,0.0070577
105.0000000,0.0181028,0.0073692
106.0000000,0.0180806,0.0073075
107.0000000,0.0180466,0.0073213
108.0000000,0.0180809,0.0074698
109.0000000,0.0180653,0.0070929
110.0000000,0.0180514,0.0070619
111.0000000,0.0180631,0.0069883
112.0000000,0.0180940,0.0077320
113.0000000,0.0181118,0.0075932
114.0000000,0.0181455,0.0081395
115.0000000,0.0180279,0.0070947
116.0000000,0.0180899,0.0069637
117.0000000,0.0181327,0.0074960
118.0000000,0.0180790,0.0070188
119.0000000,0.0181031,0.0073116
120.0000000,0.0181649,0.0080790
121.0000000,0.0181017,0.0077252
122.0000000,0.0180966,0.0076044
123.0000000,0.0179992,0.0068259
124.0000000,0.0180539,0.0069441
125.0000000,0.0180046,0.0070266
126.0000000,0.0179924,0.0072712
127.0000000,0.0180057,0.0075316
128.0000000,0.0180033,0.0072050
129.0000000,0.0180419,0.0072874
130.0000000,0.0180267,0.0071668
131.0000000,0.0180420,0.0073202
132.0000000,0.0180039,0.0070020
133.0000000,0.0180003,0.0070320
134.0000000,0.0180018,0.0075055
135.0000000,0.0180247,0.0072035
136.0000000,0.0179929,0.0071840
137.0000000,0.0179735,0.0069667
138.0000000,0.0180107,0.0070358
139.0000000,0.0181332,0.0067067
140.0000000,0.0181363,0.0084006
141.0000000,0.0179731,0.0073335
142.0000000,0.0178963,0.0070276
143.0000000,0.0181976,0.0082647
144.0000000,0.0179431,0.0073114
145.0000000,0.0179571,0.0075594
146.0000000,0.0178835,0.0071985
147.0000000,0.0178950,0.0069730
148.0000000,0.0178485,0.0068866
149.0000000,0.0179196,0.0069180
150.0000000,0.0179356,0.0066064
151.0000000,0.0180006,0.0065227
152.0000000,0.0179833,0.0066006
153.0000000,0.0179133,0.0070406
154.0000000,0.0179098,0.0069437
155.0000000,0.0179305,0.0068399
156.0000000,0.0179083,0.0069927
157.0000000,0.0187309,0.0103109
158.0000000,0.0179146,0.0066737
159.0000000,0.0178875,0.0069997
160.0000000,0.0179078,0.0070357
161.0000000,0.0180422,0.0077818
162.0000000,0.0179519,0.0069446
163.0000000,0.0179331,0.0071474
164.0000000,0.0179791,0.0069093
165.0000000,0.0179727,0.0073157
166.0000000,0.0179669,0.0070355
167.0000000,0.0180020,0.0071655
168.0000000,0.0180179,0.0069201
169.0000000,0.0180310,0.0066819
170.0000000,0.0180741,0.0064769
171.0000000,0.0179387,0.0069921
172.0000000,0.0179724,0.0067162
173.0000000,0.0179699,0.0069744
174.0000000,0.0179378,0.0069268
175.0000000,0.0178982,0.0068417
176.0000000,0.0179328,0.0065353
177.0000000,0.0178955,0.0069699
178.0000000,0.0179444,0.0073405
179.0000000,0.0180098,0.0067887
180.0000000,0.0178867,0.0067055
181.0000000,0.0178998,0.0071211
182.0000000,0.0178676,0.0069156
183.0000000,0.0179425,0.0073423
184.0000000,0.0178535,0.0070757
185.0000000,0.0178404,0.0071397
186.0000000,0.0178668,0.0067266
187.0000000,0.0178399,0.0070580
188.0000000,0.0177995,0.0070689
189.0000000,0.0177753,0.0067762
190.0000000,0.0177729,0.0069616
191.0000000,0.0177923,0.0065695
192.0000000,0.0177925,0.0068814
193.0000000,0.0178018,0.0068927
194.0000000,0.0178389,0.0074724
195.0000000,0.0182877,0.0060956
196.0000000,0.0177850,0.0070437
197.0000000,0.0177531,0.0068842
198.0000000,0.0177469,0.0069047
199.0000000,0.0177623,0.0071412
200.0000000,0.0178204,0.0069579
201.0000000,0.0178287,0.0065840
202.0000000,0.0178146,0.0068425
203.0000000,0.0178104,0.0067253
204.0000000,0.0177386,0.0068805
205.0000000,0.0177665,0.0067284
206.0000000,0.0178294,0.0071079
207.0000000,0.0178117,0.0068201
208.0000000,0.0178651,0.0066028
209.0000000,0.0178576,0.0067207
210.0000000,0.0178228,0.0068573
211.0000000,0.0177886,0.0066881
212.0000000,0.0178846,0.0075092
213.0000000,0.0177870,0.0069710
214.0000000,0.0179141,0.0070905
215.0000000,0.0178217,0.0067730
216.0000000,0.0178263,0.0070933
217.0000000,0.0179066,0.0064755
218.0000000,0.0178018,0.0071642
219.0000000,0.0182300,0.0065911
220.0000000,0.0179806,0.0061118
221.0000000,0.0177605,0.0066228
222.0000000,0.0177276,0.0066278
223.0000000,0.0178599,0.0067233
224.0000000,0.0177817,0.0068109
225.0000000,0.0177562,0.0067012
226.0000000,0.0177467,0.0067400
227.0000000,0.0177998,0.0067436
228.0000000,0.0177684,0.0067283
229.0000000,0.0178825,0.0064851
230.0000000,0.0177517,0.0069482
231.0000000,0.0177707,0.0070036
232.0000000,0.0177836,0.0072301
233.0000000,0.0177930,0.0068078
234.0000000,0.0177241,0.0068459
235.0000000,0.0177510,0.0072465
236.0000000,0.0177415,0.0066035
237.0000000,0.0177159,0.0067503
238.0000000,0.0177727,0.0067907
239.0000000,0.0177070,0.0067243
240.0000000,0.0177093,0.0070316
241.0000000,0.0177049,0.0067643
242.0000000,0.0177463,0.0066500
243.0000000,0.0176988,0.0069636
244.0000000,0.0177444,0.0068872
245.0000000,0.0177615,0.0071771
246.0000000,0.0177546,0.0069013
247.0000000,0.0176542,0.0066797
248.0000000,0.0178026,0.0065133
249.0000000,0.0176681,0.0067451
250.0000000,0.0177000,0.0069575
251.0000000,0.0176983,0.0071266
252.0000000,0.0176566,0.0068722
253.0000000,0.0177422,0.0067677
254.0000000,0.0179333,0.0075322
255.0000000,0.0176911,0.0071284
256.0000000,0.0177182,0.0068229
257.0000000,0.0176761,0.0068807
258.0000000,0.0177309,0.0072761
259.0000000,0.0177185,0.0070410
260.0000000,0.0177368,0.0069358
261.0000000,0.0177098,0.0068345
262.0000000,0.0177007,0.0070541
263.0000000,0.0177024,0.0071357
264.0000000,0.0176722,0.0068372
265.0000000,0.0176793,0.0068334
266.0000000,0.0177467,0.0069607
267.0000000,0.0177010,0.0068416
268.0000000,0.0176621,0.0068905
269.0000000,0.0176846,0.0068155
270.0000000,0.0177551,0.0075459
271.0000000,0.0176677,0.0069005
272.0000000,0.0176614,0.0068807
273.0000000,0.0176211,0.0070874
274.0000000,0.0176489,0.0067106
275.0000000,0.0176643,0.0068583
276.0000000,0.0176543,0.0069677
277.0000000,0.0176482,0.0069862
278.0000000,0.0176625,0.0070818
279.0000000,0.0177124,0.0079162
280.0000000,0.0176621,0.0074877
281.0000000,0.0176290,0.0067176
282.0000000,0.0176756,0.0069923
283.0000000,0.0176715,0.0086762
284.0000000,0.0176519,0.0071562
285.0000000,0.0178076,0.0079999
286.0000000,0.0176842,0.0070926
287.0000000,0.0177378,0.0065940
288.0000000,0.0177403,0.0070781
289.0000000,0.0177016,0.0067586
290.0000000,0.0176467,0.0069308
291.0000000,0.0176342,0.0069632
292.0000000,0.0177365,0.0087958
293.0000000,0.0180934,0.0064050
294.0000000,0.0177296,0.0078784
295.0000000,0.0176848,0.0072533
296.0000000,0.0176219,0.0066820
297.0000000,0.0176590,0.0070786
298.0000000,0.0178115,0.0089429
299.0000000,0.0176359,0.0070566
300.0000000,0.0177608,0.0071681
301.0000000,0.0176981,0.0072904
302.0000000,0.0176704,0.0068757
303.0000000,0.0176541,0.0072187
304.0000000,0.0176489,0.0068373
305.0000000,0.0176342,0.0066873
306.0000000,0.0175723,0.0068604
307.0000000,0.0175933,0.0067987
308.0000000,0.0176062,0.0069163
309.0000000,0.0175810,0.0066376
310.0000000,0.0175957,0.0066115
311.0000000,0.0176136,0.0068218
312.0000000,0.0176024,0.0067125
313.0000000,0.0175883,0.0069259
314.0000000,0.0176399,0.0064708
315.0000000,0.0176510,0.0067227
316.0000000,0.0176301,0.0068907
317.0000000,0.0176166,0.0066828
318.0000000,0.0175753,0.0067771
319.0000000,0.0176438,0.0068848
320.0000000,0.0175916,0.0066025
321.0000000,0.0177003,0.0072008
322.0000000,0.0175860,0.0068075
323.0000000,0.0175513,0.0067346
324.0000000,0.0176087,0.0066638
325.0000000,0.0176215,0.0070736
326.0000000,0.0177629,0.0071975
327.0000000,0.0177016,0.0075632
328.0000000,0.0175866,0.0070255
329.0000000,0.0176309,0.0074066
330.0000000,0.0175940,0.0067982
331.0000000,0.0176116,0.0066629
332.0000000,0.0175848,0.0067280
333.0000000,0.0176861,0.0063846
334.0000000,0.0176459,0.0070645
335.0000000,0.0175461,0.0067564
336.0000000,0.0175806,0.0067106
337.0000000,0.0175646,0.0067577
338.0000000,0.0175446,0.0069545
339.0000000,0.0175620,0.0069323
340.0000000,0.0175294,0.0065928
341.0000000,0.0175834,0.0068243
342.0000000,0.0175644,0.0067093
343.0000000,0.0175884,0.0066417
344.0000000,0.0175749,0.0066930
345.0000000,0.0176095,0.0070415
346.0000000,0.0175592,0.0071212
347.0000000,0.0175504,0.0064659
348.0000000,0.0175514,0.0069029
349.0000000,0.0177948,0.0069701
350.0000000,0.0175325,0.0068929
351.0000000,0.0175656,0.0065575
352.0000000,0.0175454,0.0066511
353.0000000,0.0175610,0.0066904
354.0000000,0.0175108,0.0066846
355.0000000,0.0175035,0.0065519
356.0000000,0.0175196,0.0067877
357.0000000,0.0174696,0.0064771
358.0000000,0.0175290,0.0072184
359.0000000,0.0175067,0.0065685
360.0000000,0.0175976,0.0069231
361.0000000,0.0175812,0.0066460
362.0000000,0.0175652,0.0065634
363.0000000,0.0175086,0.0065892
364.0000000,0.0184873,0.0094207
365.0000000,0.0175243,0.0065945
366.0000000,0.0175099,0.0066454
367.0000000,0.0175205,0.0066760
368.0000000,0.0175054,0.0070575
369.0000000,0.0175371,0.0072716
370.0000000,0.0175238,0.0069431
371.0000000,0.0175821,0.0067270
372.0000000,0.0175402,0.0068477
373.0000000,0.0175180,0.0069762
374.0000000,0.0175471,0.0066358
375.0000000,0.0174908,0.0066803
376.0000000,0.0175447,0.0067654
377.0000000,0.0175412,0.0067149
378.0000000,0.0175386,0.0068904
379.0000000,0.0175652,0.0067806
380.0000000,0.0174934,0.0067090
381.0000000,0.0175113,0.0071093
382.0000000,0.0174943,0.0068170
383.0000000,0.0175547,0.0071795
384.0000000,0.0175752,0.0068412
385.0000000,0.0175506,0.0067275
386.0000000,0.0175133,0.0068677
387.0000000,0.0175187,0.0065467
388.0000000,0.0179859,0.0061653
389.0000000,0.0175110,0.0067700
390.0000000,0.0175261,0.0067910
391.0000000,0.0175148,0.0066665
392.0000000,0.0175466,0.0065176
393.0000000,0.0175816,0.0068930
394.0000000,0.0178558,0.0079797
395.0000000,0.0176127,0.0073567
396.0000000,0.0176184,0.0075056
397.0000000,0.0176690,0.0086481
398.0000000,0.0175607,0.0070521
399.0000000,0.0175946,0.0069565
400.0000000,0.0176469,0.0067043
401.0000000,0.0175143,0.0065850
402.0000000,0.0175240,0.0068075
403.0000000,0.0175745,0.0066704
404.0000000,0.0176012,0.0071469
405.0000000,0.0177588,0.0079897
406.0000000,0.0175724,0.0070140
407.0000000,0.0176204,0.0072663
408.0000000,0.0176160,0.0071330
409.0000000,0.0175975,0.0069657
410.0000000,0.0176266,0.0068858
411.0000000,0.0176794,0.0073152
412.0000000,0.0176858,0.0071689
413.0000000,0.0175928,0.0069843
414.0000000,0.0176046,0.0065780
415.0000000,0.0176527,0.0070161
416.0000000,0.0176096,0.0068944
417.0000000,0.0176414,0.0071937
418.0000000,0.0175706,0.0068091
419.0000000,0.0176436,0.0069307
420.0000000,0.0176274,0.0071111
421.0000000,0.0177298,0.0069497
422.0000000,0.0175569,0.0069501
423.0000000,0.0175563,0.0067123
424.0000000,0.0175731,0.0066173
425.0000000,0.0176106,0.0068838
426.0000000,0.0175893,0.0067978
427.0000000,0.0176178,0.0069888
428.0000000,0.0177028,0.0068556
429.0000000,0.0176695,0.0075278
430.0000000,0.0177094,0.0070168
431.0000000,0.0176562,0.0070046
432.0000000,0.0177978,0.0074871
433.0000000,0.0177330,0.0072517
434.0000000,0.0177274,0.0072703
435.0000000,0.0176989,0.0070355
436.0000000,0.0177444,0.0076042
437.0000000,0.0190806,0.0152716
438.0000000,0.0177672,0.0074694
439.0000000,0.0177317,0.0072167
440.0000000,0.0177039,0.0072477
441.0000000,0.0177053,0.0069492
442.0000000,0.0176632,0.0069831
443.0000000,0.0177568,0.0068587
444.0000000,0.0176615,0.0071364
445.0000000,0.0176847,0.0071966
446.0000000,0.0176517,0.0068321
447.0000000,0.0176780,0.0068180
448.0000000,0.0176989,0.0067939
449.0000000,0.0175932,0.0069010
450.0000000,0.0176414,0.0067450
451.0000000,0.0176089,0.0066836
452.0000000,0.0176094,0.0067652
453.0000000,0.0176491,0.0068736
454.0000000,0.0178642,0.0108471
455.0000000,0.0175992,0.0068195
456.0000000,0.0175851,0.0067659
457.0000000,0.0175734,0.0066896
458.0000000,0.0175585,0.0069138


==> data/mse-vae_circ-ThreeGPP-enc_var-genie-128rx-1p-lat-4.txt <==
ep,mse_m,mse_s
1.0000000,0.0423863,0.0176166
2.0000000,0.0234051,0.0080450
3.0000000,0.0202434,0.0070160
4.0000000,0.0191873,0.0067221
5.0000000,0.0183515,0.0065356
6.0000000,0.0178839,0.0063463
7.0000000,0.0175213,0.0063166
8.0000000,0.0171976,0.0062239
9.0000000,0.0169461,0.0061296
10.0000000,0.0167766,0.0060943
11.0000000,0.0166094,0.0060781
12.0000000,0.0164865,0.0060350
13.0000000,0.0162755,0.0059622
14.0000000,0.0161507,0.0059551
15.0000000,0.0160288,0.0058837
16.0000000,0.0158995,0.0058877
17.0000000,0.0157707,0.0058591
18.0000000,0.0157633,0.0057865
19.0000000,0.0155933,0.0057845
20.0000000,0.0155192,0.0057440
21.0000000,0.0154130,0.0057678
22.0000000,0.0154638,0.0057355
23.0000000,0.0153077,0.0057108
24.0000000,0.0152620,0.0056571
25.0000000,0.0151740,0.0056476
26.0000000,0.0151164,0.0056708
27.0000000,0.0151166,0.0056161
28.0000000,0.0150949,0.0056522
29.0000000,0.0149166,0.0056155
30.0000000,0.0149301,0.0056411
31.0000000,0.0148525,0.0056629
32.0000000,0.0148203,0.0055873
33.0000000,0.0147095,0.0055688
34.0000000,0.0147778,0.0055709
35.0000000,0.0146667,0.0055117
36.0000000,0.0145873,0.0055247
37.0000000,0.0146447,0.0055467
38.0000000,0.0145140,0.0055021
39.0000000,0.0144876,0.0054948
40.0000000,0.0144954,0.0054952
41.0000000,0.0143966,0.0055111
42.0000000,0.0143881,0.0055000
43.0000000,0.0143972,0.0054468
44.0000000,0.0143604,0.0054496
45.0000000,0.0143320,0.0055215
46.0000000,0.0142931,0.0054186
47.0000000,0.0143478,0.0054912
48.0000000,0.0143383,0.0055281
49.0000000,0.0141971,0.0054724
50.0000000,0.0142544,0.0054973
51.0000000,0.0141770,0.0054530
52.0000000,0.0141193,0.0054507
53.0000000,0.0141779,0.0055093
54.0000000,0.0140839,0.0054514
55.0000000,0.0140395,0.0054450
56.0000000,0.0140474,0.0054148
57.0000000,0.0140076,0.0054493
58.0000000,0.0140117,0.0054105
59.0000000,0.0140458,0.0054020
60.0000000,0.0139503,0.0053665
61.0000000,0.0139876,0.0054379
62.0000000,0.0139403,0.0053975
63.0000000,0.0139189,0.0054622
64.0000000,0.0139084,0.0054249
65.0000000,0.0138860,0.0054153
66.0000000,0.0138256,0.0054450
67.0000000,0.0137618,0.0053745
68.0000000,0.0137970,0.0054090
69.0000000,0.0137540,0.0054329
70.0000000,0.0137579,0.0053705
71.0000000,0.0137923,0.0054256
72.0000000,0.0137557,0.0054476
73.0000000,0.0138210,0.0054141
74.0000000,0.0137167,0.0053893
75.0000000,0.0137569,0.0053657
76.0000000,0.0137396,0.0053976
77.0000000,0.0136735,0.0053845
78.0000000,0.0136359,0.0053291
79.0000000,0.0136023,0.0054014
80.0000000,0.0136420,0.0053799
81.0000000,0.0136026,0.0053631
82.0000000,0.0136382,0.0054120
83.0000000,0.0135484,0.0053589
84.0000000,0.0136692,0.0053801
85.0000000,0.0135915,0.0053929
86.0000000,0.0135642,0.0053317
87.0000000,0.0135454,0.0053248
88.0000000,0.0135667,0.0053209
89.0000000,0.0135295,0.0053587
90.0000000,0.0135048,0.0053765
91.0000000,0.0135405,0.0053616
92.0000000,0.0135031,0.0054175
93.0000000,0.0134585,0.0053308
94.0000000,0.0134612,0.0053506
95.0000000,0.0134486,0.0053635
96.0000000,0.0134644,0.0053515
97.0000000,0.0134456,0.0053113
98.0000000,0.0134160,0.0053321
99.0000000,0.0134724,0.0053322
100.0000000,0.0134472,0.0053110
101.0000000,0.0134250,0.0053559
102.0000000,0.0133980,0.0053630
103.0000000,0.0134074,0.0054137
104.0000000,0.0133642,0.0053160
105.0000000,0.0133402,0.0053314
106.0000000,0.0133424,0.0053722
107.0000000,0.0133432,0.0052940
108.0000000,0.0132924,0.0053210
109.0000000,0.0132965,0.0053551
110.0000000,0.0132900,0.0052976
111.0000000,0.0133683,0.0052792
112.0000000,0.0133397,0.0052955
113.0000000,0.0132943,0.0053152
114.0000000,0.0132394,0.0053838
115.0000000,0.0133061,0.0053112
116.0000000,0.0132909,0.0053096
117.0000000,0.0132782,0.0052962
118.0000000,0.0132231,0.0053094
119.0000000,0.0132336,0.0053058
120.0000000,0.0132414,0.0052962
121.0000000,0.0131904,0.0053181
122.0000000,0.0131913,0.0052675
123.0000000,0.0132014,0.0053588
124.0000000,0.0131962,0.0053080
125.0000000,0.0132115,0.0052464
126.0000000,0.0131877,0.0052958
127.0000000,0.0132258,0.0053345
128.0000000,0.0131693,0.0052880
129.0000000,0.0131754,0.0053724
130.0000000,0.0131519,0.0053704
131.0000000,0.0131258,0.0052952
132.0000000,0.0131904,0.0053147
133.0000000,0.0131780,0.0053054
134.0000000,0.0131701,0.0053367
135.0000000,0.0131559,0.0053572
136.0000000,0.0131236,0.0053104
137.0000000,0.0131466,0.0052722
138.0000000,0.0130929,0.0053294
139.0000000,0.0131690,0.0052867
140.0000000,0.0130877,0.0053208
141.0000000,0.0131265,0.0054590
142.0000000,0.0130947,0.0052982
143.0000000,0.0130620,0.0052857
144.0000000,0.0130735,0.0052871
145.0000000,0.0130600,0.0052778
146.0000000,0.0130456,0.0052854
147.0000000,0.0130447,0.0052932
148.0000000,0.0130434,0.0053037
149.0000000,0.0130618,0.0053024
150.0000000,0.0130192,0.0053254
151.0000000,0.0130435,0.0052933
152.0000000,0.0130305,0.0053290
153.0000000,0.0129976,0.0053000
154.0000000,0.0130045,0.0052895
155.0000000,0.0130331,0.0052707
156.0000000,0.0130077,0.0053080
157.0000000,0.0129908,0.0053533
158.0000000,0.0129667,0.0053315
159.0000000,0.0129941,0.0052970
160.0000000,0.0130255,0.0052792
161.0000000,0.0129506,0.0053770
162.0000000,0.0129797,0.0053499
163.0000000,0.0130391,0.0053283
164.0000000,0.0130317,0.0052699
165.0000000,0.0130152,0.0053225
166.0000000,0.0129356,0.0053162
167.0000000,0.0129973,0.0053318
168.0000000,0.0129557,0.0053441
169.0000000,0.0129424,0.0053365
170.0000000,0.0129321,0.0052986
171.0000000,0.0129071,0.0053451
172.0000000,0.0129036,0.0052915
173.0000000,0.0129685,0.0053464
174.0000000,0.0129260,0.0053141
175.0000000,0.0129570,0.0053044
176.0000000,0.0128963,0.0052960
177.0000000,0.0129185,0.0053070
178.0000000,0.0128685,0.0053118
179.0000000,0.0128495,0.0052708
180.0000000,0.0128811,0.0052792
181.0000000,0.0128828,0.0052925
182.0000000,0.0129174,0.0053356
183.0000000,0.0128970,0.0053097
184.0000000,0.0128480,0.0052991
185.0000000,0.0128467,0.0052881
186.0000000,0.0128988,0.0053576
187.0000000,0.0128370,0.0052932
188.0000000,0.0128581,0.0053518
189.0000000,0.0129153,0.0053189
190.0000000,0.0128397,0.0052997
191.0000000,0.0128122,0.0052760
192.0000000,0.0128217,0.0052993
193.0000000,0.0128311,0.0053336
194.0000000,0.0128127,0.0053155
195.0000000,0.0128110,0.0052846
196.0000000,0.0128288,0.0053413
197.0000000,0.0128059,0.0053084
198.0000000,0.0127936,0.0052802
199.0000000,0.0127780,0.0052960
200.0000000,0.0127779,0.0053291
201.0000000,0.0127899,0.0052816
202.0000000,0.0127924,0.0052501
203.0000000,0.0127858,0.0052364
204.0000000,0.0128230,0.0053287
205.0000000,0.0127838,0.0053071
206.0000000,0.0127657,0.0053053
207.0000000,0.0127851,0.0052593
208.0000000,0.0127638,0.0053336
209.0000000,0.0127748,0.0053532
210.0000000,0.0127508,0.0053011
211.0000000,0.0127583,0.0052745
212.0000000,0.0127421,0.0053724
213.0000000,0.0127828,0.0053106
214.0000000,0.0127471,0.0053077
215.0000000,0.0127644,0.0053234
216.0000000,0.0127637,0.0053132
217.0000000,0.0127678,0.0054077
218.0000000,0.0127567,0.0052801
219.0000000,0.0127074,0.0052720
220.0000000,0.0127197,0.0052944
221.0000000,0.0127363,0.0053907
222.0000000,0.0127031,0.0052983
223.0000000,0.0127491,0.0053423
224.0000000,0.0127010,0.0053175
225.0000000,0.0127174,0.0053194
226.0000000,0.0127165,0.0053148
227.0000000,0.0127493,0.0053698
228.0000000,0.0127044,0.0053195
229.0000000,0.0127149,0.0053306
230.0000000,0.0126969,0.0052897
231.0000000,0.0126852,0.0053026
232.0000000,0.0126988,0.0053674
233.0000000,0.0127347,0.0053861
234.0000000,0.0126559,0.0052484
235.0000000,0.0127084,0.0054047
236.0000000,0.0127104,0.0053366
237.0000000,0.0127079,0.0053473
238.0000000,0.0127064,0.0053341
239.0000000,0.0126468,0.0052717
240.0000000,0.0126344,0.0053616
241.0000000,0.0126383,0.0053528
242.0000000,0.0126629,0.0052924
243.0000000,0.0126653,0.0054453
244.0000000,0.0126222,0.0052949
245.0000000,0.0126718,0.0053578
246.0000000,0.0126412,0.0053552
247.0000000,0.0126550,0.0053422
248.0000000,0.0126837,0.0053158
249.0000000,0.0126580,0.0053308
250.0000000,0.0126447,0.0053215
251.0000000,0.0126236,0.0052838
252.0000000,0.0126179,0.0053328
253.0000000,0.0126471,0.0053643
254.0000000,0.0126250,0.0053403
255.0000000,0.0125771,0.0052791
256.0000000,0.0126394,0.0052672
257.0000000,0.0125998,0.0052836
258.0000000,0.0125908,0.0053752
259.0000000,0.0126420,0.0052692
260.0000000,0.0125845,0.0053237
261.0000000,0.0126158,0.0053603
262.0000000,0.0126089,0.0052750
263.0000000,0.0126025,0.0052473
264.0000000,0.0125716,0.0053127
265.0000000,0.0125843,0.0052988
266.0000000,0.0125679,0.0053143
267.0000000,0.0125800,0.0053066
268.0000000,0.0125903,0.0052870
269.0000000,0.0125839,0.0053209
270.0000000,0.0125619,0.0052433
271.0000000,0.0126031,0.0053154
272.0000000,0.0125681,0.0052676
273.0000000,0.0125309,0.0052777
274.0000000,0.0125644,0.0053075
275.0000000,0.0125343,0.0053429
276.0000000,0.0125741,0.0053473
277.0000000,0.0125655,0.0053128
278.0000000,0.0125631,0.0053364
279.0000000,0.0125690,0.0052501
280.0000000,0.0125398,0.0052460
281.0000000,0.0125408,0.0052667
282.0000000,0.0125615,0.0053094
283.0000000,0.0125298,0.0052667
284.0000000,0.0125433,0.0053423
285.0000000,0.0125363,0.0052939
286.0000000,0.0125552,0.0052178
287.0000000,0.0125568,0.0052853
288.0000000,0.0125063,0.0052816
289.0000000,0.0125309,0.0053823
290.0000000,0.0125293,0.0053205
291.0000000,0.0125016,0.0052993
292.0000000,0.0125676,0.0053382
293.0000000,0.0125973,0.0053654
294.0000000,0.0125258,0.0052459
295.0000000,0.0125269,0.0052876
296.0000000,0.0124849,0.0052443
297.0000000,0.0124848,0.0052971
298.0000000,0.0124846,0.0052665
299.0000000,0.0125121,0.0052500
300.0000000,0.0124969,0.0052761
301.0000000,0.0124805,0.0052613
302.0000000,0.0124937,0.0052706
303.0000000,0.0124819,0.0052834
304.0000000,0.0125082,0.0052892
305.0000000,0.0124628,0.0052652
306.0000000,0.0125077,0.0052619
307.0000000,0.0124701,0.0053201
308.0000000,0.0124960,0.0052909
309.0000000,0.0124520,0.0053696
310.0000000,0.0124615,0.0053333
311.0000000,0.0124758,0.0052729
312.0000000,0.0124686,0.0052276
313.0000000,0.0124422,0.0052360
314.0000000,0.0125001,0.0052929
315.0000000,0.0125063,0.0052701
316.0000000,0.0124402,0.0053708
317.0000000,0.0124766,0.0052840
318.0000000,0.0124807,0.0053191
319.0000000,0.0124499,0.0052622
320.0000000,0.0124345,0.0052604
321.0000000,0.0124704,0.0053110
322.0000000,0.0124390,0.0052207
323.0000000,0.0124504,0.0052897
324.0000000,0.0124117,0.0052680
325.0000000,0.0124589,0.0052376
326.0000000,0.0124259,0.0052796
327.0000000,0.0124467,0.0052896
328.0000000,0.0124274,0.0053156
329.0000000,0.0124143,0.0053314
330.0000000,0.0123940,0.0052268
331.0000000,0.0124235,0.0052452
332.0000000,0.0124149,0.0052403
333.0000000,0.0124094,0.0052316
334.0000000,0.0123869,0.0052732
335.0000000,0.0124401,0.0052249
336.0000000,0.0124102,0.0052852
337.0000000,0.0124020,0.0052654
338.0000000,0.0123950,0.0052869
339.0000000,0.0124116,0.0053327
340.0000000,0.0124081,0.0052231
341.0000000,0.0124242,0.0052367
342.0000000,0.0124316,0.0052737
343.0000000,0.0124123,0.0052773
344.0000000,0.0123791,0.0052130
345.0000000,0.0123944,0.0052762
346.0000000,0.0123625,0.0053045
347.0000000,0.0123880,0.0052105
348.0000000,0.0123722,0.0052739
349.0000000,0.0123946,0.0052886
350.0000000,0.0123929,0.0051928
351.0000000,0.0123789,0.0052721
352.0000000,0.0123560,0.0052399
353.0000000,0.0123820,0.0052068
354.0000000,0.0123744,0.0052323
355.0000000,0.0123647,0.0052386
356.0000000,0.0123982,0.0053111
357.0000000,0.0123893,0.0052551
358.0000000,0.0123957,0.0052229
359.0000000,0.0123960,0.0052575
360.0000000,0.0123495,0.0052279
361.0000000,0.0123488,0.0052191
362.0000000,0.0123401,0.0052640
363.0000000,0.0123527,0.0052449
364.0000000,0.0123597,0.0052587
365.0000000,0.0123428,0.0052529
366.0000000,0.0123567,0.0052335
367.0000000,0.0123197,0.0052269
368.0000000,0.0123448,0.0053281
369.0000000,0.0123592,0.0052127
370.0000000,0.0123573,0.0052542
371.0000000,0.0123307,0.0052384
372.0000000,0.0123139,0.0052150
373.0000000,0.0124104,0.0053160
374.0000000,0.0123174,0.0052785
375.0000000,0.0123279,0.0052359
376.0000000,0.0123596,0.0052270
377.0000000,0.0123149,0.0052357
378.0000000,0.0123104,0.0052663
379.0000000,0.0123030,0.0052174
380.0000000,0.0123531,0.0051986
381.0000000,0.0123204,0.0052482
382.0000000,0.0123047,0.0051845
383.0000000,0.0123174,0.0052359
384.0000000,0.0123223,0.0052034
385.0000000,0.0122987,0.0052086
386.0000000,0.0123296,0.0051751
387.0000000,0.0123097,0.0052624
388.0000000,0.0123093,0.0052073
389.0000000,0.0122803,0.0051874
390.0000000,0.0123338,0.0052109
391.0000000,0.0122981,0.0052320
392.0000000,0.0122786,0.0052197
393.0000000,0.0123040,0.0052686
394.0000000,0.0122815,0.0052381
395.0000000,0.0123212,0.0051836
396.0000000,0.0122861,0.0052064
397.0000000,0.0122857,0.0051823
398.0000000,0.0122708,0.0051901
399.0000000,0.0122977,0.0052273
400.0000000,0.0122902,0.0052352
401.0000000,0.0122699,0.0052060
402.0000000,0.0122645,0.0051941
403.0000000,0.0123064,0.0051801
404.0000000,0.0123108,0.0051993
405.0000000,0.0122908,0.0052571
406.0000000,0.0122557,0.0052250
407.0000000,0.0122630,0.0052232
408.0000000,0.0123171,0.0052258
409.0000000,0.0122623,0.0052539
410.0000000,0.0122837,0.0052118
411.0000000,0.0122516,0.0051876
412.0000000,0.0122834,0.0051870
413.0000000,0.0122442,0.0052574
414.0000000,0.0122877,0.0051753
415.0000000,0.0122623,0.0051997
416.0000000,0.0122444,0.0052021
417.0000000,0.0122485,0.0051216
418.0000000,0.0122402,0.0052068
419.0000000,0.0122660,0.0052206
420.0000000,0.0122259,0.0052070
421.0000000,0.0122374,0.0052264
422.0000000,0.0122179,0.0052272
423.0000000,0.0122239,0.0052550
424.0000000,0.0122295,0.0051728
425.0000000,0.0122335,0.0051732
426.0000000,0.0122493,0.0051955
427.0000000,0.0122396,0.0052181
428.0000000,0.0122081,0.0051970
429.0000000,0.0122317,0.0051995
430.0000000,0.0122275,0.0051583
431.0000000,0.0121965,0.0051776
432.0000000,0.0122557,0.0051859
433.0000000,0.0122385,0.0052741
434.0000000,0.0122047,0.0051813
435.0000000,0.0122181,0.0052260
436.0000000,0.0121995,0.0051966
437.0000000,0.0122379,0.0051576
438.0000000,0.0122231,0.0052480
439.0000000,0.0122389,0.0052314
440.0000000,0.0121946,0.0052013
441.0000000,0.0122222,0.0051745
442.0000000,0.0121916,0.0052181
443.0000000,0.0122455,0.0052137
444.0000000,0.0121957,0.0051939
445.0000000,0.0121938,0.0051700
446.0000000,0.0121796,0.0052163
447.0000000,0.0121822,0.0051891
448.0000000,0.0121813,0.0052128
449.0000000,0.0121824,0.0051631
450.0000000,0.0121816,0.0052113
451.0000000,0.0121984,0.0052104
452.0000000,0.0122228,0.0051823
453.0000000,0.0121755,0.0052354
454.0000000,0.0122345,0.0052174
455.0000000,0.0121952,0.0051678
456.0000000,0.0121839,0.0051697
457.0000000,0.0121834,0.0051662
458.0000000,0.0121671,0.0051642
459.0000000,0.0121853,0.0051974
460.0000000,0.0121657,0.0051494
461.0000000,0.0121664,0.0051865
462.0000000,0.0121673,0.0051910
463.0000000,0.0121724,0.0051968
464.0000000,0.0122038,0.0052156
465.0000000,0.0121884,0.0051468
466.0000000,0.0121788,0.0051950
467.0000000,0.0121631,0.0051812
468.0000000,0.0121693,0.0051581
469.0000000,0.0121458,0.0051998
470.0000000,0.0121645,0.0052127
471.0000000,0.0121391,0.0051627
472.0000000,0.0122189,0.0052120
473.0000000,0.0121493,0.0051552
474.0000000,0.0121628,0.0051976
475.0000000,0.0121644,0.0051450
476.0000000,0.0121613,0.0051925
477.0000000,0.0121586,0.0051517
478.0000000,0.0121886,0.0051936
479.0000000,0.0121450,0.0051828
480.0000000,0.0121584,0.0052023
481.0000000,0.0121738,0.0051490
482.0000000,0.0121623,0.0051681
483.0000000,0.0121472,0.0051834
484.0000000,0.0121484,0.0051638
485.0000000,0.0121675,0.0051898
486.0000000,0.0121204,0.0051541
487.0000000,0.0121269,0.0051770
488.0000000,0.0121484,0.0051066
489.0000000,0.0121290,0.0051810
490.0000000,0.0121247,0.0051494
491.0000000,0.0121205,0.0051588
492.0000000,0.0121485,0.0051757
493.0000000,0.0121523,0.0051426
494.0000000,0.0121095,0.0051503
495.0000000,0.0121234,0.0051672
496.0000000,0.0121360,0.0051333
497.0000000,0.0121407,0.0051637
498.0000000,0.0121101,0.0051469
499.0000000,0.0121032,0.0051473
500.0000000,0.0120988,0.0051664
501.0000000,0.0121654,0.0051678
502.0000000,0.0121098,0.0051445
503.0000000,0.0121123,0.0051715
504.0000000,0.0121777,0.0051104
505.0000000,0.0121302,0.0051816
506.0000000,0.0121133,0.0051576
507.0000000,0.0120973,0.0051218
508.0000000,0.0121361,0.0051717
509.0000000,0.0120983,0.0051508
510.0000000,0.0121229,0.0051292
511.0000000,0.0121016,0.0051771
512.0000000,0.0120896,0.0051500
513.0000000,0.0121211,0.0051149
514.0000000,0.0120725,0.0051297
515.0000000,0.0121043,0.0051251
516.0000000,0.0121039,0.0051503
517.0000000,0.0121048,0.0051998
518.0000000,0.0121162,0.0051363
519.0000000,0.0120937,0.0051497
520.0000000,0.0121037,0.0051780
521.0000000,0.0121519,0.0051410
522.0000000,0.0121032,0.0051581
523.0000000,0.0121099,0.0051711
524.0000000,0.0120812,0.0051558
525.0000000,0.0120710,0.0051455
526.0000000,0.0120738,0.0051872
527.0000000,0.0120776,0.0051112
528.0000000,0.0120452,0.0051440
529.0000000,0.0120836,0.0051806
530.0000000,0.0120993,0.0051644
531.0000000,0.0120838,0.0051747
532.0000000,0.0120936,0.0051914
533.0000000,0.0121033,0.0051573
534.0000000,0.0120440,0.0051408
535.0000000,0.0120846,0.0051319
536.0000000,0.0120798,0.0051489
537.0000000,0.0120521,0.0051408
538.0000000,0.0120608,0.0051865
539.0000000,0.0120561,0.0051512
540.0000000,0.0120827,0.0051000
541.0000000,0.0120465,0.0051849
542.0000000,0.0120598,0.0051336
543.0000000,0.0121530,0.0051634
544.0000000,0.0120747,0.0051662
545.0000000,0.0120629,0.0051024
546.0000000,0.0120548,0.0051572
547.0000000,0.0120564,0.0051534
548.0000000,0.0120537,0.0051233
549.0000000,0.0120780,0.0051286
550.0000000,0.0120642,0.0051437
551.0000000,0.0120701,0.0051177
552.0000000,0.0120343,0.0051276
553.0000000,0.0121040,0.0051524
554.0000000,0.0120412,0.0051182
555.0000000,0.0120450,0.0051511
556.0000000,0.0120568,0.0051377
557.0000000,0.0120791,0.0051229
558.0000000,0.0120941,0.0051206
559.0000000,0.0120507,0.0050967
560.0000000,0.0120389,0.0050967
561.0000000,0.0120516,0.0051171
562.0000000,0.0120568,0.0051322
563.0000000,0.0120432,0.0051528
564.0000000,0.0120871,0.0051370
565.0000000,0.0120918,0.0051910
566.0000000,0.0120419,0.0051063
567.0000000,0.0120334,0.0051255
568.0000000,0.0120399,0.0051179
569.0000000,0.0120528,0.0051340
570.0000000,0.0120615,0.0051275
571.0000000,0.0120482,0.0051521
572.0000000,0.0120356,0.0051497
573.0000000,0.0120256,0.0051199
574.0000000,0.0120552,0.0050919
575.0000000,0.0120420,0.0051299
576.0000000,0.0120078,0.0051486
577.0000000,0.0120457,0.0051352
578.0000000,0.0120014,0.0051658
579.0000000,0.0120446,0.0051225
580.0000000,0.0120145,0.0051127
581.0000000,0.0120204,0.0051118
582.0000000,0.0120130,0.0051190
583.0000000,0.0120311,0.0051623
584.0000000,0.0120081,0.0051348
585.0000000,0.0120274,0.0051399
586.0000000,0.0120306,0.0051327
587.0000000,0.0120073,0.0051077
588.0000000,0.0120122,0.0050809
589.0000000,0.0119823,0.0051039
590.0000000,0.0120511,0.0051528
591.0000000,0.0120112,0.0050991
592.0000000,0.0119956,0.0050890
593.0000000,0.0120028,0.0051134
594.0000000,0.0120299,0.0051358
595.0000000,0.0120137,0.0051190
596.0000000,0.0119800,0.0051268
597.0000000,0.0119757,0.0050931
598.0000000,0.0120102,0.0051091
599.0000000,0.0120046,0.0050893
600.0000000,0.0120120,0.0051071
601.0000000,0.0119940,0.0051022
602.0000000,0.0119821,0.0050885
603.0000000,0.0119894,0.0051001
604.0000000,0.0119997,0.0051252
605.0000000,0.0120033,0.0051353
606.0000000,0.0120245,0.0051376
607.0000000,0.0120161,0.0051119
608.0000000,0.0119813,0.0051060
609.0000000,0.0120228,0.0051087
610.0000000,0.0120003,0.0051233
611.0000000,0.0119906,0.0050930
612.0000000,0.0119770,0.0051155
613.0000000,0.0119910,0.0050813
614.0000000,0.0120086,0.0051315
615.0000000,0.0120083,0.0051211
616.0000000,0.0119761,0.0050935
617.0000000,0.0119742,0.0050973
618.0000000,0.0119985,0.0051014
619.0000000,0.0119865,0.0051032
620.0000000,0.0119783,0.0051310
621.0000000,0.0119693,0.0051102
622.0000000,0.0120082,0.0051232
623.0000000,0.0119587,0.0051303
624.0000000,0.0119716,0.0051389
625.0000000,0.0119713,0.0051018
626.0000000,0.0119817,0.0051119
627.0000000,0.0119566,0.0050898
628.0000000,0.0119548,0.0051268
629.0000000,0.0119582,0.0050988
630.0000000,0.0119952,0.0051024
631.0000000,0.0120157,0.0050910
632.0000000,0.0119582,0.0050901
633.0000000,0.0119669,0.0050912
634.0000000,0.0119566,0.0051072
635.0000000,0.0119599,0.0050899
636.0000000,0.0119565,0.0051180
637.0000000,0.0119678,0.0051053
638.0000000,0.0119376,0.0050941
639.0000000,0.0119850,0.0050940
640.0000000,0.0119673,0.0051161
641.0000000,0.0119577,0.0051073
642.0000000,0.0119493,0.0051325
643.0000000,0.0119467,0.0051138
644.0000000,0.0119296,0.0051023
645.0000000,0.0119706,0.0051195
646.0000000,0.0119607,0.0050973
647.0000000,0.0119360,0.0050902
648.0000000,0.0119670,0.0050966
649.0000000,0.0119454,0.0050835
650.0000000,0.0119795,0.0050791
651.0000000,0.0119303,0.0051005
652.0000000,0.0119230,0.0050901
653.0000000,0.0119786,0.0050805
654.0000000,0.0119565,0.0051336
655.0000000,0.0119297,0.0050587
656.0000000,0.0119322,0.0050887
657.0000000,0.0119254,0.0050779
658.0000000,0.0119658,0.0051146
659.0000000,0.0119549,0.0050793
660.0000000,0.0119511,0.0051461
661.0000000,0.0119058,0.0050886
662.0000000,0.0119100,0.0050911
663.0000000,0.0119306,0.0051006
664.0000000,0.0119710,0.0050764
665.0000000,0.0119426,0.0050669
666.0000000,0.0119301,0.0050575
667.0000000,0.0119291,0.0051015
668.0000000,0.0119693,0.0050667
669.0000000,0.0119313,0.0050776
670.0000000,0.0119757,0.0050667
671.0000000,0.0119432,0.0051122
672.0000000,0.0119274,0.0051019
673.0000000,0.0119293,0.0050775
674.0000000,0.0119129,0.0050914
675.0000000,0.0119766,0.0051256
676.0000000,0.0119576,0.0050829
677.0000000,0.0119272,0.0051042
678.0000000,0.0118999,0.0050677
679.0000000,0.0119102,0.0050888
680.0000000,0.0119322,0.0050814
681.0000000,0.0119237,0.0050603
682.0000000,0.0119107,0.0051107
683.0000000,0.0119151,0.0050768
684.0000000,0.0119241,0.0050663
685.0000000,0.0119734,0.0050882
686.0000000,0.0118893,0.0050932
687.0000000,0.0118990,0.0050877
688.0000000,0.0119256,0.0050799
689.0000000,0.0119130,0.0050570
690.0000000,0.0118875,0.0050861
691.0000000,0.0118912,0.0051105
692.0000000,0.0119207,0.0051268
693.0000000,0.0119121,0.0050955
694.0000000,0.0118979,0.0050721
695.0000000,0.0118795,0.0050977
696.0000000,0.0118953,0.0051050
697.0000000,0.0119003,0.0050790
698.0000000,0.0119465,0.0050734
699.0000000,0.0119184,0.0050915
700.0000000,0.0118904,0.0050492
701.0000000,0.0118945,0.0050885
702.0000000,0.0118837,0.0050731
703.0000000,0.0118756,0.0050681
704.0000000,0.0118899,0.0050752
705.0000000,0.0118877,0.0050935
706.0000000,0.0118996,0.0051278
707.0000000,0.0118819,0.0050715
708.0000000,0.0119246,0.0051105
709.0000000,0.0118994,0.0050808
710.0000000,0.0118813,0.0050671
711.0000000,0.0118754,0.0050646
712.0000000,0.0118816,0.0050696
713.0000000,0.0119052,0.0050973
714.0000000,0.0118842,0.0050833
715.0000000,0.0118805,0.0050745
716.0000000,0.0118837,0.0050797
717.0000000,0.0118813,0.0051021
718.0000000,0.0118997,0.0050883
719.0000000,0.0118821,0.0050808
720.0000000,0.0118918,0.0050979
721.0000000,0.0118667,0.0050723
722.0000000,0.0118767,0.0050812
723.0000000,0.0118651,0.0050819
724.0000000,0.0118807,0.0050741
725.0000000,0.0119183,0.0051059
726.0000000,0.0118643,0.0050916
727.0000000,0.0119160,0.0051092
728.0000000,0.0118966,0.0050751
729.0000000,0.0118694,0.0050567
730.0000000,0.0118614,0.0050641
731.0000000,0.0118658,0.0050789
732.0000000,0.0118940,0.0050847
733.0000000,0.0118691,0.0050708
734.0000000,0.0119104,0.0050573
735.0000000,0.0118634,0.0050631
736.0000000,0.0118731,0.0050999
737.0000000,0.0118769,0.0050564
738.0000000,0.0118769,0.0050762
739.0000000,0.0118698,0.0050631
740.0000000,0.0118892,0.0051011
741.0000000,0.0118582,0.0050792
742.0000000,0.0118943,0.0050661
743.0000000,0.0118547,0.0050961
744.0000000,0.0118576,0.0050599
745.0000000,0.0118508,0.0050868
746.0000000,0.0118652,0.0050636
747.0000000,0.0119191,0.0050906
748.0000000,0.0118576,0.0051218
749.0000000,0.0118613,0.0050721
750.0000000,0.0118656,0.0050624
751.0000000,0.0118443,0.0050631
752.0000000,0.0118389,0.0050707
753.0000000,0.0118394,0.0050749
754.0000000,0.0118516,0.0050730
755.0000000,0.0118598,0.0050645
756.0000000,0.0118980,0.0051115
757.0000000,0.0118548,0.0050935
758.0000000,0.0118480,0.0050664
759.0000000,0.0118660,0.0051040
760.0000000,0.0118519,0.0051120
761.0000000,0.0118399,0.0050691
762.0000000,0.0118797,0.0050612
763.0000000,0.0118345,0.0050777
764.0000000,0.0118457,0.0050501
765.0000000,0.0118488,0.0050786
766.0000000,0.0118433,0.0050549
767.0000000,0.0118339,0.0050730
768.0000000,0.0118393,0.0050812
769.0000000,0.0118330,0.0050560
770.0000000,0.0118341,0.0050756
771.0000000,0.0118410,0.0050668
772.0000000,0.0118650,0.0050736
773.0000000,0.0118480,0.0050979
774.0000000,0.0118469,0.0050831
775.0000000,0.0118423,0.0050586
776.0000000,0.0118451,0.0050521
777.0000000,0.0118548,0.0050586
778.0000000,0.0118248,0.0050529
779.0000000,0.0118321,0.0050542
780.0000000,0.0118379,0.0050679
781.0000000,0.0118158,0.0050563
782.0000000,0.0118261,0.0050908
783.0000000,0.0118552,0.0050772
784.0000000,0.0118286,0.0050798
785.0000000,0.0118218,0.0050833
786.0000000,0.0118479,0.0050578
787.0000000,0.0118248,0.0050899
788.0000000,0.0118249,0.0050793
789.0000000,0.0118481,0.0050727
790.0000000,0.0118274,0.0050719
791.0000000,0.0118220,0.0050571
792.0000000,0.0118178,0.0050834
793.0000000,0.0118315,0.0050665
794.0000000,0.0118353,0.0050443
795.0000000,0.0118036,0.0050662
796.0000000,0.0118293,0.0050642
797.0000000,0.0118074,0.0050539
798.0000000,0.0118189,0.0050821
799.0000000,0.0118227,0.0050634
800.0000000,0.0118207,0.0050925
801.0000000,0.0118043,0.0050809
802.0000000,0.0118177,0.0050620
803.0000000,0.0118126,0.0050602
804.0000000,0.0118486,0.0050583
805.0000000,0.0118476,0.0050637
806.0000000,0.0118261,0.0050653
807.0000000,0.0118389,0.0050812
808.0000000,0.0118396,0.0050681
809.0000000,0.0118669,0.0050743
810.0000000,0.0118136,0.0050836
811.0000000,0.0118047,0.0050602
812.0000000,0.0118145,0.0050397
813.0000000,0.0118075,0.0050515
814.0000000,0.0118370,0.0050881
815.0000000,0.0118167,0.0050383
816.0000000,0.0118058,0.0050509
817.0000000,0.0118232,0.0051088
818.0000000,0.0118254,0.0050674
819.0000000,0.0118328,0.0050470
820.0000000,0.0118033,0.0050346
821.0000000,0.0118000,0.0050703
822.0000000,0.0117817,0.0050476
823.0000000,0.0117866,0.0050678
824.0000000,0.0118155,0.0050696
825.0000000,0.0118289,0.0050532
826.0000000,0.0117911,0.0050374
827.0000000,0.0118050,0.0050452
828.0000000,0.0118085,0.0050481
829.0000000,0.0118088,0.0050885
830.0000000,0.0117971,0.0050610
831.0000000,0.0117805,0.0050535
832.0000000,0.0118091,0.0050754
833.0000000,0.0117972,0.0050560
834.0000000,0.0118184,0.0050740
835.0000000,0.0118756,0.0050784
836.0000000,0.0117994,0.0050439
837.0000000,0.0117956,0.0050507
838.0000000,0.0117766,0.0050364
839.0000000,0.0117913,0.0050401
840.0000000,0.0118102,0.0050519
841.0000000,0.0117778,0.0050524
842.0000000,0.0118364,0.0050722
843.0000000,0.0118227,0.0050849
844.0000000,0.0117846,0.0050961
845.0000000,0.0118152,0.0050752
846.0000000,0.0117940,0.0050631
847.0000000,0.0117764,0.0050707
848.0000000,0.0117638,0.0050442
849.0000000,0.0117751,0.0050439
850.0000000,0.0117992,0.0050397
851.0000000,0.0118177,0.0050614
852.0000000,0.0117847,0.0050322
853.0000000,0.0117821,0.0050671
854.0000000,0.0117906,0.0050562
855.0000000,0.0117831,0.0050394
856.0000000,0.0117673,0.0050377
857.0000000,0.0117688,0.0050943
858.0000000,0.0117847,0.0050583
859.0000000,0.0117594,0.0050554
860.0000000,0.0117776,0.0050590
861.0000000,0.0117815,0.0050451
862.0000000,0.0118112,0.0050659
863.0000000,0.0117953,0.0050570
864.0000000,0.0117955,0.0050505
865.0000000,0.0117804,0.0050724
866.0000000,0.0117668,0.0050607
867.0000000,0.0117586,0.0050829
868.0000000,0.0117778,0.0050611
869.0000000,0.0117748,0.0050751
870.0000000,0.0117799,0.0050634
871.0000000,0.0117530,0.0050700
872.0000000,0.0117798,0.0050428
873.0000000,0.0117836,0.0050582
874.0000000,0.0117863,0.0050405
875.0000000,0.0117754,0.0050619
876.0000000,0.0117839,0.0050808
877.0000000,0.0117895,0.0050500
878.0000000,0.0117958,0.0050674
879.0000000,0.0117595,0.0050441
880.0000000,0.0117980,0.0050740
881.0000000,0.0117588,0.0050775
882.0000000,0.0117958,0.0050688
883.0000000,0.0117731,0.0050390
884.0000000,0.0118018,0.0050533
885.0000000,0.0117751,0.0050994
886.0000000,0.0117499,0.0050342
887.0000000,0.0117832,0.0051113
888.0000000,0.0117646,0.0050695
889.0000000,0.0117581,0.0050618
890.0000000,0.0117676,0.0050746
891.0000000,0.0117511,0.0050600
892.0000000,0.0117684,0.0050705
893.0000000,0.0117530,0.0050626
894.0000000,0.0117756,0.0050549
895.0000000,0.0117678,0.0050616
896.0000000,0.0117738,0.0050543
897.0000000,0.0117879,0.0050546
898.0000000,0.0117565,0.0050481
899.0000000,0.0117701,0.0050711
900.0000000,0.0117837,0.0050655
901.0000000,0.0117511,0.0050583
902.0000000,0.0117822,0.0050453
903.0000000,0.0117503,0.0050687
904.0000000,0.0117719,0.0050495
905.0000000,0.0117618,0.0050585
906.0000000,0.0117561,0.0050541
907.0000000,0.0117535,0.0050486
908.0000000,0.0117406,0.0050464
909.0000000,0.0117547,0.0050527
910.0000000,0.0117503,0.0050928
911.0000000,0.0117543,0.0050567
912.0000000,0.0117778,0.0050562
913.0000000,0.0117579,0.0050427
914.0000000,0.0117728,0.0050617
915.0000000,0.0117321,0.0050671
916.0000000,0.0117358,0.0050654
917.0000000,0.0117541,0.0050704
918.0000000,0.0117730,0.0050318
919.0000000,0.0117442,0.0050482
920.0000000,0.0117410,0.0050443
921.0000000,0.0117389,0.0050582
922.0000000,0.0117419,0.0050921
923.0000000,0.0117544,0.0050779
924.0000000,0.0117333,0.0050581
925.0000000,0.0117742,0.0050714
926.0000000,0.0117448,0.0050509
927.0000000,0.0117230,0.0050417
928.0000000,0.0117608,0.0050477
929.0000000,0.0117473,0.0050643
930.0000000,0.0117400,0.0050350
931.0000000,0.0117284,0.0050701
932.0000000,0.0117474,0.0050518
933.0000000,0.0117425,0.0050461
934.0000000,0.0117478,0.0050379
935.0000000,0.0117453,0.0050422
936.0000000,0.0117311,0.0050577
937.0000000,0.0117604,0.0050570
938.0000000,0.0117258,0.0050417
939.0000000,0.0117474,0.0050420
940.0000000,0.0117259,0.0050620
941.0000000,0.0117321,0.0050491
942.0000000,0.0117363,0.0050625
943.0000000,0.0117312,0.0050514
944.0000000,0.0117267,0.0050442
945.0000000,0.0117323,0.0050411
946.0000000,0.0117225,0.0050418
947.0000000,0.0117448,0.0050436
948.0000000,0.0117262,0.0050508
949.0000000,0.0117429,0.0050456
950.0000000,0.0117296,0.0050465
951.0000000,0.0117181,0.0050477
952.0000000,0.0117250,0.0050810
953.0000000,0.0117169,0.0050468
954.0000000,0.0117338,0.0050377
955.0000000,0.0117375,0.0050422
956.0000000,0.0117069,0.0050475
957.0000000,0.0117188,0.0050463
958.0000000,0.0117233,0.0050746
959.0000000,0.0117086,0.0050481
960.0000000,0.0117168,0.0050498
961.0000000,0.0117197,0.0050485
962.0000000,0.0117246,0.0050324
963.0000000,0.0117030,0.0050662
964.0000000,0.0117328,0.0050462
965.0000000,0.0117167,0.0050495
966.0000000,0.0117327,0.0050575
967.0000000,0.0117449,0.0050640
968.0000000,0.0117045,0.0050426
969.0000000,0.0117303,0.0050543
970.0000000,0.0116990,0.0050339
971.0000000,0.0117294,0.0050556
972.0000000,0.0117041,0.0050693
973.0000000,0.0117189,0.0050372
974.0000000,0.0117184,0.0050440
975.0000000,0.0117096,0.0050552
976.0000000,0.0117254,0.0050337
977.0000000,0.0117351,0.0050500
978.0000000,0.0117034,0.0050503
979.0000000,0.0117028,0.0050815
980.0000000,0.0117388,0.0050488
981.0000000,0.0117247,0.0050601
982.0000000,0.0116998,0.0050510
983.0000000,0.0117260,0.0050410
984.0000000,0.0117056,0.0050606
985.0000000,0.0117150,0.0050500
986.0000000,0.0117184,0.0050705
987.0000000,0.0117192,0.0050606
988.0000000,0.0117206,0.0050364
989.0000000,0.0117073,0.0050520
990.0000000,0.0117037,0.0050620
991.0000000,0.0117011,0.0050537
992.0000000,0.0117257,0.0050659
993.0000000,0.0117328,0.0050886
994.0000000,0.0117079,0.0050316
995.0000000,0.0116956,0.0050529
996.0000000,0.0117052,0.0050484
997.0000000,0.0117117,0.0050652
998.0000000,0.0117007,0.0050525
999.0000000,0.0117029,0.0050460
1000.0000000,0.0116934,0.0050551
1001.0000000,0.0117042,0.0050362
1002.0000000,0.0117104,0.0050512
1003.0000000,0.0116817,0.0050379
1004.0000000,0.0117138,0.0050446
1005.0000000,0.0116995,0.0050401
1006.0000000,0.0117192,0.0050389
1007.0000000,0.0117100,0.0050438
1008.0000000,0.0117036,0.0050489
1009.0000000,0.0116920,0.0050506
1010.0000000,0.0116947,0.0050861
1011.0000000,0.0116891,0.0050522
1012.0000000,0.0116975,0.0050530
1013.0000000,0.0117057,0.0050578
1014.0000000,0.0116833,0.0050476
1015.0000000,0.0117156,0.0050667
1016.0000000,0.0116962,0.0050704
1017.0000000,0.0116850,0.0050464
1018.0000000,0.0116706,0.0050460
1019.0000000,0.0117066,0.0050483
1020.0000000,0.0116819,0.0050438
1021.0000000,0.0117042,0.0050458
1022.0000000,0.0116893,0.0050240
1023.0000000,0.0116874,0.0050372
1024.0000000,0.0116794,0.0050420
1025.0000000,0.0116740,0.0050324
1026.0000000,0.0116868,0.0050656
1027.0000000,0.0116973,0.0050356
1028.0000000,0.0116916,0.0050613
1029.0000000,0.0116821,0.0050363
1030.0000000,0.0117125,0.0050428
1031.0000000,0.0116804,0.0050379
1032.0000000,0.0116714,0.0050693
1033.0000000,0.0117038,0.0050479
1034.0000000,0.0116833,0.0050659
1035.0000000,0.0116678,0.0050415
1036.0000000,0.0116863,0.0050467
1037.0000000,0.0116777,0.0050615
1038.0000000,0.0117006,0.0050254
1039.0000000,0.0117117,0.0050360
1040.0000000,0.0116692,0.0050416
1041.0000000,0.0116724,0.0050601
1042.0000000,0.0116840,0.0050458
1043.0000000,0.0116640,0.0050559
1044.0000000,0.0117000,0.0050428
1045.0000000,0.0116693,0.0050381
1046.0000000,0.0116844,0.0050473
1047.0000000,0.0116709,0.0050557
1048.0000000,0.0116917,0.0050459
1049.0000000,0.0116924,0.0050372
1050.0000000,0.0116744,0.0050325
1051.0000000,0.0116731,0.0050294
1052.0000000,0.0116720,0.0050521
1053.0000000,0.0116705,0.0050403
1054.0000000,0.0116760,0.0050613
1055.0000000,0.0116510,0.0050366
1056.0000000,0.0116884,0.0050636
1057.0000000,0.0116673,0.0050422
1058.0000000,0.0116956,0.0050496
1059.0000000,0.0116790,0.0050582
1060.0000000,0.0116728,0.0050398
1061.0000000,0.0116762,0.0050374
1062.0000000,0.0116735,0.0050506
1063.0000000,0.0116843,0.0050449
1064.0000000,0.0116849,0.0050418
1065.0000000,0.0116666,0.0050522
1066.0000000,0.0116786,0.0050448
1067.0000000,0.0116635,0.0050356
1068.0000000,0.0116754,0.0050531
1069.0000000,0.0116588,0.0050345
1070.0000000,0.0116563,0.0050292
1071.0000000,0.0116663,0.0050271
1072.0000000,0.0116700,0.0050600
1073.0000000,0.0117030,0.0050185
1074.0000000,0.0117218,0.0050276
1075.0000000,0.0116675,0.0050415
1076.0000000,0.0117093,0.0050664
1077.0000000,0.0116649,0.0050354
1078.0000000,0.0116576,0.0050488
1079.0000000,0.0116729,0.0050574
1080.0000000,0.0116694,0.0050619
1081.0000000,0.0116588,0.0050385
1082.0000000,0.0116664,0.0050364
1083.0000000,0.0116665,0.0050400
1084.0000000,0.0116542,0.0050414
1085.0000000,0.0116501,0.0050489
1086.0000000,0.0116791,0.0050606
1087.0000000,0.0116586,0.0050497
1088.0000000,0.0116799,0.0050802
1089.0000000,0.0116660,0.0050397
1090.0000000,0.0116491,0.0050290
1091.0000000,0.0116598,0.0050582
1092.0000000,0.0116548,0.0050504
1093.0000000,0.0116760,0.0050494
1094.0000000,0.0116735,0.0050489
1095.0000000,0.0116409,0.0050674
1096.0000000,0.0116649,0.0050448
1097.0000000,0.0116481,0.0050455
1098.0000000,0.0116716,0.0050279
1099.0000000,0.0116637,0.0050385
1100.0000000,0.0116402,0.0050456
1101.0000000,0.0116590,0.0050478
1102.0000000,0.0116395,0.0050618
1103.0000000,0.0116428,0.0050680
1104.0000000,0.0116639,0.0050430
1105.0000000,0.0117503,0.0050434
1106.0000000,0.0116604,0.0050184
1107.0000000,0.0116751,0.0050536
1108.0000000,0.0116545,0.0050381
1109.0000000,0.0116559,0.0050479
1110.0000000,0.0116574,0.0050387
1111.0000000,0.0116498,0.0050365
1112.0000000,0.0116410,0.0050573
1113.0000000,0.0116356,0.0050339
1114.0000000,0.0116618,0.0050166
1115.0000000,0.0116482,0.0050337
1116.0000000,0.0116599,0.0050476
1117.0000000,0.0116661,0.0050335
1118.0000000,0.0116214,0.0050502
1119.0000000,0.0116455,0.0050335
1120.0000000,0.0116359,0.0050460
1121.0000000,0.0116343,0.0050434
1122.0000000,0.0116714,0.0050348
1123.0000000,0.0116526,0.0050472
1124.0000000,0.0116578,0.0050119
1125.0000000,0.0116857,0.0050587
1126.0000000,0.0116293,0.0050312
1127.0000000,0.0116623,0.0050398
1128.0000000,0.0116462,0.0050244
1129.0000000,0.0116211,0.0050447
1130.0000000,0.0116271,0.0050572
1131.0000000,0.0116269,0.0050644
1132.0000000,0.0116384,0.0050360
1133.0000000,0.0116520,0.0050374
1134.0000000,0.0116434,0.0050314
1135.0000000,0.0116555,0.0050405
1136.0000000,0.0116355,0.0050224
1137.0000000,0.0116349,0.0050291
1138.0000000,0.0116470,0.0050495
1139.0000000,0.0116271,0.0050461
1140.0000000,0.0116630,0.0050465
1141.0000000,0.0116341,0.0050400
1142.0000000,0.0116155,0.0050436
1143.0000000,0.0116361,0.0050366
1144.0000000,0.0116228,0.0050264
1145.0000000,0.0116469,0.0050252
1146.0000000,0.0116407,0.0050285
1147.0000000,0.0116412,0.0050487
1148.0000000,0.0116212,0.0050215
1149.0000000,0.0116274,0.0050237
1150.0000000,0.0116457,0.0050407
1151.0000000,0.0116341,0.0050309
1152.0000000,0.0116412,0.0050422
1153.0000000,0.0116397,0.0050456
1154.0000000,0.0116646,0.0050225
1155.0000000,0.0116217,0.0050504
1156.0000000,0.0116660,0.0050481
1157.0000000,0.0116500,0.0050288
1158.0000000,0.0116197,0.0050418
1159.0000000,0.0116320,0.0050195
1160.0000000,0.0116602,0.0050217
1161.0000000,0.0116203,0.0050277
1162.0000000,0.0116398,0.0050459
1163.0000000,0.0116262,0.0050472
1164.0000000,0.0116286,0.0050395
1165.0000000,0.0116255,0.0050283
1166.0000000,0.0116250,0.0050472
1167.0000000,0.0116097,0.0050449
1168.0000000,0.0116400,0.0050280
1169.0000000,0.0116360,0.0050411
1170.0000000,0.0116370,0.0050350
1171.0000000,0.0116103,0.0050425
1172.0000000,0.0116167,0.0050610
1173.0000000,0.0116252,0.0050417
1174.0000000,0.0116040,0.0050388
1175.0000000,0.0116040,0.0050486
1176.0000000,0.0116228,0.0050306
1177.0000000,0.0116195,0.0050584
1178.0000000,0.0116149,0.0050488
1179.0000000,0.0116560,0.0050448
1180.0000000,0.0116043,0.0050465
1181.0000000,0.0116267,0.0050497
1182.0000000,0.0116072,0.0050283
1183.0000000,0.0116363,0.0050444
1184.0000000,0.0116139,0.0050523
1185.0000000,0.0116168,0.0050326
1186.0000000,0.0116225,0.0050394
1187.0000000,0.0116186,0.0050339
1188.0000000,0.0116301,0.0050484
1189.0000000,0.0116230,0.0050470
1190.0000000,0.0116429,0.0050271
1191.0000000,0.0116180,0.0050393
1192.0000000,0.0116187,0.0050327
1193.0000000,0.0116174,0.0050427
1194.0000000,0.0116094,0.0050557
1195.0000000,0.0116070,0.0050421
1196.0000000,0.0116023,0.0050369
1197.0000000,0.0116106,0.0050360
1198.0000000,0.0115995,0.0050395
1199.0000000,0.0115964,0.0050557
1200.0000000,0.0116106,0.0050306
1201.0000000,0.0116123,0.0050281
1202.0000000,0.0116198,0.0050315
1203.0000000,0.0116097,0.0050251
1204.0000000,0.0116147,0.0050296
1205.0000000,0.0116013,0.0050288
1206.0000000,0.0116273,0.0050282
1207.0000000,0.0116042,0.0050284
1208.0000000,0.0116297,0.0050180
1209.0000000,0.0115992,0.0050595
1210.0000000,0.0116042,0.0050301
1211.0000000,0.0116266,0.0050237
1212.0000000,0.0116224,0.0050431
1213.0000000,0.0115970,0.0050382
1214.0000000,0.0115950,0.0050412
1215.0000000,0.0116019,0.0050230
1216.0000000,0.0116109,0.0050393
1217.0000000,0.0116312,0.0050248
1218.0000000,0.0116034,0.0050348
1219.0000000,0.0116412,0.0050322
1220.0000000,0.0116118,0.0050409
1221.0000000,0.0116057,0.0050333
1222.0000000,0.0116093,0.0050478
1223.0000000,0.0116138,0.0050460
1224.0000000,0.0115945,0.0050485
1225.0000000,0.0116154,0.0050349
1226.0000000,0.0116184,0.0050478
1227.0000000,0.0116045,0.0050329
1228.0000000,0.0115980,0.0050388
1229.0000000,0.0116059,0.0050319
1230.0000000,0.0116022,0.0050274
1231.0000000,0.0116153,0.0050273
1232.0000000,0.0116014,0.0050377
1233.0000000,0.0115930,0.0050324
1234.0000000,0.0115927,0.0050551
1235.0000000,0.0116039,0.0050403
1236.0000000,0.0115962,0.0050480
1237.0000000,0.0115905,0.0050532
1238.0000000,0.0116061,0.0050356
1239.0000000,0.0115830,0.0050406
1240.0000000,0.0116012,0.0050363
1241.0000000,0.0116222,0.0050522
1242.0000000,0.0115814,0.0050328
1243.0000000,0.0116064,0.0050372
1244.0000000,0.0116092,0.0050685
1245.0000000,0.0116003,0.0050311
1246.0000000,0.0115831,0.0050462
1247.0000000,0.0116093,0.0050485
1248.0000000,0.0116069,0.0050320
1249.0000000,0.0115747,0.0050444
1250.0000000,0.0115834,0.0050375
1251.0000000,0.0115943,0.0050391
1252.0000000,0.0115798,0.0050379
1253.0000000,0.0115909,0.0050253
1254.0000000,0.0116002,0.0050282
1255.0000000,0.0115807,0.0050475
1256.0000000,0.0115907,0.0050397
1257.0000000,0.0115985,0.0050353
1258.0000000,0.0116115,0.0050342
1259.0000000,0.0115820,0.0050647
1260.0000000,0.0116089,0.0050385
1261.0000000,0.0115905,0.0050328
1262.0000000,0.0115838,0.0050381
1263.0000000,0.0115908,0.0050220
1264.0000000,0.0115773,0.0050692
1265.0000000,0.0116006,0.0050380
1266.0000000,0.0115925,0.0050303
1267.0000000,0.0115792,0.0050355
1268.0000000,0.0115686,0.0050379
1269.0000000,0.0116233,0.0050340
1270.0000000,0.0115915,0.0050208
1271.0000000,0.0115873,0.0050361
1272.0000000,0.0115910,0.0050607
1273.0000000,0.0115900,0.0050490
1274.0000000,0.0115821,0.0050633
1275.0000000,0.0115776,0.0050365
1276.0000000,0.0116056,0.0050475
1277.0000000,0.0115885,0.0050327
1278.0000000,0.0115841,0.0050361
1279.0000000,0.0115754,0.0050497
1280.0000000,0.0115774,0.0050360
1281.0000000,0.0115779,0.0050378
1282.0000000,0.0115849,0.0050374
1283.0000000,0.0115785,0.0050382
1284.0000000,0.0115877,0.0050240
1285.0000000,0.0115763,0.0050303
1286.0000000,0.0115786,0.0050249
1287.0000000,0.0115781,0.0050238
1288.0000000,0.0115802,0.0050343
1289.0000000,0.0115762,0.0050210
1290.0000000,0.0115947,0.0050429
1291.0000000,0.0115845,0.0050411
1292.0000000,0.0115840,0.0050419
1293.0000000,0.0115730,0.0050348
1294.0000000,0.0115729,0.0050489
1295.0000000,0.0115783,0.0050414
1296.0000000,0.0115641,0.0050369
1297.0000000,0.0115679,0.0050255
1298.0000000,0.0115610,0.0050323
1299.0000000,0.0115767,0.0050231
1300.0000000,0.0115944,0.0050620
1301.0000000,0.0115845,0.0050453
1302.0000000,0.0115740,0.0050506
1303.0000000,0.0115696,0.0050222
1304.0000000,0.0115657,0.0050416
1305.0000000,0.0115618,0.0050395
1306.0000000,0.0115832,0.0050386
1307.0000000,0.0115692,0.0050435
1308.0000000,0.0115615,0.0050485
1309.0000000,0.0115995,0.0050315
1310.0000000,0.0115681,0.0050410
1311.0000000,0.0115830,0.0050252
1312.0000000,0.0115802,0.0050445
1313.0000000,0.0115824,0.0050457
1314.0000000,0.0115499,0.0050305
1315.0000000,0.0115739,0.0050456
1316.0000000,0.0115937,0.0050416
1317.0000000,0.0115969,0.0050193
1318.0000000,0.0115586,0.0050370
1319.0000000,0.0115627,0.0050390
1320.0000000,0.0115753,0.0050221
1321.0000000,0.0115806,0.0050300
1322.0000000,0.0115824,0.0050297
1323.0000000,0.0115636,0.0050416
1324.0000000,0.0115686,0.0050266
1325.0000000,0.0115596,0.0050403
1326.0000000,0.0115891,0.0050412
1327.0000000,0.0115712,0.0050582
1328.0000000,0.0115855,0.0050460
1329.0000000,0.0115518,0.0050425
1330.0000000,0.0115792,0.0050435
1331.0000000,0.0115741,0.0050279
1332.0000000,0.0115626,0.0050200
1333.0000000,0.0115696,0.0050219
1334.0000000,0.0115885,0.0050088
1335.0000000,0.0115763,0.0050339
1336.0000000,0.0115772,0.0050311
1337.0000000,0.0115857,0.0050317
1338.0000000,0.0115780,0.0050342
1339.0000000,0.0115618,0.0050257
1340.0000000,0.0115556,0.0050313
1341.0000000,0.0115455,0.0050242
1342.0000000,0.0115495,0.0050294
1343.0000000,0.0115653,0.0050331
1344.0000000,0.0115586,0.0050247
1345.0000000,0.0115541,0.0050217
1346.0000000,0.0115516,0.0050261
1347.0000000,0.0115590,0.0050186
1348.0000000,0.0115573,0.0050405
1349.0000000,0.0116112,0.0050113
1350.0000000,0.0115496,0.0050353
1351.0000000,0.0115486,0.0050311
1352.0000000,0.0115600,0.0050354
1353.0000000,0.0115640,0.0050349
1354.0000000,0.0115680,0.0050315
1355.0000000,0.0115458,0.0050274
1356.0000000,0.0115459,0.0050216
1357.0000000,0.0115431,0.0050453
1358.0000000,0.0115514,0.0050179
1359.0000000,0.0115590,0.0050332
1360.0000000,0.0115456,0.0050349
1361.0000000,0.0115613,0.0050570
1362.0000000,0.0115491,0.0050261
1363.0000000,0.0115619,0.0050352
1364.0000000,0.0115489,0.0050253
1365.0000000,0.0115588,0.0050456
1366.0000000,0.0115457,0.0050362
1367.0000000,0.0115506,0.0050307
1368.0000000,0.0115610,0.0050189
1369.0000000,0.0115585,0.0050512
1370.0000000,0.0115535,0.0050327
1371.0000000,0.0115481,0.0050308
1372.0000000,0.0115609,0.0050438
1373.0000000,0.0115454,0.0050361
1374.0000000,0.0115397,0.0050358
1375.0000000,0.0115558,0.0050179
1376.0000000,0.0115612,0.0050404
1377.0000000,0.0115353,0.0050299
1378.0000000,0.0115753,0.0050223
1379.0000000,0.0115421,0.0050328
1380.0000000,0.0115546,0.0050279
1381.0000000,0.0115505,0.0050158
1382.0000000,0.0115632,0.0050197
1383.0000000,0.0115471,0.0050305
1384.0000000,0.0115727,0.0050385
1385.0000000,0.0115344,0.0050318
1386.0000000,0.0115652,0.0050425
1387.0000000,0.0115378,0.0050355
1388.0000000,0.0115452,0.0050301
1389.0000000,0.0115700,0.0050387
1390.0000000,0.0115552,0.0050330
1391.0000000,0.0115505,0.0050318
1392.0000000,0.0115610,0.0050188
1393.0000000,0.0115500,0.0050339
1394.0000000,0.0115314,0.0050397
1395.0000000,0.0115526,0.0050543
1396.0000000,0.0115399,0.0050444
1397.0000000,0.0115496,0.0050286
1398.0000000,0.0115394,0.0050324
1399.0000000,0.0115320,0.0050453
1400.0000000,0.0115432,0.0050195
1401.0000000,0.0115666,0.0050465
1402.0000000,0.0115350,0.0050564
1403.0000000,0.0115525,0.0050210
1404.0000000,0.0115440,0.0050235
1405.0000000,0.0115476,0.0050206
1406.0000000,0.0115383,0.0050295
1407.0000000,0.0115580,0.0050098
1408.0000000,0.0115719,0.0050012
1409.0000000,0.0115599,0.0050424
1410.0000000,0.0115297,0.0050297
1411.0000000,0.0115377,0.0050171
1412.0000000,0.0115467,0.0050509
1413.0000000,0.0115383,0.0050398
1414.0000000,0.0115533,0.0050273
1415.0000000,0.0115684,0.0050357
1416.0000000,0.0115409,0.0050425
1417.0000000,0.0115387,0.0050332
1418.0000000,0.0115458,0.0050266
1419.0000000,0.0115487,0.0050369
1420.0000000,0.0115525,0.0050194
1421.0000000,0.0115615,0.0050377
1422.0000000,0.0115387,0.0050548
1423.0000000,0.0115213,0.0050321
1424.0000000,0.0115329,0.0050445
1425.0000000,0.0115576,0.0050150
1426.0000000,0.0115356,0.0050314
1427.0000000,0.0115340,0.0050305
1428.0000000,0.0115347,0.0050276
1429.0000000,0.0115337,0.0050457
1430.0000000,0.0115329,0.0050231
1431.0000000,0.0115284,0.0050413
1432.0000000,0.0115288,0.0050452
1433.0000000,0.0115336,0.0050378
1434.0000000,0.0115419,0.0050308
1435.0000000,0.0115612,0.0050380
1436.0000000,0.0115571,0.0050352
1437.0000000,0.0115413,0.0050493
1438.0000000,0.0115292,0.0050315
1439.0000000,0.0115336,0.0050422
1440.0000000,0.0115400,0.0050198
1441.0000000,0.0115338,0.0050224
1442.0000000,0.0115391,0.0050186
1443.0000000,0.0115309,0.0050613
1444.0000000,0.0115539,0.0050280
1445.0000000,0.0115722,0.0050517
1446.0000000,0.0115593,0.0050626
1447.0000000,0.0115546,0.0050352
1448.0000000,0.0115677,0.0050350
1449.0000000,0.0115333,0.0050317
1450.0000000,0.0115312,0.0050368
1451.0000000,0.0115232,0.0050300
1452.0000000,0.0115203,0.0050439
1453.0000000,0.0115568,0.0050120
1454.0000000,0.0115254,0.0050245
1455.0000000,0.0115431,0.0050341
1456.0000000,0.0115244,0.0050562
1457.0000000,0.0115204,0.0050271
1458.0000000,0.0115669,0.0050282
1459.0000000,0.0115216,0.0050357
1460.0000000,0.0115205,0.0050348
1461.0000000,0.0115297,0.0050144
1462.0000000,0.0115287,0.0050286
1463.0000000,0.0115396,0.0050235
1464.0000000,0.0115235,0.0050491
1465.0000000,0.0115390,0.0050353
1466.0000000,0.0115664,0.0050346
1467.0000000,0.0115493,0.0050232
1468.0000000,0.0115140,0.0050359
1469.0000000,0.0115271,0.0050318
1470.0000000,0.0115443,0.0050338
1471.0000000,0.0115216,0.0050496
1472.0000000,0.0115168,0.0050496
1473.0000000,0.0115378,0.0050460
1474.0000000,0.0115406,0.0050302
1475.0000000,0.0115566,0.0050297
1476.0000000,0.0115527,0.0050262
1477.0000000,0.0115187,0.0050303
1478.0000000,0.0115166,0.0050383
1479.0000000,0.0115274,0.0050419
1480.0000000,0.0115328,0.0050302
1481.0000000,0.0115266,0.0050308
1482.0000000,0.0115071,0.0050340
1483.0000000,0.0115097,0.0050417
1484.0000000,0.0115276,0.0050332
1485.0000000,0.0115270,0.0050214
1486.0000000,0.0115366,0.0050255
1487.0000000,0.0115157,0.0050304
1488.0000000,0.0115142,0.0050472
1489.0000000,0.0115329,0.0050382
1490.0000000,0.0115222,0.0050164
1491.0000000,0.0115417,0.0050278
1492.0000000,0.0115247,0.0050217
1493.0000000,0.0115082,0.0050378
1494.0000000,0.0115419,0.0050244
1495.0000000,0.0115132,0.0050364
1496.0000000,0.0115338,0.0050481
1497.0000000,0.0115237,0.0050311
1498.0000000,0.0115211,0.0050412
1499.0000000,0.0115152,0.0050289
1500.0000000,0.0115617,0.0050117
1501.0000000,0.0115422,0.0050424
1502.0000000,0.0115195,0.0050299
1503.0000000,0.0115052,0.0050290
1504.0000000,0.0115043,0.0050409
1505.0000000,0.0115319,0.0050388
1506.0000000,0.0115348,0.0050260
1507.0000000,0.0115252,0.0050122
1508.0000000,0.0115102,0.0050268
1509.0000000,0.0115024,0.0050261
1510.0000000,0.0114984,0.0050271
1511.0000000,0.0115154,0.0050253
1512.0000000,0.0115138,0.0050411
1513.0000000,0.0115091,0.0050308
1514.0000000,0.0115082,0.0050238
1515.0000000,0.0115239,0.0050143
1516.0000000,0.0114945,0.0050237
1517.0000000,0.0115112,0.0050228
1518.0000000,0.0115089,0.0050483
1519.0000000,0.0115183,0.0050295
1520.0000000,0.0115134,0.0050488
1521.0000000,0.0115358,0.0050604
1522.0000000,0.0115400,0.0050395
1523.0000000,0.0115030,0.0050276
1524.0000000,0.0115027,0.0050201
1525.0000000,0.0115397,0.0050276
1526.0000000,0.0115020,0.0050242
1527.0000000,0.0115092,0.0050284
1528.0000000,0.0115252,0.0050051
1529.0000000,0.0114981,0.0050309
1530.0000000,0.0115546,0.0050461
1531.0000000,0.0115154,0.0050238
1532.0000000,0.0115273,0.0050098
1533.0000000,0.0115210,0.0050365
1534.0000000,0.0115002,0.0050419
1535.0000000,0.0115004,0.0050301
1536.0000000,0.0115064,0.0050328
1537.0000000,0.0115136,0.0050303
1538.0000000,0.0115288,0.0050285
1539.0000000,0.0115200,0.0050295
1540.0000000,0.0115114,0.0050302
1541.0000000,0.0115245,0.0050323
1542.0000000,0.0115023,0.0050330
1543.0000000,0.0115092,0.0050409
1544.0000000,0.0115121,0.0050240
1545.0000000,0.0115156,0.0050426
1546.0000000,0.0115132,0.0050229
1547.0000000,0.0114980,0.0050257
1548.0000000,0.0115085,0.0050250
1549.0000000,0.0115075,0.0050249
1550.0000000,0.0115063,0.0050117
1551.0000000,0.0114922,0.0050268
1552.0000000,0.0115052,0.0050238
1553.0000000,0.0114948,0.0050285
1554.0000000,0.0115246,0.0050775
1555.0000000,0.0115177,0.0050185
1556.0000000,0.0115109,0.0050272
1557.0000000,0.0115124,0.0050387
1558.0000000,0.0114976,0.0050355
1559.0000000,0.0115188,0.0050291
1560.0000000,0.0115019,0.0050270
1561.0000000,0.0115016,0.0050205
1562.0000000,0.0115160,0.0050425
1563.0000000,0.0114942,0.0050304
1564.0000000,0.0115031,0.0050262
1565.0000000,0.0115093,0.0050255
1566.0000000,0.0115335,0.0050382
1567.0000000,0.0114887,0.0050305
1568.0000000,0.0115079,0.0050190
1569.0000000,0.0114961,0.0050320
1570.0000000,0.0115063,0.0050170
1571.0000000,0.0115048,0.0050371
1572.0000000,0.0115015,0.0050296
1573.0000000,0.0115675,0.0050128
1574.0000000,0.0114864,0.0050346
1575.0000000,0.0115017,0.0050402
1576.0000000,0.0114892,0.0050266
1577.0000000,0.0114941,0.0050295
1578.0000000,0.0115292,0.0050573
1579.0000000,0.0115175,0.0050349
1580.0000000,0.0114976,0.0050580
1581.0000000,0.0115176,0.0050190
1582.0000000,0.0114930,0.0050498
1583.0000000,0.0115014,0.0050213
1584.0000000,0.0115022,0.0050346
1585.0000000,0.0114905,0.0050429
1586.0000000,0.0114865,0.0050481
1587.0000000,0.0114870,0.0050405
1588.0000000,0.0114911,0.0050360
1589.0000000,0.0114856,0.0050358
1590.0000000,0.0115091,0.0050486
1591.0000000,0.0114903,0.0050424
1592.0000000,0.0115046,0.0050469
1593.0000000,0.0115100,0.0050245
1594.0000000,0.0114918,0.0050230
1595.0000000,0.0114853,0.0050273
1596.0000000,0.0114874,0.0050339
1597.0000000,0.0115102,0.0050278
1598.0000000,0.0114896,0.0050495
1599.0000000,0.0115108,0.0050205
1600.0000000,0.0114970,0.0050296
1601.0000000,0.0115025,0.0050396
1602.0000000,0.0114933,0.0050055
1603.0000000,0.0114833,0.0050177
1604.0000000,0.0114889,0.0050267
1605.0000000,0.0115056,0.0050331
1606.0000000,0.0114956,0.0050265
1607.0000000,0.0115036,0.0050206
1608.0000000,0.0114815,0.0050258
1609.0000000,0.0114930,0.0050358
1610.0000000,0.0115284,0.0050190
1611.0000000,0.0114859,0.0050331
1612.0000000,0.0114806,0.0050264
1613.0000000,0.0114939,0.0050322
1614.0000000,0.0114741,0.0050384
1615.0000000,0.0114883,0.0050259
1616.0000000,0.0114960,0.0050319
1617.0000000,0.0115117,0.0050282
1618.0000000,0.0114890,0.0050237
1619.0000000,0.0114829,0.0050360
1620.0000000,0.0114830,0.0050193
1621.0000000,0.0114918,0.0050387
1622.0000000,0.0114922,0.0050401
1623.0000000,0.0114887,0.0050264
1624.0000000,0.0114758,0.0050361
1625.0000000,0.0114840,0.0050201
1626.0000000,0.0115257,0.0050445
1627.0000000,0.0114888,0.0050423
1628.0000000,0.0114824,0.0050373
1629.0000000,0.0114834,0.0050246
1630.0000000,0.0114824,0.0050295
1631.0000000,0.0115008,0.0050657
1632.0000000,0.0114938,0.0050316
1633.0000000,0.0114825,0.0050280
1634.0000000,0.0114781,0.0050310
1635.0000000,0.0114731,0.0050405
1636.0000000,0.0114763,0.0050322
1637.0000000,0.0114954,0.0050253
1638.0000000,0.0114750,0.0050224
1639.0000000,0.0114907,0.0050324
1640.0000000,0.0114853,0.0050198
1641.0000000,0.0114937,0.0050265
1642.0000000,0.0114942,0.0050344
1643.0000000,0.0114938,0.0050455
1644.0000000,0.0114903,0.0050384
1645.0000000,0.0114758,0.0050289
1646.0000000,0.0114973,0.0050294
1647.0000000,0.0114859,0.0050456
1648.0000000,0.0114737,0.0050390
1649.0000000,0.0114826,0.0050420
1650.0000000,0.0114809,0.0050251
1651.0000000,0.0114796,0.0050323
1652.0000000,0.0114768,0.0050365
1653.0000000,0.0114761,0.0050258
1654.0000000,0.0114950,0.0050260
1655.0000000,0.0114822,0.0050421
1656.0000000,0.0114727,0.0050354
1657.0000000,0.0114807,0.0050389
1658.0000000,0.0114647,0.0050243
1659.0000000,0.0114931,0.0050405
1660.0000000,0.0114913,0.0050231
1661.0000000,0.0114908,0.0050203
1662.0000000,0.0114948,0.0050164
1663.0000000,0.0114859,0.0050265
1664.0000000,0.0114767,0.0050261
1665.0000000,0.0114771,0.0050408
1666.0000000,0.0114715,0.0050380
1667.0000000,0.0114728,0.0050324
1668.0000000,0.0114803,0.0050292
1669.0000000,0.0114844,0.0050440
1670.0000000,0.0114761,0.0050238
1671.0000000,0.0114768,0.0050239
1672.0000000,0.0114734,0.0050219
1673.0000000,0.0114672,0.0050254
1674.0000000,0.0114597,0.0050334
1675.0000000,0.0114886,0.0050212
1676.0000000,0.0114715,0.0050358
1677.0000000,0.0114860,0.0050382
1678.0000000,0.0114820,0.0050271
1679.0000000,0.0114849,0.0050545
1680.0000000,0.0114955,0.0050334
1681.0000000,0.0114601,0.0050359
1682.0000000,0.0114704,0.0050236
1683.0000000,0.0114794,0.0050422
1684.0000000,0.0114667,0.0050237
1685.0000000,0.0114814,0.0050365
1686.0000000,0.0114746,0.0050269
1687.0000000,0.0114782,0.0050312
1688.0000000,0.0114801,0.0050455
1689.0000000,0.0114690,0.0050451
1690.0000000,0.0114741,0.0050503
1691.0000000,0.0114780,0.0050404
1692.0000000,0.0114653,0.0050352
1693.0000000,0.0114820,0.0050338
1694.0000000,0.0114942,0.0050164
1695.0000000,0.0114725,0.0050446
1696.0000000,0.0114666,0.0050271
1697.0000000,0.0114681,0.0050267
1698.0000000,0.0114636,0.0050227
1699.0000000,0.0114776,0.0050575
1700.0000000,0.0114716,0.0050290
1701.0000000,0.0114807,0.0050192
1702.0000000,0.0114613,0.0050393
1703.0000000,0.0114569,0.0050287
1704.0000000,0.0114639,0.0050321
1705.0000000,0.0114702,0.0050260
1706.0000000,0.0114540,0.0050361
1707.0000000,0.0114664,0.0050311
1708.0000000,0.0114753,0.0050361
1709.0000000,0.0114957,0.0050295
1710.0000000,0.0114668,0.0050371
1711.0000000,0.0114609,0.0050255
1712.0000000,0.0114723,0.0050366
1713.0000000,0.0114700,0.0050208
1714.0000000,0.0114704,0.0050215
1715.0000000,0.0114657,0.0050474
1716.0000000,0.0114543,0.0050257
1717.0000000,0.0114888,0.0050456
1718.0000000,0.0114718,0.0050189
1719.0000000,0.0114805,0.0050296
1720.0000000,0.0114581,0.0050394
1721.0000000,0.0114545,0.0050382
1722.0000000,0.0114653,0.0050344
1723.0000000,0.0114774,0.0050285
1724.0000000,0.0114848,0.0050392
1725.0000000,0.0114752,0.0050297
1726.0000000,0.0114698,0.0050384
1727.0000000,0.0114733,0.0050300
1728.0000000,0.0114854,0.0050278
1729.0000000,0.0114738,0.0050274
1730.0000000,0.0114632,0.0050292
1731.0000000,0.0114541,0.0050296
1732.0000000,0.0114800,0.0050278
1733.0000000,0.0114849,0.0050214
1734.0000000,0.0114931,0.0050337
1735.0000000,0.0115042,0.0050488
1736.0000000,0.0114772,0.0050164
1737.0000000,0.0114802,0.0050339
1738.0000000,0.0114834,0.0050301
1739.0000000,0.0114660,0.0050199
1740.0000000,0.0114685,0.0050194
1741.0000000,0.0114789,0.0050318
1742.0000000,0.0114625,0.0050453
1743.0000000,0.0114763,0.0050414
1744.0000000,0.0114712,0.0050282
1745.0000000,0.0114643,0.0050332
1746.0000000,0.0114661,0.0050242
1747.0000000,0.0114530,0.0050292
1748.0000000,0.0114720,0.0050275
1749.0000000,0.0114930,0.0050188
1750.0000000,0.0114642,0.0050242
1751.0000000,0.0114649,0.0050176
1752.0000000,0.0114789,0.0050281
1753.0000000,0.0114898,0.0050308
1754.0000000,0.0114784,0.0050319
1755.0000000,0.0114610,0.0050270
1756.0000000,0.0114668,0.0050272
1757.0000000,0.0114652,0.0050255
1758.0000000,0.0114640,0.0050231
1759.0000000,0.0114624,0.0050249
1760.0000000,0.0114802,0.0050253
1761.0000000,0.0114467,0.0050205
1762.0000000,0.0114723,0.0050375
1763.0000000,0.0114562,0.0050295
1764.0000000,0.0114746,0.0050365
1765.0000000,0.0114620,0.0050222
1766.0000000,0.0114641,0.0050162
1767.0000000,0.0114590,0.0050330
1768.0000000,0.0114598,0.0050174
1769.0000000,0.0114566,0.0050367
1770.0000000,0.0114586,0.0050234
1771.0000000,0.0114587,0.0050509
1772.0000000,0.0114675,0.0050414
1773.0000000,0.0114841,0.0050158
1774.0000000,0.0114641,0.0050325
1775.0000000,0.0115138,0.0050152
1776.0000000,0.0114841,0.0050081
1777.0000000,0.0114464,0.0050379
1778.0000000,0.0114608,0.0050177
1779.0000000,0.0114748,0.0050213
1780.0000000,0.0114590,0.0050178
1781.0000000,0.0114683,0.0050240
1782.0000000,0.0114594,0.0050258
1783.0000000,0.0114544,0.0050175
1784.0000000,0.0114646,0.0050360
1785.0000000,0.0114563,0.0050245
1786.0000000,0.0114647,0.0050116
1787.0000000,0.0114622,0.0050115
1788.0000000,0.0114583,0.0050296
1789.0000000,0.0114494,0.0050193
1790.0000000,0.0114610,0.0050233
1791.0000000,0.0114569,0.0050281
1792.0000000,0.0114611,0.0050292
1793.0000000,0.0114561,0.0050261
1794.0000000,0.0114638,0.0050106
1795.0000000,0.0114530,0.0050224
1796.0000000,0.0114520,0.0050355
1797.0000000,0.0114603,0.0050377
1798.0000000,0.0114825,0.0050231
1799.0000000,0.0114412,0.0050470
1800.0000000,0.0114558,0.0050388
1801.0000000,0.0114635,0.0050281
1802.0000000,0.0114594,0.0050287
1803.0000000,0.0114472,0.0050257
1804.0000000,0.0114520,0.0050119
1805.0000000,0.0114566,0.0050222
1806.0000000,0.0114376,0.0050157
1807.0000000,0.0114564,0.0050466
1808.0000000,0.0114455,0.0050238
1809.0000000,0.0114643,0.0050123
1810.0000000,0.0114489,0.0050361
1811.0000000,0.0114696,0.0050351
1812.0000000,0.0114725,0.0050117
1813.0000000,0.0114810,0.0050633
1814.0000000,0.0114417,0.0050327
1815.0000000,0.0114565,0.0050260
1816.0000000,0.0114361,0.0050298
1817.0000000,0.0114389,0.0050263
1818.0000000,0.0114573,0.0050270
1819.0000000,0.0114504,0.0050195
1820.0000000,0.0114552,0.0050327
1821.0000000,0.0114663,0.0050329
1822.0000000,0.0114478,0.0050314
1823.0000000,0.0114640,0.0050385
1824.0000000,0.0114698,0.0050326
1825.0000000,0.0114449,0.0050342
1826.0000000,0.0114507,0.0050266
1827.0000000,0.0114454,0.0050158
1828.0000000,0.0114607,0.0050192
1829.0000000,0.0114613,0.0050164
1830.0000000,0.0114757,0.0050334
1831.0000000,0.0114475,0.0050441
1832.0000000,0.0114495,0.0050261
1833.0000000,0.0114515,0.0050335
1834.0000000,0.0114603,0.0050313
1835.0000000,0.0114459,0.0050359
1836.0000000,0.0114528,0.0050187
1837.0000000,0.0114456,0.0050304
1838.0000000,0.0114350,0.0050253
1839.0000000,0.0114600,0.0050146
1840.0000000,0.0114520,0.0050173
1841.0000000,0.0114519,0.0050398
1842.0000000,0.0114555,0.0050370
1843.0000000,0.0114627,0.0050350
1844.0000000,0.0114446,0.0050350
1845.0000000,0.0114410,0.0050303
1846.0000000,0.0114499,0.0050243
1847.0000000,0.0114591,0.0050381
1848.0000000,0.0114380,0.0050483
1849.0000000,0.0114285,0.0050326
1850.0000000,0.0114351,0.0050322
1851.0000000,0.0114494,0.0050305
1852.0000000,0.0114942,0.0050085
1853.0000000,0.0114366,0.0050389
1854.0000000,0.0114421,0.0050288
1855.0000000,0.0114425,0.0050301
1856.0000000,0.0114699,0.0050259
1857.0000000,0.0114528,0.0050280
1858.0000000,0.0114481,0.0050162
1859.0000000,0.0114426,0.0050250
1860.0000000,0.0114389,0.0050336
1861.0000000,0.0114514,0.0050314
1862.0000000,0.0114315,0.0050295
1863.0000000,0.0114441,0.0050299
1864.0000000,0.0114245,0.0050281
1865.0000000,0.0114615,0.0050164
1866.0000000,0.0114410,0.0050348
1867.0000000,0.0114637,0.0050218
1868.0000000,0.0114695,0.0050209
1869.0000000,0.0114374,0.0050205
1870.0000000,0.0114372,0.0050391
1871.0000000,0.0114552,0.0050281
1872.0000000,0.0114492,0.0050295
1873.0000000,0.0114583,0.0050235
1874.0000000,0.0114433,0.0050256
1875.0000000,0.0114397,0.0050354
1876.0000000,0.0114492,0.0050251
1877.0000000,0.0114393,0.0050291
1878.0000000,0.0114316,0.0050340
1879.0000000,0.0114755,0.0050188
1880.0000000,0.0114433,0.0050368
1881.0000000,0.0114460,0.0050272
1882.0000000,0.0114609,0.0050194
1883.0000000,0.0114420,0.0050205
1884.0000000,0.0114349,0.0050292
1885.0000000,0.0114634,0.0050137
1886.0000000,0.0114414,0.0050282
1887.0000000,0.0114381,0.0050256
1888.0000000,0.0114260,0.0050248
1889.0000000,0.0114309,0.0050313
1890.0000000,0.0114527,0.0050343
1891.0000000,0.0114736,0.0050317
1892.0000000,0.0114401,0.0050246
1893.0000000,0.0114284,0.0050235
1894.0000000,0.0114415,0.0050242
1895.0000000,0.0114596,0.0050096
1896.0000000,0.0114297,0.0050348
1897.0000000,0.0114545,0.0050280
1898.0000000,0.0114432,0.0050321
1899.0000000,0.0114435,0.0050291
1900.0000000,0.0114256,0.0050266
1901.0000000,0.0114335,0.0050263
1902.0000000,0.0114356,0.0050313
1903.0000000,0.0114324,0.0050336
1904.0000000,0.0114493,0.0050152
1905.0000000,0.0114385,0.0050276
1906.0000000,0.0114358,0.0050250
1907.0000000,0.0114490,0.0050317
1908.0000000,0.0114257,0.0050306
1909.0000000,0.0114438,0.0050382
1910.0000000,0.0114394,0.0050212
1911.0000000,0.0114373,0.0050247
1912.0000000,0.0114591,0.0050339
1913.0000000,0.0114388,0.0050456
1914.0000000,0.0114287,0.0050384
1915.0000000,0.0114455,0.0050261
1916.0000000,0.0114644,0.0050563
1917.0000000,0.0114376,0.0050598
1918.0000000,0.0114399,0.0050303
1919.0000000,0.0114308,0.0050324
1920.0000000,0.0114464,0.0050407
1921.0000000,0.0114301,0.0050334
1922.0000000,0.0114432,0.0050421
1923.0000000,0.0114417,0.0050409
1924.0000000,0.0114335,0.0050338
1925.0000000,0.0114256,0.0050316
1926.0000000,0.0114552,0.0050259
1927.0000000,0.0114289,0.0050255
1928.0000000,0.0114670,0.0050345
1929.0000000,0.0114266,0.0050167
1930.0000000,0.0114290,0.0050203
1931.0000000,0.0114534,0.0050368
1932.0000000,0.0114309,0.0050384
1933.0000000,0.0114511,0.0050516
1934.0000000,0.0114504,0.0050623
1935.0000000,0.0114415,0.0050264
1936.0000000,0.0114422,0.0050279
1937.0000000,0.0114486,0.0050442
1938.0000000,0.0114244,0.0050211
1939.0000000,0.0114422,0.0050212
1940.0000000,0.0114313,0.0050415
1941.0000000,0.0114220,0.0050277
1942.0000000,0.0114235,0.0050528
1943.0000000,0.0114430,0.0050357
1944.0000000,0.0114323,0.0050303
1945.0000000,0.0114218,0.0050300
1946.0000000,0.0114259,0.0050272
1947.0000000,0.0114272,0.0050348
1948.0000000,0.0114223,0.0050265
1949.0000000,0.0114257,0.0050226
1950.0000000,0.0114362,0.0050365
1951.0000000,0.0114443,0.0050478
1952.0000000,0.0114453,0.0050281
1953.0000000,0.0114398,0.0050211
1954.0000000,0.0114360,0.0050333
1955.0000000,0.0114332,0.0050316
1956.0000000,0.0114487,0.0050147
1957.0000000,0.0114279,0.0050315
1958.0000000,0.0114338,0.0050333
1959.0000000,0.0114347,0.0050337
1960.0000000,0.0114712,0.0050112
1961.0000000,0.0114391,0.0050221
1962.0000000,0.0114285,0.0050304
1963.0000000,0.0114263,0.0050296
1964.0000000,0.0114127,0.0050190
1965.0000000,0.0114349,0.0050393
1966.0000000,0.0114239,0.0050181
1967.0000000,0.0114334,0.0050292
1968.0000000,0.0114303,0.0050191
1969.0000000,0.0114287,0.0050242
1970.0000000,0.0114294,0.0050194
1971.0000000,0.0114136,0.0050271
1972.0000000,0.0114102,0.0050274
1973.0000000,0.0114392,0.0050466
1974.0000000,0.0114482,0.0050104
1975.0000000,0.0114287,0.0050276
1976.0000000,0.0114261,0.0050376
1977.0000000,0.0114221,0.0050357
1978.0000000,0.0114236,0.0050352
1979.0000000,0.0114477,0.0050641
1980.0000000,0.0114372,0.0050197
1981.0000000,0.0114322,0.0050190
1982.0000000,0.0114161,0.0050290
1983.0000000,0.0114268,0.0050266
1984.0000000,0.0114219,0.0050489
1985.0000000,0.0114488,0.0050196
1986.0000000,0.0114308,0.0050288
1987.0000000,0.0114228,0.0050395
1988.0000000,0.0114218,0.0050227
1989.0000000,0.0114297,0.0050390
1990.0000000,0.0114163,0.0050386
1991.0000000,0.0114332,0.0050354
1992.0000000,0.0114311,0.0050197
1993.0000000,0.0114316,0.0050335
1994.0000000,0.0114276,0.0050275
1995.0000000,0.0114097,0.0050303
1996.0000000,0.0114113,0.0050253
1997.0000000,0.0114211,0.0050189
1998.0000000,0.0114421,0.0050225
1999.0000000,0.0114216,0.0050460
2000.0000000,0.0114483,0.0050316


==> data/mse-vae_circ-ThreeGPP-enc_var-genie-128rx-1p-lat-8.txt <==
ep,mse_m,mse_s
1.0000000,0.0542527,0.0228630
2.0000000,0.0264297,0.0089315
3.0000000,0.0211813,0.0071848
4.0000000,0.0196705,0.0067743
5.0000000,0.0188460,0.0066210
6.0000000,0.0182335,0.0064817
7.0000000,0.0178681,0.0064122
8.0000000,0.0175960,0.0063744
9.0000000,0.0172720,0.0062737
10.0000000,0.0170636,0.0062354
11.0000000,0.0168261,0.0061365
12.0000000,0.0165987,0.0060700
13.0000000,0.0165527,0.0060839
14.0000000,0.0163660,0.0060583
15.0000000,0.0161949,0.0059956
16.0000000,0.0161272,0.0059725
17.0000000,0.0160087,0.0059434
18.0000000,0.0159668,0.0059308
19.0000000,0.0158563,0.0058970
20.0000000,0.0156720,0.0058088
21.0000000,0.0156914,0.0058477
22.0000000,0.0155269,0.0057698
23.0000000,0.0154608,0.0057672
24.0000000,0.0154648,0.0057895
25.0000000,0.0153421,0.0057110
26.0000000,0.0153270,0.0057309
27.0000000,0.0152520,0.0057260
28.0000000,0.0151520,0.0056598
29.0000000,0.0151673,0.0056843
30.0000000,0.0151038,0.0056658
31.0000000,0.0150929,0.0056662
32.0000000,0.0150533,0.0056529
33.0000000,0.0148959,0.0055668
34.0000000,0.0149036,0.0056135
35.0000000,0.0147819,0.0055617
36.0000000,0.0148056,0.0055608
37.0000000,0.0148713,0.0056057
38.0000000,0.0147012,0.0055102
39.0000000,0.0147993,0.0055958
40.0000000,0.0146482,0.0055358
41.0000000,0.0146441,0.0055430
42.0000000,0.0146509,0.0055529
43.0000000,0.0145994,0.0055302
44.0000000,0.0145075,0.0054494
45.0000000,0.0145992,0.0055402
46.0000000,0.0144747,0.0054494
47.0000000,0.0144185,0.0054559
48.0000000,0.0144491,0.0054738
49.0000000,0.0144434,0.0054651
50.0000000,0.0144447,0.0054706
51.0000000,0.0143996,0.0054697
52.0000000,0.0143398,0.0054236
53.0000000,0.0143761,0.0054773
54.0000000,0.0143444,0.0054559
55.0000000,0.0142834,0.0054152
56.0000000,0.0142818,0.0054419
57.0000000,0.0141893,0.0053826
58.0000000,0.0142655,0.0054241
59.0000000,0.0142332,0.0054375
60.0000000,0.0142288,0.0054185
61.0000000,0.0141401,0.0053641
62.0000000,0.0144494,0.0055977
63.0000000,0.0141132,0.0053731
64.0000000,0.0140971,0.0053712
65.0000000,0.0140719,0.0053653
66.0000000,0.0140893,0.0053943
67.0000000,0.0140872,0.0053931
68.0000000,0.0141181,0.0054312
69.0000000,0.0139999,0.0053610
70.0000000,0.0140625,0.0054074
71.0000000,0.0139950,0.0053653
72.0000000,0.0140387,0.0054101
73.0000000,0.0139313,0.0053665
74.0000000,0.0138466,0.0053012
75.0000000,0.0138962,0.0053133
76.0000000,0.0138588,0.0053180
77.0000000,0.0139354,0.0053544
78.0000000,0.0138096,0.0053061
79.0000000,0.0138180,0.0053221
80.0000000,0.0138893,0.0053421
81.0000000,0.0139164,0.0053561
82.0000000,0.0138375,0.0053215
83.0000000,0.0138415,0.0053533
84.0000000,0.0137920,0.0053156
85.0000000,0.0138409,0.0053224
86.0000000,0.0138686,0.0053699
87.0000000,0.0137883,0.0053286
88.0000000,0.0137831,0.0053318
89.0000000,0.0137185,0.0053041
90.0000000,0.0136937,0.0053071
91.0000000,0.0136965,0.0052776
92.0000000,0.0136568,0.0052988
93.0000000,0.0136632,0.0052814
94.0000000,0.0136344,0.0052736
95.0000000,0.0136358,0.0052694
96.0000000,0.0136220,0.0052694
97.0000000,0.0136175,0.0052640
98.0000000,0.0135537,0.0052450
99.0000000,0.0135626,0.0052616
100.0000000,0.0135391,0.0052527
101.0000000,0.0135979,0.0052814
102.0000000,0.0135473,0.0052660
103.0000000,0.0135569,0.0052811
104.0000000,0.0135622,0.0052896
105.0000000,0.0135157,0.0052581
106.0000000,0.0135819,0.0053014
107.0000000,0.0135795,0.0053020
108.0000000,0.0135871,0.0053103
109.0000000,0.0134980,0.0052562
110.0000000,0.0135177,0.0052684
111.0000000,0.0134644,0.0052513
112.0000000,0.0134928,0.0052659
113.0000000,0.0134220,0.0052371
114.0000000,0.0134102,0.0052305
115.0000000,0.0134804,0.0052697
116.0000000,0.0134081,0.0052372
117.0000000,0.0134043,0.0052414
118.0000000,0.0134183,0.0052423
119.0000000,0.0134594,0.0052682
120.0000000,0.0134549,0.0052529
121.0000000,0.0134118,0.0052589
122.0000000,0.0133632,0.0052188
123.0000000,0.0134515,0.0052803
124.0000000,0.0133773,0.0052417
125.0000000,0.0134516,0.0052903
126.0000000,0.0133432,0.0052335
127.0000000,0.0133646,0.0052385
128.0000000,0.0133180,0.0052243
129.0000000,0.0133377,0.0052386
130.0000000,0.0132926,0.0052089
131.0000000,0.0133687,0.0052515
132.0000000,0.0133406,0.0052334
133.0000000,0.0133627,0.0052634
134.0000000,0.0133015,0.0052160
135.0000000,0.0132797,0.0052183
136.0000000,0.0133562,0.0052591
137.0000000,0.0133332,0.0052539
138.0000000,0.0132796,0.0052256
139.0000000,0.0132931,0.0052457
140.0000000,0.0133574,0.0052675
141.0000000,0.0132207,0.0052069
142.0000000,0.0132391,0.0052095
143.0000000,0.0132472,0.0052196
144.0000000,0.0131993,0.0051881
145.0000000,0.0132497,0.0052276
146.0000000,0.0132780,0.0052480
147.0000000,0.0132422,0.0052305
148.0000000,0.0132859,0.0052591
149.0000000,0.0132776,0.0052708
150.0000000,0.0132081,0.0052140
151.0000000,0.0131902,0.0052049
152.0000000,0.0131625,0.0051828
153.0000000,0.0131670,0.0051937
154.0000000,0.0132608,0.0052531
155.0000000,0.0131388,0.0051876
156.0000000,0.0131405,0.0051800
157.0000000,0.0132327,0.0052310
158.0000000,0.0131470,0.0052019
159.0000000,0.0131686,0.0051992
160.0000000,0.0131573,0.0052164
161.0000000,0.0132420,0.0052529
162.0000000,0.0131140,0.0051896
163.0000000,0.0131708,0.0052148
164.0000000,0.0132643,0.0052677
165.0000000,0.0131784,0.0052334
166.0000000,0.0131593,0.0052275
167.0000000,0.0130802,0.0051792
168.0000000,0.0131420,0.0052199
169.0000000,0.0131440,0.0052106
170.0000000,0.0131104,0.0052115
171.0000000,0.0131141,0.0052145
172.0000000,0.0131245,0.0052090
173.0000000,0.0131220,0.0052069
174.0000000,0.0130681,0.0051868
175.0000000,0.0131637,0.0052320
176.0000000,0.0131838,0.0052608
177.0000000,0.0131097,0.0052071
178.0000000,0.0131379,0.0052420
179.0000000,0.0130711,0.0051914
180.0000000,0.0130323,0.0051703
181.0000000,0.0130209,0.0051671
182.0000000,0.0130646,0.0052049
183.0000000,0.0130977,0.0052135
184.0000000,0.0131022,0.0052162
185.0000000,0.0130447,0.0051916
186.0000000,0.0130792,0.0052142
187.0000000,0.0130650,0.0052086
188.0000000,0.0131111,0.0052384
189.0000000,0.0130807,0.0052267
190.0000000,0.0130004,0.0051745
191.0000000,0.0130353,0.0052042
192.0000000,0.0129506,0.0051610
193.0000000,0.0130082,0.0051748
194.0000000,0.0130967,0.0052460
195.0000000,0.0130116,0.0051850
196.0000000,0.0130177,0.0051922
197.0000000,0.0129753,0.0051658
198.0000000,0.0130419,0.0052187
199.0000000,0.0129991,0.0051922
200.0000000,0.0130502,0.0052310
201.0000000,0.0129818,0.0051780
202.0000000,0.0130306,0.0052169
203.0000000,0.0129530,0.0051663
204.0000000,0.0128881,0.0051452
205.0000000,0.0129788,0.0051893
206.0000000,0.0130418,0.0052340
207.0000000,0.0129511,0.0051713
208.0000000,0.0130242,0.0052216
209.0000000,0.0129169,0.0051613
210.0000000,0.0131242,0.0052944
211.0000000,0.0129889,0.0052086
212.0000000,0.0129393,0.0051763
213.0000000,0.0129630,0.0051892
214.0000000,0.0129367,0.0051780
215.0000000,0.0129409,0.0051888
216.0000000,0.0129882,0.0052162
217.0000000,0.0129297,0.0051806
218.0000000,0.0129767,0.0052126
219.0000000,0.0129326,0.0051854
220.0000000,0.0128687,0.0051363
221.0000000,0.0129162,0.0051839
222.0000000,0.0129522,0.0052067
223.0000000,0.0129242,0.0051906
224.0000000,0.0129643,0.0052111
225.0000000,0.0128765,0.0051499
226.0000000,0.0130479,0.0052601
227.0000000,0.0129676,0.0052138
228.0000000,0.0129596,0.0052112
229.0000000,0.0129122,0.0051944
230.0000000,0.0128955,0.0051876
231.0000000,0.0128843,0.0051792
232.0000000,0.0128688,0.0051630
233.0000000,0.0128748,0.0051689
234.0000000,0.0128975,0.0051919
235.0000000,0.0128856,0.0051800
236.0000000,0.0129284,0.0052096
237.0000000,0.0128842,0.0051884
238.0000000,0.0129780,0.0052405
239.0000000,0.0130022,0.0052595
240.0000000,0.0128541,0.0051777
241.0000000,0.0128845,0.0051953
242.0000000,0.0128666,0.0051933
243.0000000,0.0128560,0.0051781
244.0000000,0.0129002,0.0052184
245.0000000,0.0128867,0.0052019
246.0000000,0.0128934,0.0052001
247.0000000,0.0128379,0.0051749
248.0000000,0.0128645,0.0051855
249.0000000,0.0128923,0.0052116
250.0000000,0.0128446,0.0051798
251.0000000,0.0129090,0.0052149
252.0000000,0.0127880,0.0051522
253.0000000,0.0129192,0.0052414
254.0000000,0.0128653,0.0052008
255.0000000,0.0129022,0.0052302
256.0000000,0.0128190,0.0051760
257.0000000,0.0129075,0.0052371
258.0000000,0.0129069,0.0052337
259.0000000,0.0128238,0.0051915
260.0000000,0.0128482,0.0051934
261.0000000,0.0128482,0.0051978
262.0000000,0.0128320,0.0051921
263.0000000,0.0127673,0.0051513
264.0000000,0.0127711,0.0051622
265.0000000,0.0127985,0.0051649
266.0000000,0.0128513,0.0051987
267.0000000,0.0128706,0.0052209
268.0000000,0.0128207,0.0051895
269.0000000,0.0129012,0.0052447
270.0000000,0.0128093,0.0051911
271.0000000,0.0128146,0.0052036
272.0000000,0.0128339,0.0052003
273.0000000,0.0127705,0.0051611
274.0000000,0.0127766,0.0051723
275.0000000,0.0128850,0.0052198
276.0000000,0.0128352,0.0052116
277.0000000,0.0127545,0.0051631
278.0000000,0.0127514,0.0051590
279.0000000,0.0127712,0.0051731
280.0000000,0.0128325,0.0052131
281.0000000,0.0127304,0.0051502
282.0000000,0.0127400,0.0051675
283.0000000,0.0128317,0.0052121
284.0000000,0.0127506,0.0051659
285.0000000,0.0127671,0.0051886
286.0000000,0.0127353,0.0051595
287.0000000,0.0128319,0.0052299
288.0000000,0.0127597,0.0051834
289.0000000,0.0127620,0.0051694
290.0000000,0.0128418,0.0052337
291.0000000,0.0127956,0.0052116
292.0000000,0.0127362,0.0051684
293.0000000,0.0127933,0.0052053
294.0000000,0.0128015,0.0052072
295.0000000,0.0127612,0.0051819
296.0000000,0.0127948,0.0052173
297.0000000,0.0127821,0.0052022
298.0000000,0.0127999,0.0052099
299.0000000,0.0127218,0.0051682
300.0000000,0.0126634,0.0051332
301.0000000,0.0127278,0.0051820
302.0000000,0.0127871,0.0052112
303.0000000,0.0127202,0.0051701
304.0000000,0.0127433,0.0051885
305.0000000,0.0127118,0.0051733
306.0000000,0.0127065,0.0051656
307.0000000,0.0127139,0.0051785
308.0000000,0.0127075,0.0051723
309.0000000,0.0127168,0.0051760
310.0000000,0.0127606,0.0052090
311.0000000,0.0127531,0.0052084
312.0000000,0.0127701,0.0052156
313.0000000,0.0127116,0.0051871
314.0000000,0.0126902,0.0051706
315.0000000,0.0127730,0.0052242
316.0000000,0.0126826,0.0051702
317.0000000,0.0126451,0.0051417
318.0000000,0.0127316,0.0051852
319.0000000,0.0126870,0.0051621
320.0000000,0.0126855,0.0051669
321.0000000,0.0126885,0.0051767
322.0000000,0.0126719,0.0051618
323.0000000,0.0126602,0.0051598
324.0000000,0.0127544,0.0052190
325.0000000,0.0126720,0.0051802
326.0000000,0.0127155,0.0051969
327.0000000,0.0126639,0.0051659
328.0000000,0.0126592,0.0051635
329.0000000,0.0127044,0.0051785
330.0000000,0.0127679,0.0052290
331.0000000,0.0127216,0.0052073
332.0000000,0.0127066,0.0052029
333.0000000,0.0127081,0.0052048
334.0000000,0.0127218,0.0052094
335.0000000,0.0126240,0.0051521
336.0000000,0.0126608,0.0051800
337.0000000,0.0126703,0.0051743
338.0000000,0.0126869,0.0051882
339.0000000,0.0126481,0.0051714
340.0000000,0.0127306,0.0052238
341.0000000,0.0126991,0.0052014
342.0000000,0.0126529,0.0051695
343.0000000,0.0126423,0.0051660
344.0000000,0.0126319,0.0051589
345.0000000,0.0126776,0.0051822
346.0000000,0.0126154,0.0051463
347.0000000,0.0127206,0.0052226
348.0000000,0.0126591,0.0051893
349.0000000,0.0127764,0.0052549
350.0000000,0.0127659,0.0052504
351.0000000,0.0126715,0.0051897
352.0000000,0.0126090,0.0051476
353.0000000,0.0126435,0.0051759
354.0000000,0.0126438,0.0051836
355.0000000,0.0126399,0.0051800
356.0000000,0.0125790,0.0051272
357.0000000,0.0126539,0.0051860
358.0000000,0.0127141,0.0052248
359.0000000,0.0126490,0.0051913
360.0000000,0.0125979,0.0051557
361.0000000,0.0126878,0.0052123
362.0000000,0.0125987,0.0051638
363.0000000,0.0126260,0.0051830
364.0000000,0.0125747,0.0051355
365.0000000,0.0126250,0.0051751
366.0000000,0.0126202,0.0051782
367.0000000,0.0126343,0.0051886
368.0000000,0.0125911,0.0051554
369.0000000,0.0125981,0.0051735
370.0000000,0.0125953,0.0051703
371.0000000,0.0126059,0.0051756
372.0000000,0.0126722,0.0052195
373.0000000,0.0125825,0.0051631
374.0000000,0.0126914,0.0052412
375.0000000,0.0126497,0.0052040
376.0000000,0.0125929,0.0051730
377.0000000,0.0126241,0.0051880
378.0000000,0.0126095,0.0051872
379.0000000,0.0125607,0.0051515
380.0000000,0.0125586,0.0051476
381.0000000,0.0126349,0.0052006
382.0000000,0.0126521,0.0051992
383.0000000,0.0126127,0.0051888
384.0000000,0.0126585,0.0052202
385.0000000,0.0125658,0.0051632
386.0000000,0.0126240,0.0051981
387.0000000,0.0126188,0.0051991
388.0000000,0.0125407,0.0051443
389.0000000,0.0125289,0.0051311
390.0000000,0.0125372,0.0051459
391.0000000,0.0126110,0.0051919
392.0000000,0.0125617,0.0051597
393.0000000,0.0126595,0.0052329
394.0000000,0.0125540,0.0051595
395.0000000,0.0126549,0.0052257
396.0000000,0.0126326,0.0052130
397.0000000,0.0125382,0.0051471
398.0000000,0.0126222,0.0052062
399.0000000,0.0125107,0.0051318
400.0000000,0.0125633,0.0051777
401.0000000,0.0125794,0.0051808
402.0000000,0.0125896,0.0051830
403.0000000,0.0125950,0.0051929
404.0000000,0.0125404,0.0051577
405.0000000,0.0126103,0.0052101
406.0000000,0.0126050,0.0051969
407.0000000,0.0126407,0.0052308
408.0000000,0.0125606,0.0051834
409.0000000,0.0125510,0.0051815
410.0000000,0.0125423,0.0051675
411.0000000,0.0127407,0.0052960
412.0000000,0.0126322,0.0052189
413.0000000,0.0125315,0.0051588
414.0000000,0.0125312,0.0051500
415.0000000,0.0125519,0.0051754
416.0000000,0.0125222,0.0051547
417.0000000,0.0125778,0.0051837
418.0000000,0.0125248,0.0051627
419.0000000,0.0126193,0.0052249
420.0000000,0.0125316,0.0051668
421.0000000,0.0124784,0.0051312
422.0000000,0.0126020,0.0052185
423.0000000,0.0125428,0.0051789
424.0000000,0.0125701,0.0051887
425.0000000,0.0125027,0.0051546
426.0000000,0.0125849,0.0052156
427.0000000,0.0125329,0.0051723
428.0000000,0.0125488,0.0051764
429.0000000,0.0125416,0.0051775
430.0000000,0.0125292,0.0051787
431.0000000,0.0125509,0.0051973
432.0000000,0.0125537,0.0051909
433.0000000,0.0125139,0.0051529
434.0000000,0.0125353,0.0051791
435.0000000,0.0124696,0.0051293
436.0000000,0.0125982,0.0052212
437.0000000,0.0124925,0.0051576
438.0000000,0.0126103,0.0052353
439.0000000,0.0125383,0.0051794
440.0000000,0.0124495,0.0051374
441.0000000,0.0126779,0.0052889
442.0000000,0.0124771,0.0051485
443.0000000,0.0126132,0.0052367
444.0000000,0.0125388,0.0051997
445.0000000,0.0125660,0.0052025
446.0000000,0.0125069,0.0051690
447.0000000,0.0124901,0.0051636
448.0000000,0.0125300,0.0051772
449.0000000,0.0124925,0.0051663
450.0000000,0.0125551,0.0052104
451.0000000,0.0124548,0.0051418
452.0000000,0.0125220,0.0051883
453.0000000,0.0125198,0.0051750
454.0000000,0.0125332,0.0051878
455.0000000,0.0125081,0.0051754
456.0000000,0.0124477,0.0051352
457.0000000,0.0125346,0.0051984
458.0000000,0.0124688,0.0051577
459.0000000,0.0125702,0.0052246
460.0000000,0.0125880,0.0052312
461.0000000,0.0124807,0.0051655
462.0000000,0.0125865,0.0052468
463.0000000,0.0125655,0.0052096
464.0000000,0.0125236,0.0051933
465.0000000,0.0125111,0.0051899
466.0000000,0.0125044,0.0051858
467.0000000,0.0124694,0.0051524
468.0000000,0.0124687,0.0051615
469.0000000,0.0124682,0.0051617
470.0000000,0.0125714,0.0052353
471.0000000,0.0124783,0.0051781
472.0000000,0.0126104,0.0052457
473.0000000,0.0125035,0.0051895
474.0000000,0.0125040,0.0051927
475.0000000,0.0124820,0.0051737
476.0000000,0.0124639,0.0051654
477.0000000,0.0125246,0.0052075
478.0000000,0.0125041,0.0051908
479.0000000,0.0124986,0.0051859
480.0000000,0.0124956,0.0051935
481.0000000,0.0124646,0.0051673
482.0000000,0.0124452,0.0051585
483.0000000,0.0125229,0.0052075
484.0000000,0.0124612,0.0051712
485.0000000,0.0124529,0.0051657
486.0000000,0.0123994,0.0051249
487.0000000,0.0125348,0.0052222
488.0000000,0.0124499,0.0051598
489.0000000,0.0125163,0.0052124
490.0000000,0.0124457,0.0051614
491.0000000,0.0125190,0.0052077
492.0000000,0.0125082,0.0052042
493.0000000,0.0124455,0.0051674
494.0000000,0.0124638,0.0051827
495.0000000,0.0124478,0.0051682
496.0000000,0.0125087,0.0051989
497.0000000,0.0124286,0.0051575
498.0000000,0.0124581,0.0051793
499.0000000,0.0124871,0.0051865
500.0000000,0.0125353,0.0052281
501.0000000,0.0124421,0.0051632
502.0000000,0.0124887,0.0051847
503.0000000,0.0125459,0.0052399
504.0000000,0.0124621,0.0051821
505.0000000,0.0124622,0.0051868
506.0000000,0.0125267,0.0052255
507.0000000,0.0125224,0.0052346
508.0000000,0.0124241,0.0051537
509.0000000,0.0124347,0.0051672
510.0000000,0.0124062,0.0051527
511.0000000,0.0123675,0.0051116
512.0000000,0.0125336,0.0052365
513.0000000,0.0124527,0.0051742
514.0000000,0.0125046,0.0052215
515.0000000,0.0124897,0.0051998
516.0000000,0.0125518,0.0052489
517.0000000,0.0124457,0.0051816
518.0000000,0.0124844,0.0052119
519.0000000,0.0124836,0.0052093
520.0000000,0.0124083,0.0051525
521.0000000,0.0123468,0.0051178
522.0000000,0.0123892,0.0051453
523.0000000,0.0124504,0.0051848
524.0000000,0.0124241,0.0051699
525.0000000,0.0124127,0.0051575
526.0000000,0.0124328,0.0051789
527.0000000,0.0125186,0.0052422
528.0000000,0.0124324,0.0051839
529.0000000,0.0124557,0.0051859
530.0000000,0.0125250,0.0052318
531.0000000,0.0124548,0.0051844
532.0000000,0.0124540,0.0051996
533.0000000,0.0124436,0.0051870
534.0000000,0.0124104,0.0051695
535.0000000,0.0123996,0.0051562
536.0000000,0.0123840,0.0051541
537.0000000,0.0125253,0.0052183
538.0000000,0.0124623,0.0051991
539.0000000,0.0123546,0.0051334
540.0000000,0.0123518,0.0051356
541.0000000,0.0124189,0.0051700
542.0000000,0.0123846,0.0051546
543.0000000,0.0124780,0.0052131
544.0000000,0.0123496,0.0051367
545.0000000,0.0124176,0.0051775
546.0000000,0.0124118,0.0051764
547.0000000,0.0125411,0.0052515
548.0000000,0.0124390,0.0051958
549.0000000,0.0124954,0.0052397
550.0000000,0.0124781,0.0052290
551.0000000,0.0123886,0.0051574
552.0000000,0.0124942,0.0052456
553.0000000,0.0124053,0.0051788
554.0000000,0.0123948,0.0051725
555.0000000,0.0125126,0.0052363
556.0000000,0.0125064,0.0052475
557.0000000,0.0124361,0.0052013
558.0000000,0.0124383,0.0052018
559.0000000,0.0123877,0.0051711
560.0000000,0.0124125,0.0051810
561.0000000,0.0124256,0.0051910
562.0000000,0.0124476,0.0052162
563.0000000,0.0124641,0.0052215
564.0000000,0.0124027,0.0051722
565.0000000,0.0124241,0.0051943
566.0000000,0.0123652,0.0051553
567.0000000,0.0123528,0.0051519
568.0000000,0.0124041,0.0051876
569.0000000,0.0123606,0.0051545
570.0000000,0.0124211,0.0051861
571.0000000,0.0123938,0.0051829
572.0000000,0.0123949,0.0051827
573.0000000,0.0125253,0.0052508
574.0000000,0.0124208,0.0051978
575.0000000,0.0124793,0.0052372
576.0000000,0.0124854,0.0052374
577.0000000,0.0124733,0.0052363
578.0000000,0.0124262,0.0052107
579.0000000,0.0122979,0.0051230
580.0000000,0.0123937,0.0051847
581.0000000,0.0123571,0.0051593
582.0000000,0.0124120,0.0051952
583.0000000,0.0123301,0.0051493
584.0000000,0.0123310,0.0051434
585.0000000,0.0124232,0.0052053
586.0000000,0.0123859,0.0051800
587.0000000,0.0123969,0.0051864
588.0000000,0.0123379,0.0051499
589.0000000,0.0124616,0.0052246
590.0000000,0.0123932,0.0051852
591.0000000,0.0123453,0.0051597
592.0000000,0.0123171,0.0051310
593.0000000,0.0124866,0.0052530
594.0000000,0.0123286,0.0051481
595.0000000,0.0124618,0.0052516
596.0000000,0.0123274,0.0051499
597.0000000,0.0123349,0.0051527
598.0000000,0.0124304,0.0052034
599.0000000,0.0123336,0.0051576
600.0000000,0.0123944,0.0051992
601.0000000,0.0123305,0.0051394
602.0000000,0.0123696,0.0051796
603.0000000,0.0124509,0.0052366
604.0000000,0.0123670,0.0051717
605.0000000,0.0123193,0.0051439
606.0000000,0.0123711,0.0051771
607.0000000,0.0123741,0.0051882
608.0000000,0.0123828,0.0051953
609.0000000,0.0123922,0.0051960
610.0000000,0.0123923,0.0051918
611.0000000,0.0124010,0.0052146
612.0000000,0.0122926,0.0051326
613.0000000,0.0123083,0.0051452
614.0000000,0.0123899,0.0051892
615.0000000,0.0123094,0.0051486
616.0000000,0.0123684,0.0051858
617.0000000,0.0123898,0.0052015
618.0000000,0.0122879,0.0051383
619.0000000,0.0123126,0.0051437
620.0000000,0.0123045,0.0051430
621.0000000,0.0124145,0.0052260
622.0000000,0.0123141,0.0051549
623.0000000,0.0123226,0.0051541
624.0000000,0.0123151,0.0051582
625.0000000,0.0123364,0.0051624
626.0000000,0.0123331,0.0051569
627.0000000,0.0123579,0.0051860
628.0000000,0.0124056,0.0052085
629.0000000,0.0122804,0.0051351
630.0000000,0.0123605,0.0051799
631.0000000,0.0123088,0.0051521
632.0000000,0.0123224,0.0051635
633.0000000,0.0123508,0.0051764
634.0000000,0.0123273,0.0051702
635.0000000,0.0124081,0.0052232
636.0000000,0.0123992,0.0052159
637.0000000,0.0123432,0.0051670
638.0000000,0.0123078,0.0051495
639.0000000,0.0123054,0.0051573
640.0000000,0.0123828,0.0051999
641.0000000,0.0123289,0.0051633
642.0000000,0.0123503,0.0051848
643.0000000,0.0123453,0.0051827
644.0000000,0.0122924,0.0051483
645.0000000,0.0123081,0.0051702
646.0000000,0.0124555,0.0052601
647.0000000,0.0122898,0.0051504
648.0000000,0.0122646,0.0051336
649.0000000,0.0123973,0.0052166
650.0000000,0.0124092,0.0052283
651.0000000,0.0123108,0.0051758
652.0000000,0.0123719,0.0052134
653.0000000,0.0123181,0.0051624
654.0000000,0.0124375,0.0052608
655.0000000,0.0123263,0.0051804
656.0000000,0.0123521,0.0051934
657.0000000,0.0123199,0.0051762
658.0000000,0.0123151,0.0051678
659.0000000,0.0123907,0.0052227
660.0000000,0.0123192,0.0051795
661.0000000,0.0123455,0.0051946
662.0000000,0.0123743,0.0052078
663.0000000,0.0123136,0.0051595
664.0000000,0.0122909,0.0051632
665.0000000,0.0122624,0.0051403
666.0000000,0.0123410,0.0051805
667.0000000,0.0122924,0.0051594
668.0000000,0.0124729,0.0052761
669.0000000,0.0123954,0.0052200
670.0000000,0.0122277,0.0051157
671.0000000,0.0123609,0.0052106
672.0000000,0.0122831,0.0051609
673.0000000,0.0122762,0.0051477
674.0000000,0.0122789,0.0051530
675.0000000,0.0123348,0.0051955
676.0000000,0.0123653,0.0052104
677.0000000,0.0122708,0.0051539
678.0000000,0.0122725,0.0051523
679.0000000,0.0123397,0.0052025
680.0000000,0.0123377,0.0051998
681.0000000,0.0122599,0.0051372
682.0000000,0.0123296,0.0051936
683.0000000,0.0122666,0.0051489
684.0000000,0.0123021,0.0051777
685.0000000,0.0122251,0.0051245
686.0000000,0.0123470,0.0051934
687.0000000,0.0123130,0.0051956
688.0000000,0.0122973,0.0051702
689.0000000,0.0124038,0.0052373
690.0000000,0.0123130,0.0051951
691.0000000,0.0123228,0.0051886
692.0000000,0.0122598,0.0051538
693.0000000,0.0122577,0.0051524
694.0000000,0.0122756,0.0051570
695.0000000,0.0123852,0.0052327
696.0000000,0.0123244,0.0052015
697.0000000,0.0122816,0.0051608
698.0000000,0.0122847,0.0051662
699.0000000,0.0123563,0.0051998
700.0000000,0.0123277,0.0051968
701.0000000,0.0122622,0.0051627
702.0000000,0.0122889,0.0051722
703.0000000,0.0122860,0.0051752
704.0000000,0.0123380,0.0052158
705.0000000,0.0122807,0.0051740
706.0000000,0.0123809,0.0052356
707.0000000,0.0123338,0.0052008
708.0000000,0.0122666,0.0051720
709.0000000,0.0122522,0.0051598
710.0000000,0.0123195,0.0051961
711.0000000,0.0122677,0.0051605
712.0000000,0.0122212,0.0051337
713.0000000,0.0123627,0.0052271
714.0000000,0.0122326,0.0051497
715.0000000,0.0123026,0.0051787
716.0000000,0.0122764,0.0051749
717.0000000,0.0124010,0.0052627
718.0000000,0.0122998,0.0051719
719.0000000,0.0123097,0.0051890
720.0000000,0.0122481,0.0051604
721.0000000,0.0122978,0.0051826
722.0000000,0.0122581,0.0051690
723.0000000,0.0122958,0.0051822
724.0000000,0.0122519,0.0051585
725.0000000,0.0123006,0.0051849
726.0000000,0.0122251,0.0051435
727.0000000,0.0123462,0.0052296
728.0000000,0.0122385,0.0051513
729.0000000,0.0122560,0.0051644
730.0000000,0.0123006,0.0051938
731.0000000,0.0122058,0.0051325
732.0000000,0.0122640,0.0051639
733.0000000,0.0123051,0.0052069
734.0000000,0.0122540,0.0051640
735.0000000,0.0122723,0.0051757
736.0000000,0.0121943,0.0051305
737.0000000,0.0122576,0.0051651
738.0000000,0.0122407,0.0051578
739.0000000,0.0122881,0.0051841
740.0000000,0.0122995,0.0052061
741.0000000,0.0123519,0.0052351
742.0000000,0.0123699,0.0052496
743.0000000,0.0122807,0.0051843
744.0000000,0.0121983,0.0051309
745.0000000,0.0122743,0.0051745
746.0000000,0.0122277,0.0051449
747.0000000,0.0123285,0.0052205
748.0000000,0.0123216,0.0052105
749.0000000,0.0123093,0.0052125
750.0000000,0.0122283,0.0051569
751.0000000,0.0122613,0.0051854
752.0000000,0.0122355,0.0051598
753.0000000,0.0122152,0.0051391
754.0000000,0.0122521,0.0051599
755.0000000,0.0122567,0.0051733
756.0000000,0.0122054,0.0051418
757.0000000,0.0122415,0.0051748
758.0000000,0.0123724,0.0052591
759.0000000,0.0122469,0.0051741
760.0000000,0.0122277,0.0051522
761.0000000,0.0122550,0.0051832
762.0000000,0.0122125,0.0051522
763.0000000,0.0122233,0.0051512
764.0000000,0.0122499,0.0051641
765.0000000,0.0123827,0.0052677
766.0000000,0.0121834,0.0051335
767.0000000,0.0122783,0.0051920
768.0000000,0.0123147,0.0052023
769.0000000,0.0122337,0.0051676
770.0000000,0.0123258,0.0052231
771.0000000,0.0122013,0.0051495
772.0000000,0.0122476,0.0051774
773.0000000,0.0121932,0.0051366
774.0000000,0.0122371,0.0051622
775.0000000,0.0122254,0.0051670
776.0000000,0.0123094,0.0052121
777.0000000,0.0122591,0.0051833
778.0000000,0.0123103,0.0052160
779.0000000,0.0123003,0.0052025
780.0000000,0.0122481,0.0051806
781.0000000,0.0122130,0.0051538
782.0000000,0.0123646,0.0052463
783.0000000,0.0123905,0.0052739
784.0000000,0.0122653,0.0051935
785.0000000,0.0122182,0.0051631
786.0000000,0.0121966,0.0051459
787.0000000,0.0122205,0.0051606
788.0000000,0.0122503,0.0051854
789.0000000,0.0122371,0.0051726
790.0000000,0.0122650,0.0051883
791.0000000,0.0121814,0.0051309
792.0000000,0.0121993,0.0051530
793.0000000,0.0122731,0.0051884
794.0000000,0.0122209,0.0051634
795.0000000,0.0121778,0.0051373
796.0000000,0.0122383,0.0051779
797.0000000,0.0121524,0.0051136
798.0000000,0.0122533,0.0051863
799.0000000,0.0122105,0.0051636
800.0000000,0.0122089,0.0051604
801.0000000,0.0122312,0.0051756
802.0000000,0.0122334,0.0051748
803.0000000,0.0121787,0.0051327
804.0000000,0.0122507,0.0051894
805.0000000,0.0122379,0.0051884
806.0000000,0.0122425,0.0051753
807.0000000,0.0122858,0.0052037
808.0000000,0.0122552,0.0051923
809.0000000,0.0121756,0.0051473
810.0000000,0.0121845,0.0051454
811.0000000,0.0122120,0.0051694
812.0000000,0.0122464,0.0051895
813.0000000,0.0122650,0.0052057
814.0000000,0.0122455,0.0051942
815.0000000,0.0122618,0.0051990
816.0000000,0.0123606,0.0052625
817.0000000,0.0122584,0.0052057
818.0000000,0.0123170,0.0052395
819.0000000,0.0122872,0.0052129
820.0000000,0.0121851,0.0051519
821.0000000,0.0122137,0.0051721
822.0000000,0.0122012,0.0051703
823.0000000,0.0121929,0.0051506
824.0000000,0.0122118,0.0051723
825.0000000,0.0122787,0.0052105
826.0000000,0.0121745,0.0051496
827.0000000,0.0122265,0.0051822
828.0000000,0.0122048,0.0051668
829.0000000,0.0122251,0.0051820
830.0000000,0.0121520,0.0051341
831.0000000,0.0121992,0.0051640
832.0000000,0.0121943,0.0051633
833.0000000,0.0122270,0.0051816
834.0000000,0.0122389,0.0051922
835.0000000,0.0122105,0.0051828
836.0000000,0.0121743,0.0051486
837.0000000,0.0122288,0.0051866
838.0000000,0.0122831,0.0052128
839.0000000,0.0121272,0.0051208
840.0000000,0.0122339,0.0051864
841.0000000,0.0121508,0.0051432
842.0000000,0.0121941,0.0051633
843.0000000,0.0121938,0.0051697
844.0000000,0.0121413,0.0051307
845.0000000,0.0122039,0.0051787
846.0000000,0.0122099,0.0051729
847.0000000,0.0122839,0.0052270
848.0000000,0.0121586,0.0051395
849.0000000,0.0122205,0.0051887
850.0000000,0.0122015,0.0051615
851.0000000,0.0122315,0.0051993
852.0000000,0.0122326,0.0051937
853.0000000,0.0122400,0.0052048
854.0000000,0.0122263,0.0051728
855.0000000,0.0121231,0.0051183
856.0000000,0.0121407,0.0051274
857.0000000,0.0121764,0.0051561
858.0000000,0.0121980,0.0051726
859.0000000,0.0121931,0.0051756
860.0000000,0.0121605,0.0051496
861.0000000,0.0122349,0.0052046
862.0000000,0.0122479,0.0052089
863.0000000,0.0122209,0.0052001
864.0000000,0.0121543,0.0051530
865.0000000,0.0123081,0.0052452
866.0000000,0.0121740,0.0051521
867.0000000,0.0121898,0.0051669
868.0000000,0.0121544,0.0051435
869.0000000,0.0121619,0.0051573
870.0000000,0.0121631,0.0051555
871.0000000,0.0122028,0.0051812
872.0000000,0.0122088,0.0051821
873.0000000,0.0121490,0.0051369
874.0000000,0.0121444,0.0051473
875.0000000,0.0121705,0.0051681
876.0000000,0.0120950,0.0051085
877.0000000,0.0121882,0.0051713
878.0000000,0.0121625,0.0051532
879.0000000,0.0122211,0.0051929
880.0000000,0.0121487,0.0051520
881.0000000,0.0123259,0.0052565
882.0000000,0.0122549,0.0052259
883.0000000,0.0121777,0.0051659
884.0000000,0.0121943,0.0051837
885.0000000,0.0122052,0.0051897
886.0000000,0.0121136,0.0051217
887.0000000,0.0121188,0.0051281
888.0000000,0.0121409,0.0051501
889.0000000,0.0121095,0.0051258
890.0000000,0.0121444,0.0051494
891.0000000,0.0121713,0.0051641
892.0000000,0.0121288,0.0051364
893.0000000,0.0122442,0.0052132
894.0000000,0.0121665,0.0051721
895.0000000,0.0122126,0.0051981
896.0000000,0.0121395,0.0051484
897.0000000,0.0121779,0.0051798
898.0000000,0.0121631,0.0051626
899.0000000,0.0121934,0.0051703
900.0000000,0.0121990,0.0051836
901.0000000,0.0121410,0.0051510
902.0000000,0.0121158,0.0051313
903.0000000,0.0121757,0.0051707
904.0000000,0.0121313,0.0051393
905.0000000,0.0121906,0.0051799
906.0000000,0.0121918,0.0051844
907.0000000,0.0122311,0.0052014
908.0000000,0.0121734,0.0051798
909.0000000,0.0121975,0.0051856
910.0000000,0.0121247,0.0051241
911.0000000,0.0121827,0.0051733
912.0000000,0.0121943,0.0051882
913.0000000,0.0121263,0.0051364
914.0000000,0.0121289,0.0051459
915.0000000,0.0121374,0.0051517
916.0000000,0.0123333,0.0052841
917.0000000,0.0121215,0.0051395
918.0000000,0.0120959,0.0051248
919.0000000,0.0121623,0.0051752
920.0000000,0.0121301,0.0051436
921.0000000,0.0122148,0.0052128
922.0000000,0.0121185,0.0051441
923.0000000,0.0122176,0.0052177
924.0000000,0.0121367,0.0051537
925.0000000,0.0121928,0.0052005
926.0000000,0.0123653,0.0052886
927.0000000,0.0122036,0.0052046
928.0000000,0.0121546,0.0051675
929.0000000,0.0121387,0.0051655
930.0000000,0.0121621,0.0051740
931.0000000,0.0121347,0.0051572
932.0000000,0.0121081,0.0051379
933.0000000,0.0121670,0.0051676
934.0000000,0.0120872,0.0051229
935.0000000,0.0122322,0.0052249
936.0000000,0.0121152,0.0051445
937.0000000,0.0121930,0.0051991
938.0000000,0.0123073,0.0052780
939.0000000,0.0121473,0.0051696
940.0000000,0.0121703,0.0051938
941.0000000,0.0121142,0.0051416
942.0000000,0.0121390,0.0051606
943.0000000,0.0120909,0.0051279
944.0000000,0.0122400,0.0052322
945.0000000,0.0121817,0.0051993
946.0000000,0.0121053,0.0051446
947.0000000,0.0121956,0.0051951
948.0000000,0.0121183,0.0051438
949.0000000,0.0121142,0.0051436
950.0000000,0.0121500,0.0051682
951.0000000,0.0121374,0.0051640
952.0000000,0.0121661,0.0051915
953.0000000,0.0120894,0.0051312
954.0000000,0.0121710,0.0051878
955.0000000,0.0121764,0.0051876
956.0000000,0.0121833,0.0051982
957.0000000,0.0122006,0.0052038
958.0000000,0.0122083,0.0052087
959.0000000,0.0124048,0.0053145
960.0000000,0.0122037,0.0052146
961.0000000,0.0121972,0.0052120
962.0000000,0.0120998,0.0051476
963.0000000,0.0121576,0.0051735
964.0000000,0.0121139,0.0051587
965.0000000,0.0121588,0.0051779
966.0000000,0.0121439,0.0051713
967.0000000,0.0121855,0.0052118
968.0000000,0.0121754,0.0051912
969.0000000,0.0121751,0.0051979
970.0000000,0.0121806,0.0051967
971.0000000,0.0121038,0.0051479
972.0000000,0.0120929,0.0051330
973.0000000,0.0120856,0.0051289
974.0000000,0.0121487,0.0051778
975.0000000,0.0121551,0.0051732
976.0000000,0.0121757,0.0051995
977.0000000,0.0121433,0.0051547
978.0000000,0.0121275,0.0051697
979.0000000,0.0121083,0.0051470
980.0000000,0.0120721,0.0051296
981.0000000,0.0120911,0.0051391
982.0000000,0.0121895,0.0052079
983.0000000,0.0121192,0.0051643
984.0000000,0.0121085,0.0051519
985.0000000,0.0120607,0.0051180
986.0000000,0.0121458,0.0051799
987.0000000,0.0121145,0.0051645
988.0000000,0.0120839,0.0051381
989.0000000,0.0121656,0.0051985
990.0000000,0.0121692,0.0051963
991.0000000,0.0120416,0.0051020
992.0000000,0.0121125,0.0051269
993.0000000,0.0121448,0.0051876
994.0000000,0.0121916,0.0052090
995.0000000,0.0121148,0.0051633
996.0000000,0.0121396,0.0051762
997.0000000,0.0121132,0.0051639
998.0000000,0.0121289,0.0051704
999.0000000,0.0121270,0.0051670
1000.0000000,0.0120454,0.0051166
1001.0000000,0.0121207,0.0051678
1002.0000000,0.0121256,0.0051713
1003.0000000,0.0122795,0.0052448
1004.0000000,0.0121543,0.0051898
1005.0000000,0.0121033,0.0051600
1006.0000000,0.0120991,0.0051469
1007.0000000,0.0121230,0.0051762
1008.0000000,0.0120374,0.0051194
1009.0000000,0.0121019,0.0051620
1010.0000000,0.0121260,0.0051788
1011.0000000,0.0120898,0.0051522
1012.0000000,0.0120701,0.0051300
1013.0000000,0.0120799,0.0051483
1014.0000000,0.0120659,0.0051356
1015.0000000,0.0121843,0.0052012
1016.0000000,0.0121109,0.0051625
1017.0000000,0.0121275,0.0051771
1018.0000000,0.0120542,0.0051290
1019.0000000,0.0121582,0.0051949
1020.0000000,0.0120872,0.0051475
1021.0000000,0.0121108,0.0051612
1022.0000000,0.0121615,0.0051958
1023.0000000,0.0122455,0.0052513
1024.0000000,0.0120732,0.0051435
1025.0000000,0.0120948,0.0051680
1026.0000000,0.0120885,0.0051603
1027.0000000,0.0120698,0.0051414
1028.0000000,0.0121111,0.0051739
1029.0000000,0.0120906,0.0051538
1030.0000000,0.0120644,0.0051365
1031.0000000,0.0121705,0.0052017
1032.0000000,0.0120986,0.0051576
1033.0000000,0.0120754,0.0051457
1034.0000000,0.0121277,0.0051869
1035.0000000,0.0120608,0.0051383
1036.0000000,0.0122351,0.0052620
1037.0000000,0.0120391,0.0051229
1038.0000000,0.0121049,0.0051709
1039.0000000,0.0121527,0.0051950
1040.0000000,0.0120591,0.0051413
1041.0000000,0.0120738,0.0051395
1042.0000000,0.0121341,0.0051797
1043.0000000,0.0120769,0.0051532
1044.0000000,0.0121256,0.0051829
1045.0000000,0.0120278,0.0051184
1046.0000000,0.0120817,0.0051500
1047.0000000,0.0120996,0.0051685
1048.0000000,0.0121535,0.0051998
1049.0000000,0.0121135,0.0051783
1050.0000000,0.0120555,0.0051356
1051.0000000,0.0120977,0.0051671
1052.0000000,0.0121811,0.0052208
1053.0000000,0.0121605,0.0052083
1054.0000000,0.0120930,0.0051494
1055.0000000,0.0120944,0.0051632
1056.0000000,0.0120813,0.0051596
1057.0000000,0.0120787,0.0051586
1058.0000000,0.0120985,0.0051786
1059.0000000,0.0120758,0.0051505
1060.0000000,0.0121237,0.0051904
1061.0000000,0.0120406,0.0051349
1062.0000000,0.0121217,0.0051860
1063.0000000,0.0121921,0.0052331
1064.0000000,0.0120856,0.0051669
1065.0000000,0.0121303,0.0051938
1066.0000000,0.0120877,0.0051620
1067.0000000,0.0120955,0.0051704
1068.0000000,0.0120984,0.0051787
1069.0000000,0.0120289,0.0051198
1070.0000000,0.0121212,0.0051915
1071.0000000,0.0121525,0.0052072
1072.0000000,0.0120427,0.0051366
1073.0000000,0.0121692,0.0052103
1074.0000000,0.0120868,0.0051633
1075.0000000,0.0121269,0.0052026
1076.0000000,0.0121226,0.0051860
1077.0000000,0.0121005,0.0051776
1078.0000000,0.0120935,0.0051667
1079.0000000,0.0120131,0.0051144
1080.0000000,0.0120358,0.0051372
1081.0000000,0.0120872,0.0051705
1082.0000000,0.0120952,0.0051717
1083.0000000,0.0120743,0.0051528
1084.0000000,0.0121699,0.0052210
1085.0000000,0.0120494,0.0051387
1086.0000000,0.0120963,0.0051743
1087.0000000,0.0119961,0.0051085
1088.0000000,0.0120814,0.0051684
1089.0000000,0.0120922,0.0051834
1090.0000000,0.0120320,0.0051360
1091.0000000,0.0121101,0.0051870
1092.0000000,0.0119934,0.0051075
1093.0000000,0.0120868,0.0051644
1094.0000000,0.0121377,0.0052070
1095.0000000,0.0120038,0.0051106
1096.0000000,0.0121354,0.0052116
1097.0000000,0.0120494,0.0051387
1098.0000000,0.0120070,0.0051132
1099.0000000,0.0120219,0.0051325
1100.0000000,0.0120617,0.0051632
1101.0000000,0.0120515,0.0051460
1102.0000000,0.0120706,0.0051591
1103.0000000,0.0120991,0.0051755
1104.0000000,0.0120367,0.0051344
1105.0000000,0.0120696,0.0051423
1106.0000000,0.0120798,0.0051636
1107.0000000,0.0120365,0.0051303
1108.0000000,0.0120335,0.0051366
1109.0000000,0.0121268,0.0051955
1110.0000000,0.0121208,0.0051983
1111.0000000,0.0120095,0.0051200
1112.0000000,0.0121240,0.0052037
1113.0000000,0.0120491,0.0051547
1114.0000000,0.0121343,0.0052075
1115.0000000,0.0121411,0.0052166
1116.0000000,0.0120207,0.0051276
1117.0000000,0.0120968,0.0051933
1118.0000000,0.0120462,0.0051421
1119.0000000,0.0120329,0.0051420
1120.0000000,0.0121051,0.0051923
1121.0000000,0.0120563,0.0051578
1122.0000000,0.0120188,0.0051356
1123.0000000,0.0120478,0.0051383
1124.0000000,0.0121518,0.0052319
1125.0000000,0.0120138,0.0051229
1126.0000000,0.0120641,0.0051553
1127.0000000,0.0121042,0.0051853
1128.0000000,0.0121172,0.0051999
1129.0000000,0.0120166,0.0051290
1130.0000000,0.0121920,0.0052616
1131.0000000,0.0121412,0.0052159
1132.0000000,0.0120904,0.0051861
1133.0000000,0.0120562,0.0051678
1134.0000000,0.0121227,0.0052065
1135.0000000,0.0120949,0.0051612
1136.0000000,0.0120575,0.0051694
1137.0000000,0.0120421,0.0051512
1138.0000000,0.0120675,0.0051722
1139.0000000,0.0120759,0.0051764
1140.0000000,0.0120533,0.0051624
1141.0000000,0.0121154,0.0051920
1142.0000000,0.0120105,0.0051409
1143.0000000,0.0120764,0.0051759
1144.0000000,0.0120480,0.0051539
1145.0000000,0.0120409,0.0051495
1146.0000000,0.0121426,0.0052248
1147.0000000,0.0120903,0.0051804
1148.0000000,0.0120790,0.0051724
1149.0000000,0.0120185,0.0051395
1150.0000000,0.0120701,0.0051694
1151.0000000,0.0120166,0.0051437
1152.0000000,0.0120957,0.0051899
1153.0000000,0.0120244,0.0051432
1154.0000000,0.0121035,0.0052009
1155.0000000,0.0121379,0.0052294
1156.0000000,0.0121056,0.0051983
1157.0000000,0.0120676,0.0051723
1158.0000000,0.0121619,0.0052386
1159.0000000,0.0120528,0.0051678
1160.0000000,0.0120651,0.0051768
1161.0000000,0.0120585,0.0051668
1162.0000000,0.0120334,0.0051551
1163.0000000,0.0120482,0.0051670
1164.0000000,0.0121312,0.0052164
1165.0000000,0.0120880,0.0051930
1166.0000000,0.0120250,0.0051469
1167.0000000,0.0119771,0.0051200
1168.0000000,0.0120664,0.0051763
1169.0000000,0.0120498,0.0051726
1170.0000000,0.0121701,0.0052344
1171.0000000,0.0120637,0.0051650
1172.0000000,0.0120767,0.0051804
1173.0000000,0.0120882,0.0052038
1174.0000000,0.0120046,0.0051384
1175.0000000,0.0121095,0.0052053
1176.0000000,0.0120706,0.0051788
1177.0000000,0.0120044,0.0051376
1178.0000000,0.0120649,0.0051881
1179.0000000,0.0120256,0.0051542
1180.0000000,0.0120098,0.0051425
1181.0000000,0.0120359,0.0051476
1182.0000000,0.0120620,0.0051735
1183.0000000,0.0120751,0.0051923
1184.0000000,0.0119936,0.0051366
1185.0000000,0.0120616,0.0051751
1186.0000000,0.0119454,0.0051013
1187.0000000,0.0121076,0.0052100
1188.0000000,0.0120486,0.0051663
1189.0000000,0.0120908,0.0051977
1190.0000000,0.0121200,0.0052236
1191.0000000,0.0120771,0.0051806
1192.0000000,0.0119478,0.0051005
1193.0000000,0.0120811,0.0051899
1194.0000000,0.0120208,0.0051579
1195.0000000,0.0120934,0.0051815
1196.0000000,0.0120180,0.0051537
1197.0000000,0.0121222,0.0052118
1198.0000000,0.0120944,0.0052067
1199.0000000,0.0120117,0.0051431
1200.0000000,0.0120612,0.0051785
1201.0000000,0.0121108,0.0052039
1202.0000000,0.0120761,0.0051883
1203.0000000,0.0120790,0.0051931
1204.0000000,0.0120598,0.0051731
1205.0000000,0.0120923,0.0051995
1206.0000000,0.0120602,0.0051866
1207.0000000,0.0119757,0.0051191
1208.0000000,0.0119991,0.0051417
1209.0000000,0.0120568,0.0051832
1210.0000000,0.0120063,0.0051444
1211.0000000,0.0120403,0.0051688
1212.0000000,0.0120904,0.0052051
1213.0000000,0.0120327,0.0051628
1214.0000000,0.0120305,0.0051645
1215.0000000,0.0120261,0.0051688
1216.0000000,0.0119964,0.0051415
1217.0000000,0.0120777,0.0051916
1218.0000000,0.0119817,0.0051309
1219.0000000,0.0119928,0.0051310
1220.0000000,0.0120040,0.0051416
1221.0000000,0.0120522,0.0051657
1222.0000000,0.0119929,0.0051376
1223.0000000,0.0120114,0.0051369
1224.0000000,0.0119715,0.0051325
1225.0000000,0.0120211,0.0051552
1226.0000000,0.0120986,0.0052195
1227.0000000,0.0120492,0.0051585
1228.0000000,0.0119458,0.0051161
1229.0000000,0.0119770,0.0051219
1230.0000000,0.0119940,0.0051469
1231.0000000,0.0119715,0.0051285
1232.0000000,0.0119987,0.0051441
1233.0000000,0.0120041,0.0051463
1234.0000000,0.0120284,0.0051637
1235.0000000,0.0120295,0.0051579
1236.0000000,0.0120256,0.0051545
1237.0000000,0.0121152,0.0052296
1238.0000000,0.0120332,0.0051774
1239.0000000,0.0119857,0.0051209
1240.0000000,0.0120053,0.0051545
1241.0000000,0.0121090,0.0052234
1242.0000000,0.0120223,0.0051560
1243.0000000,0.0119808,0.0051385
1244.0000000,0.0120186,0.0051528
1245.0000000,0.0120475,0.0051786
1246.0000000,0.0120305,0.0051610
1247.0000000,0.0120254,0.0051652
1248.0000000,0.0120087,0.0051604
1249.0000000,0.0120205,0.0051576
1250.0000000,0.0120197,0.0051685
1251.0000000,0.0120515,0.0051920
1252.0000000,0.0120342,0.0051821
1253.0000000,0.0120005,0.0051332
1254.0000000,0.0119787,0.0051376
1255.0000000,0.0120361,0.0051697
1256.0000000,0.0119896,0.0051521
1257.0000000,0.0119955,0.0051545
1258.0000000,0.0120535,0.0051865
1259.0000000,0.0120046,0.0051611
1260.0000000,0.0120276,0.0051756
1261.0000000,0.0120669,0.0052039
1262.0000000,0.0119784,0.0051361
1263.0000000,0.0121146,0.0052277
1264.0000000,0.0120858,0.0052144
1265.0000000,0.0120478,0.0051826
1266.0000000,0.0119785,0.0051342
1267.0000000,0.0120058,0.0051628
1268.0000000,0.0120302,0.0051700
1269.0000000,0.0120530,0.0051936
1270.0000000,0.0120104,0.0051669
1271.0000000,0.0120663,0.0051953
1272.0000000,0.0120560,0.0051984
1273.0000000,0.0119982,0.0051480
1274.0000000,0.0120256,0.0051750
1275.0000000,0.0119706,0.0051335
1276.0000000,0.0120554,0.0051894
1277.0000000,0.0119459,0.0051079
1278.0000000,0.0119417,0.0051172
1279.0000000,0.0119769,0.0051456
1280.0000000,0.0119834,0.0051467
1281.0000000,0.0120294,0.0051758
1282.0000000,0.0120770,0.0052128
1283.0000000,0.0120421,0.0051667
1284.0000000,0.0119640,0.0051281
1285.0000000,0.0119881,0.0051514
1286.0000000,0.0119707,0.0051421
1287.0000000,0.0119389,0.0051202
1288.0000000,0.0120071,0.0051654
1289.0000000,0.0120002,0.0051579
1290.0000000,0.0119555,0.0051405
1291.0000000,0.0119434,0.0051247
1292.0000000,0.0119696,0.0051376
1293.0000000,0.0120035,0.0051624
1294.0000000,0.0119809,0.0051528
1295.0000000,0.0120281,0.0051458
1296.0000000,0.0119726,0.0051317
1297.0000000,0.0119881,0.0051615
1298.0000000,0.0120613,0.0052032
1299.0000000,0.0119324,0.0051166
1300.0000000,0.0119186,0.0051058
1301.0000000,0.0119347,0.0051102
1302.0000000,0.0119976,0.0051616
1303.0000000,0.0120209,0.0051704
1304.0000000,0.0119691,0.0051393
1305.0000000,0.0120773,0.0052015
1306.0000000,0.0119897,0.0051569
1307.0000000,0.0119825,0.0051558
1308.0000000,0.0119929,0.0051567
1309.0000000,0.0119353,0.0051093
1310.0000000,0.0119103,0.0051106
1311.0000000,0.0120205,0.0051744
1312.0000000,0.0120256,0.0051831
1313.0000000,0.0119867,0.0051599
1314.0000000,0.0119750,0.0051288
1315.0000000,0.0119234,0.0051115
1316.0000000,0.0120304,0.0051866
1317.0000000,0.0119567,0.0051295
1318.0000000,0.0120194,0.0051710
1319.0000000,0.0120480,0.0051894
1320.0000000,0.0119928,0.0051561
1321.0000000,0.0119448,0.0051215
1322.0000000,0.0120050,0.0051657
1323.0000000,0.0119415,0.0051078
1324.0000000,0.0119545,0.0051456
1325.0000000,0.0120066,0.0051716
1326.0000000,0.0120455,0.0052028
1327.0000000,0.0120171,0.0051601
1328.0000000,0.0119266,0.0051132
1329.0000000,0.0119600,0.0051378
1330.0000000,0.0120368,0.0051995
1331.0000000,0.0120008,0.0051544
1332.0000000,0.0119695,0.0051385
1333.0000000,0.0120904,0.0052297
1334.0000000,0.0119308,0.0051204
1335.0000000,0.0119062,0.0050994
1336.0000000,0.0119720,0.0051428
1337.0000000,0.0119986,0.0051596
1338.0000000,0.0119815,0.0051603
1339.0000000,0.0119352,0.0051210
1340.0000000,0.0120710,0.0052183
1341.0000000,0.0119715,0.0051365
1342.0000000,0.0120173,0.0051703
1343.0000000,0.0119129,0.0051118
1344.0000000,0.0119498,0.0051308
1345.0000000,0.0119160,0.0051168
1346.0000000,0.0119055,0.0051066
1347.0000000,0.0119988,0.0051641
1348.0000000,0.0119742,0.0051589
1349.0000000,0.0119831,0.0051613
1350.0000000,0.0118756,0.0050890
1351.0000000,0.0119312,0.0051212
1352.0000000,0.0119717,0.0051470
1353.0000000,0.0119497,0.0051332
1354.0000000,0.0119101,0.0051193
1355.0000000,0.0119582,0.0051477
1356.0000000,0.0120151,0.0051584
1357.0000000,0.0119469,0.0051245
1358.0000000,0.0120215,0.0051913
1359.0000000,0.0119438,0.0051377
1360.0000000,0.0119538,0.0051347
1361.0000000,0.0119363,0.0051304
1362.0000000,0.0119629,0.0051400
1363.0000000,0.0121006,0.0052311
1364.0000000,0.0119905,0.0051637
1365.0000000,0.0120327,0.0051852
1366.0000000,0.0120180,0.0051920
1367.0000000,0.0120719,0.0052163
1368.0000000,0.0120299,0.0051918
1369.0000000,0.0119607,0.0051525
1370.0000000,0.0119901,0.0051709
1371.0000000,0.0119270,0.0051286
1372.0000000,0.0119468,0.0051324
1373.0000000,0.0120243,0.0051989
1374.0000000,0.0119800,0.0051659
1375.0000000,0.0120438,0.0052102
1376.0000000,0.0120421,0.0052130
1377.0000000,0.0120124,0.0051860
1378.0000000,0.0119387,0.0051237
1379.0000000,0.0120476,0.0052051
1380.0000000,0.0119884,0.0051663
1381.0000000,0.0119506,0.0051316
1382.0000000,0.0119919,0.0051752
1383.0000000,0.0119950,0.0051729
1384.0000000,0.0119070,0.0051108
1385.0000000,0.0119338,0.0051362
1386.0000000,0.0119312,0.0051258
1387.0000000,0.0119484,0.0051467
1388.0000000,0.0119450,0.0051416
1389.0000000,0.0119755,0.0051589
1390.0000000,0.0119503,0.0051465
1391.0000000,0.0118773,0.0050991
1392.0000000,0.0119688,0.0051419
1393.0000000,0.0120077,0.0051910
1394.0000000,0.0118823,0.0051034
1395.0000000,0.0120006,0.0051763
1396.0000000,0.0120060,0.0051858
1397.0000000,0.0120372,0.0052082
1398.0000000,0.0119821,0.0051689
1399.0000000,0.0119018,0.0051034
1400.0000000,0.0119758,0.0051665
1401.0000000,0.0119643,0.0051594
1402.0000000,0.0119495,0.0051360
1403.0000000,0.0119703,0.0051552
1404.0000000,0.0120169,0.0051904
1405.0000000,0.0119485,0.0051516
1406.0000000,0.0119844,0.0051770
1407.0000000,0.0120082,0.0051971
1408.0000000,0.0119584,0.0051561
1409.0000000,0.0120066,0.0051877
1410.0000000,0.0119556,0.0051574
1411.0000000,0.0119779,0.0051633
1412.0000000,0.0118753,0.0050948
1413.0000000,0.0120422,0.0052182
1414.0000000,0.0119565,0.0051501
1415.0000000,0.0119421,0.0051523
1416.0000000,0.0119428,0.0051436
1417.0000000,0.0119329,0.0051418
1418.0000000,0.0121198,0.0052615
1419.0000000,0.0119787,0.0051652
1420.0000000,0.0120113,0.0051883
1421.0000000,0.0119700,0.0051553
1422.0000000,0.0119864,0.0051587
1423.0000000,0.0118617,0.0050961
1424.0000000,0.0119502,0.0051485
1425.0000000,0.0119597,0.0051520
1426.0000000,0.0119213,0.0051275
1427.0000000,0.0119578,0.0051468
1428.0000000,0.0119830,0.0051723
1429.0000000,0.0120342,0.0052107
1430.0000000,0.0119241,0.0051419
1431.0000000,0.0119198,0.0051361
1432.0000000,0.0119333,0.0051451
1433.0000000,0.0119252,0.0051355
1434.0000000,0.0119550,0.0051517
1435.0000000,0.0119450,0.0051614
1436.0000000,0.0119067,0.0051194
1437.0000000,0.0119312,0.0051384
1438.0000000,0.0119305,0.0051390
1439.0000000,0.0119505,0.0051547
1440.0000000,0.0119278,0.0051414
1441.0000000,0.0119849,0.0051763
1442.0000000,0.0120216,0.0051999
1443.0000000,0.0119814,0.0051688
1444.0000000,0.0120620,0.0052364
1445.0000000,0.0120340,0.0052155
1446.0000000,0.0119744,0.0051704
1447.0000000,0.0119626,0.0051662
1448.0000000,0.0120100,0.0051905
1449.0000000,0.0118989,0.0051193
1450.0000000,0.0119587,0.0051529
1451.0000000,0.0119380,0.0051511
1452.0000000,0.0119640,0.0051677
1453.0000000,0.0120303,0.0052199
1454.0000000,0.0119055,0.0051282
1455.0000000,0.0120237,0.0052043
1456.0000000,0.0119336,0.0051390
1457.0000000,0.0119223,0.0051271
1458.0000000,0.0119677,0.0051703
1459.0000000,0.0119170,0.0051414
1460.0000000,0.0119453,0.0051534
1461.0000000,0.0120083,0.0052019
1462.0000000,0.0119869,0.0051933
1463.0000000,0.0119841,0.0051783
1464.0000000,0.0119173,0.0051415
1465.0000000,0.0119576,0.0051643
1466.0000000,0.0118661,0.0051014
1467.0000000,0.0119258,0.0051492
1468.0000000,0.0119036,0.0051171
1469.0000000,0.0120289,0.0051938
1470.0000000,0.0119083,0.0051351
1471.0000000,0.0120233,0.0052204
1472.0000000,0.0118544,0.0051003
1473.0000000,0.0120538,0.0052299
1474.0000000,0.0119896,0.0051935
1475.0000000,0.0119150,0.0051392
1476.0000000,0.0119221,0.0051337
1477.0000000,0.0119788,0.0051694
1478.0000000,0.0119492,0.0051681
1479.0000000,0.0119995,0.0051925
1480.0000000,0.0119111,0.0051382
1481.0000000,0.0119411,0.0051541
1482.0000000,0.0118793,0.0051122
1483.0000000,0.0120997,0.0052509
1484.0000000,0.0119002,0.0051332
1485.0000000,0.0118999,0.0051303
1486.0000000,0.0119289,0.0051525
1487.0000000,0.0118396,0.0050889
1488.0000000,0.0120113,0.0052100
1489.0000000,0.0119554,0.0051620
1490.0000000,0.0119556,0.0051778
1491.0000000,0.0119064,0.0051327
1492.0000000,0.0119094,0.0051380
1493.0000000,0.0119715,0.0051686
1494.0000000,0.0120063,0.0051935
1495.0000000,0.0119171,0.0051446
1496.0000000,0.0119385,0.0051580
1497.0000000,0.0119456,0.0051588
1498.0000000,0.0120038,0.0051913
1499.0000000,0.0120160,0.0052126
1500.0000000,0.0118516,0.0050973
1501.0000000,0.0120070,0.0052169
1502.0000000,0.0119793,0.0051804
1503.0000000,0.0118951,0.0051175
1504.0000000,0.0119766,0.0051614
1505.0000000,0.0120110,0.0052024
1506.0000000,0.0119861,0.0051868
1507.0000000,0.0119485,0.0051647
1508.0000000,0.0118862,0.0051261
1509.0000000,0.0120394,0.0052359
1510.0000000,0.0118954,0.0051310
1511.0000000,0.0120293,0.0052079
1512.0000000,0.0119058,0.0051521
1513.0000000,0.0119539,0.0051786
1514.0000000,0.0119890,0.0051918
1515.0000000,0.0119387,0.0051571
1516.0000000,0.0119262,0.0051570
1517.0000000,0.0119667,0.0051833
1518.0000000,0.0120197,0.0052061
1519.0000000,0.0119661,0.0051766
1520.0000000,0.0118991,0.0051344
1521.0000000,0.0119430,0.0051682
1522.0000000,0.0118804,0.0051183
1523.0000000,0.0119812,0.0051888
1524.0000000,0.0119409,0.0051712
1525.0000000,0.0120314,0.0052188
1526.0000000,0.0118790,0.0051250
1527.0000000,0.0118885,0.0051285
1528.0000000,0.0119435,0.0051700
1529.0000000,0.0119078,0.0051430
1530.0000000,0.0119717,0.0051787
1531.0000000,0.0119098,0.0051494
1532.0000000,0.0120670,0.0052267
1533.0000000,0.0119970,0.0051827
1534.0000000,0.0121018,0.0052536
1535.0000000,0.0118756,0.0051199
1536.0000000,0.0118562,0.0051094
1537.0000000,0.0119326,0.0051650
1538.0000000,0.0119554,0.0051796
1539.0000000,0.0118867,0.0051291
1540.0000000,0.0119452,0.0051742
1541.0000000,0.0118366,0.0051018
1542.0000000,0.0119173,0.0051558
1543.0000000,0.0119157,0.0051465
1544.0000000,0.0118896,0.0051233
1545.0000000,0.0120471,0.0052110
1546.0000000,0.0118663,0.0051183
1547.0000000,0.0119727,0.0051870
1548.0000000,0.0119195,0.0051407
1549.0000000,0.0120244,0.0052212
1550.0000000,0.0118727,0.0051156
1551.0000000,0.0118743,0.0051229
1552.0000000,0.0118587,0.0051159
1553.0000000,0.0119425,0.0051591
1554.0000000,0.0119137,0.0051490
1555.0000000,0.0118721,0.0051218
1556.0000000,0.0119451,0.0051604
1557.0000000,0.0119793,0.0051878
1558.0000000,0.0119437,0.0051713
1559.0000000,0.0118761,0.0051173
1560.0000000,0.0119254,0.0051472
1561.0000000,0.0119371,0.0051636
1562.0000000,0.0119235,0.0051552
1563.0000000,0.0119131,0.0051487
1564.0000000,0.0118884,0.0051368
1565.0000000,0.0119102,0.0051567
1566.0000000,0.0119897,0.0052038
1567.0000000,0.0119644,0.0051800
1568.0000000,0.0118676,0.0051188
1569.0000000,0.0118703,0.0051281
1570.0000000,0.0119032,0.0051421
1571.0000000,0.0118573,0.0051128
1572.0000000,0.0119840,0.0051836
1573.0000000,0.0119493,0.0051663
1574.0000000,0.0118668,0.0051267
1575.0000000,0.0118721,0.0051173
1576.0000000,0.0120129,0.0052160
1577.0000000,0.0119756,0.0051973
1578.0000000,0.0119777,0.0052067
1579.0000000,0.0119312,0.0051668
1580.0000000,0.0120350,0.0052156
1581.0000000,0.0118714,0.0051157
1582.0000000,0.0119609,0.0051995
1583.0000000,0.0118959,0.0051401
1584.0000000,0.0119255,0.0051670
1585.0000000,0.0119591,0.0051886
1586.0000000,0.0118526,0.0051189
1587.0000000,0.0119042,0.0051308
1588.0000000,0.0118497,0.0051156
1589.0000000,0.0120225,0.0052291
1590.0000000,0.0119105,0.0051580
1591.0000000,0.0118848,0.0051280
1592.0000000,0.0119199,0.0051651
1593.0000000,0.0118874,0.0051399
1594.0000000,0.0118204,0.0050944
1595.0000000,0.0118738,0.0051317
1596.0000000,0.0118940,0.0051475
1597.0000000,0.0119497,0.0051900
1598.0000000,0.0119166,0.0051683
1599.0000000,0.0119516,0.0051891
1600.0000000,0.0119529,0.0051421
1601.0000000,0.0119454,0.0051693
1602.0000000,0.0118517,0.0051133
1603.0000000,0.0119528,0.0051879
1604.0000000,0.0119085,0.0051542
1605.0000000,0.0118322,0.0050996
1606.0000000,0.0119616,0.0051958
1607.0000000,0.0119412,0.0051641
1608.0000000,0.0119274,0.0051665
1609.0000000,0.0119081,0.0051459
1610.0000000,0.0119471,0.0051922
1611.0000000,0.0118553,0.0051178
1612.0000000,0.0119204,0.0051679
1613.0000000,0.0118567,0.0051242
1614.0000000,0.0119399,0.0051797
1615.0000000,0.0119107,0.0051560
1616.0000000,0.0119331,0.0051691
1617.0000000,0.0118446,0.0051167
1618.0000000,0.0119458,0.0051777
1619.0000000,0.0119491,0.0051703
1620.0000000,0.0119657,0.0051910
1621.0000000,0.0118418,0.0051170
1622.0000000,0.0119879,0.0052095
1623.0000000,0.0118857,0.0051313
1624.0000000,0.0119167,0.0051592
1625.0000000,0.0118591,0.0051229
1626.0000000,0.0118816,0.0051442
1627.0000000,0.0118712,0.0051338
1628.0000000,0.0118613,0.0051307
1629.0000000,0.0119244,0.0051721
1630.0000000,0.0118816,0.0051367
1631.0000000,0.0118840,0.0051395
1632.0000000,0.0118417,0.0051194
1633.0000000,0.0119187,0.0051689
1634.0000000,0.0119887,0.0052101
1635.0000000,0.0118242,0.0050991
1636.0000000,0.0118286,0.0051085
1637.0000000,0.0119713,0.0051875
1638.0000000,0.0119457,0.0051781
1639.0000000,0.0121340,0.0052730
1640.0000000,0.0119270,0.0051526
1641.0000000,0.0119234,0.0051794
1642.0000000,0.0118287,0.0051037
1643.0000000,0.0119113,0.0051585
1644.0000000,0.0118743,0.0051379
1645.0000000,0.0119083,0.0051615
1646.0000000,0.0118587,0.0051286
1647.0000000,0.0118383,0.0051115
1648.0000000,0.0119427,0.0051792
1649.0000000,0.0119091,0.0051607
1650.0000000,0.0118090,0.0050840
1651.0000000,0.0118657,0.0051251
1652.0000000,0.0118513,0.0051230
1653.0000000,0.0119392,0.0051845
1654.0000000,0.0118835,0.0051438
1655.0000000,0.0118503,0.0051169
1656.0000000,0.0119838,0.0052206
1657.0000000,0.0118764,0.0051231
1658.0000000,0.0118535,0.0051351
1659.0000000,0.0119061,0.0051589
1660.0000000,0.0118725,0.0051305
1661.0000000,0.0120570,0.0052509
1662.0000000,0.0118866,0.0051464
1663.0000000,0.0118540,0.0051305
1664.0000000,0.0119034,0.0051606
1665.0000000,0.0119015,0.0051657
1666.0000000,0.0118233,0.0051053
1667.0000000,0.0119172,0.0051715
1668.0000000,0.0118871,0.0051512
1669.0000000,0.0119714,0.0052078
1670.0000000,0.0119149,0.0051644
1671.0000000,0.0118840,0.0051507
1672.0000000,0.0119279,0.0051758
1673.0000000,0.0119431,0.0051827
1674.0000000,0.0119081,0.0051635
1675.0000000,0.0118291,0.0051163
1676.0000000,0.0119088,0.0051564
1677.0000000,0.0118862,0.0051584
1678.0000000,0.0119963,0.0052025
1679.0000000,0.0118504,0.0051283
1680.0000000,0.0118581,0.0051197
1681.0000000,0.0119684,0.0051887
1682.0000000,0.0118507,0.0051323
1683.0000000,0.0118570,0.0051323
1684.0000000,0.0117936,0.0050929
1685.0000000,0.0120198,0.0052327
1686.0000000,0.0119119,0.0051718
1687.0000000,0.0120378,0.0052651
1688.0000000,0.0118990,0.0051473
1689.0000000,0.0119186,0.0051659
1690.0000000,0.0118520,0.0051282
1691.0000000,0.0119185,0.0051723
1692.0000000,0.0119430,0.0051717
1693.0000000,0.0118856,0.0051553
1694.0000000,0.0118537,0.0051261
1695.0000000,0.0118743,0.0051451
1696.0000000,0.0118869,0.0051510
1697.0000000,0.0118578,0.0051322
1698.0000000,0.0118902,0.0051585
1699.0000000,0.0118079,0.0051047
1700.0000000,0.0119022,0.0051657
1701.0000000,0.0119344,0.0051661
1702.0000000,0.0119182,0.0051862
1703.0000000,0.0118161,0.0051091
1704.0000000,0.0119247,0.0051911
1705.0000000,0.0118481,0.0051259
1706.0000000,0.0118241,0.0051110
1707.0000000,0.0118439,0.0051218
1708.0000000,0.0118662,0.0051442
1709.0000000,0.0117963,0.0050906
1710.0000000,0.0118331,0.0051142
1711.0000000,0.0119012,0.0051647
1712.0000000,0.0118260,0.0051202
1713.0000000,0.0119047,0.0051698
1714.0000000,0.0118140,0.0051026
1715.0000000,0.0117886,0.0050860
1716.0000000,0.0118616,0.0051192
1717.0000000,0.0118019,0.0051007
1718.0000000,0.0119356,0.0051881
1719.0000000,0.0118523,0.0051316
1720.0000000,0.0118076,0.0051055
1721.0000000,0.0118395,0.0051107
1722.0000000,0.0119117,0.0051680
1723.0000000,0.0118535,0.0051325
1724.0000000,0.0118324,0.0051189
1725.0000000,0.0118678,0.0051476
1726.0000000,0.0120123,0.0052300
1727.0000000,0.0118379,0.0051271
1728.0000000,0.0118935,0.0051606
1729.0000000,0.0118349,0.0051227
1730.0000000,0.0118555,0.0051359
1731.0000000,0.0119203,0.0051640
1732.0000000,0.0118718,0.0051498
1733.0000000,0.0118662,0.0051472
1734.0000000,0.0118159,0.0051147
1735.0000000,0.0118734,0.0051442
1736.0000000,0.0118183,0.0051009
1737.0000000,0.0119181,0.0051805
1738.0000000,0.0118953,0.0051671
1739.0000000,0.0119128,0.0051739
1740.0000000,0.0119847,0.0052289
1741.0000000,0.0118291,0.0051275
1742.0000000,0.0119004,0.0051684
1743.0000000,0.0119092,0.0051655
1744.0000000,0.0118510,0.0051431
1745.0000000,0.0118495,0.0051279
1746.0000000,0.0119350,0.0051984
1747.0000000,0.0118622,0.0051347
1748.0000000,0.0118457,0.0051348
1749.0000000,0.0118054,0.0051038
1750.0000000,0.0118397,0.0051310
1751.0000000,0.0118903,0.0051657
1752.0000000,0.0118955,0.0051567
1753.0000000,0.0119922,0.0052407
1754.0000000,0.0118608,0.0051347
1755.0000000,0.0118467,0.0051281
1756.0000000,0.0118745,0.0051441
1757.0000000,0.0119067,0.0051707
1758.0000000,0.0119046,0.0051796
1759.0000000,0.0117960,0.0050906
1760.0000000,0.0119482,0.0051875
1761.0000000,0.0118400,0.0051294
1762.0000000,0.0118989,0.0051694
1763.0000000,0.0119080,0.0051823
1764.0000000,0.0119490,0.0052097
1765.0000000,0.0118603,0.0051415
1766.0000000,0.0118459,0.0051300
1767.0000000,0.0118604,0.0051416
1768.0000000,0.0118323,0.0051232
1769.0000000,0.0119145,0.0051815
1770.0000000,0.0118409,0.0051296
1771.0000000,0.0118422,0.0051229
1772.0000000,0.0118988,0.0051718
1773.0000000,0.0117999,0.0051045
1774.0000000,0.0118074,0.0051080
1775.0000000,0.0119116,0.0051720
1776.0000000,0.0119295,0.0051786
1777.0000000,0.0119128,0.0051740
1778.0000000,0.0117892,0.0051009
1779.0000000,0.0119134,0.0051768
1780.0000000,0.0117687,0.0050732
1781.0000000,0.0119236,0.0051831
1782.0000000,0.0118276,0.0051301
1783.0000000,0.0118912,0.0051696
1784.0000000,0.0118475,0.0051490
1785.0000000,0.0118117,0.0051068
1786.0000000,0.0118420,0.0051297
1787.0000000,0.0118961,0.0051513
1788.0000000,0.0118758,0.0051549
1789.0000000,0.0118493,0.0051315
1790.0000000,0.0118417,0.0051375
1791.0000000,0.0119150,0.0051841
1792.0000000,0.0118078,0.0051156
1793.0000000,0.0118422,0.0051311
1794.0000000,0.0118397,0.0051336
1795.0000000,0.0118236,0.0051227
1796.0000000,0.0119352,0.0051932
1797.0000000,0.0118451,0.0051395
1798.0000000,0.0117923,0.0051031
1799.0000000,0.0118927,0.0051731
1800.0000000,0.0118894,0.0051723
1801.0000000,0.0118299,0.0051329
1802.0000000,0.0117658,0.0050811
1803.0000000,0.0117765,0.0050840
1804.0000000,0.0118506,0.0051384
1805.0000000,0.0119444,0.0052026
1806.0000000,0.0117863,0.0051021
1807.0000000,0.0118291,0.0051149
1808.0000000,0.0118550,0.0051420
1809.0000000,0.0118446,0.0051319
1810.0000000,0.0118374,0.0051209
1811.0000000,0.0118032,0.0050963
1812.0000000,0.0118872,0.0051617
1813.0000000,0.0118389,0.0051395
1814.0000000,0.0118986,0.0051748
1815.0000000,0.0117863,0.0050997
1816.0000000,0.0117910,0.0051131
1817.0000000,0.0118322,0.0051369
1818.0000000,0.0118327,0.0051380
1819.0000000,0.0119136,0.0051907
1820.0000000,0.0118290,0.0051338
1821.0000000,0.0118140,0.0051131
1822.0000000,0.0117923,0.0051055
1823.0000000,0.0118651,0.0051577
1824.0000000,0.0118227,0.0051230
1825.0000000,0.0119085,0.0051701
1826.0000000,0.0118016,0.0051133
1827.0000000,0.0119299,0.0052008
1828.0000000,0.0118849,0.0051619
1829.0000000,0.0117891,0.0051047
1830.0000000,0.0118439,0.0051529
1831.0000000,0.0118062,0.0051216
1832.0000000,0.0118885,0.0051670
1833.0000000,0.0118212,0.0051289
1834.0000000,0.0118245,0.0051260
1835.0000000,0.0118164,0.0051244
1836.0000000,0.0118331,0.0051348
1837.0000000,0.0118936,0.0051767
1838.0000000,0.0118714,0.0051597
1839.0000000,0.0117849,0.0051097
1840.0000000,0.0118533,0.0051501
1841.0000000,0.0118573,0.0051518
1842.0000000,0.0118459,0.0051526
1843.0000000,0.0119188,0.0051945
1844.0000000,0.0118013,0.0051146
1845.0000000,0.0118446,0.0051403
1846.0000000,0.0118927,0.0051761
1847.0000000,0.0118980,0.0051849
1848.0000000,0.0117705,0.0050918
1849.0000000,0.0118698,0.0051626
1850.0000000,0.0118756,0.0051567
1851.0000000,0.0118831,0.0051648
1852.0000000,0.0118190,0.0051276
1853.0000000,0.0118048,0.0051200
1854.0000000,0.0117814,0.0051066
1855.0000000,0.0118764,0.0051631
1856.0000000,0.0118007,0.0051250
1857.0000000,0.0117776,0.0051024
1858.0000000,0.0118789,0.0051673
1859.0000000,0.0119028,0.0051842
1860.0000000,0.0118515,0.0051466
1861.0000000,0.0118129,0.0051234
1862.0000000,0.0118306,0.0051398
1863.0000000,0.0117856,0.0051114
1864.0000000,0.0118972,0.0051732
1865.0000000,0.0118012,0.0051227
1866.0000000,0.0119319,0.0052001
1867.0000000,0.0119408,0.0051995
1868.0000000,0.0119713,0.0052273
1869.0000000,0.0119435,0.0052086
1870.0000000,0.0118350,0.0051379
1871.0000000,0.0118116,0.0051239
1872.0000000,0.0118611,0.0051578
1873.0000000,0.0117994,0.0051273
1874.0000000,0.0118585,0.0051571
1875.0000000,0.0118224,0.0051365
1876.0000000,0.0118744,0.0051640
1877.0000000,0.0119090,0.0051787
1878.0000000,0.0118092,0.0051217
1879.0000000,0.0118973,0.0051736
1880.0000000,0.0118562,0.0051630
1881.0000000,0.0118577,0.0051560
1882.0000000,0.0118402,0.0051536
1883.0000000,0.0118397,0.0051548
1884.0000000,0.0119380,0.0052056
1885.0000000,0.0118264,0.0051436
1886.0000000,0.0117954,0.0051202
1887.0000000,0.0119966,0.0052537
1888.0000000,0.0118327,0.0051433
1889.0000000,0.0118427,0.0051452
1890.0000000,0.0118230,0.0051367
1891.0000000,0.0118127,0.0051289
1892.0000000,0.0118884,0.0051816
1893.0000000,0.0118768,0.0051646
1894.0000000,0.0118673,0.0051656
1895.0000000,0.0118268,0.0051340
1896.0000000,0.0118205,0.0051282
1897.0000000,0.0119472,0.0052251
1898.0000000,0.0117977,0.0051250
1899.0000000,0.0118385,0.0051469
1900.0000000,0.0118004,0.0051257
1901.0000000,0.0118761,0.0051734
1902.0000000,0.0117713,0.0051090
1903.0000000,0.0117567,0.0050946
1904.0000000,0.0117743,0.0051077
1905.0000000,0.0117894,0.0051151
1906.0000000,0.0117677,0.0051045
1907.0000000,0.0118727,0.0051743
1908.0000000,0.0118289,0.0051436
1909.0000000,0.0118173,0.0051290
1910.0000000,0.0117623,0.0050955
1911.0000000,0.0118526,0.0051579
1912.0000000,0.0118874,0.0051813
1913.0000000,0.0118766,0.0051751
1914.0000000,0.0117759,0.0051184
1915.0000000,0.0118139,0.0051194
1916.0000000,0.0117897,0.0051217
1917.0000000,0.0117510,0.0050942
1918.0000000,0.0118532,0.0051622
1919.0000000,0.0117799,0.0051170
1920.0000000,0.0117812,0.0051072
1921.0000000,0.0118550,0.0051664
1922.0000000,0.0118036,0.0051302
1923.0000000,0.0117829,0.0051015
1924.0000000,0.0117600,0.0050826
1925.0000000,0.0117609,0.0050933
1926.0000000,0.0118719,0.0051721
1927.0000000,0.0118483,0.0051685
1928.0000000,0.0118471,0.0051623
1929.0000000,0.0117738,0.0051010
1930.0000000,0.0117754,0.0051063
1931.0000000,0.0119234,0.0052075
1932.0000000,0.0118460,0.0051578
1933.0000000,0.0118244,0.0051330
1934.0000000,0.0118298,0.0051543
1935.0000000,0.0118072,0.0051296
1936.0000000,0.0117555,0.0050953
1937.0000000,0.0118334,0.0051585
1938.0000000,0.0118326,0.0051600
1939.0000000,0.0118065,0.0051336
1940.0000000,0.0118193,0.0051502
1941.0000000,0.0118624,0.0051712
1942.0000000,0.0117928,0.0051239
1943.0000000,0.0118048,0.0051135
1944.0000000,0.0117969,0.0051234
1945.0000000,0.0118930,0.0051906
1946.0000000,0.0118727,0.0051672
1947.0000000,0.0118442,0.0051456
1948.0000000,0.0119216,0.0051990
1949.0000000,0.0117520,0.0050975
1950.0000000,0.0118389,0.0051602
1951.0000000,0.0118565,0.0051552
1952.0000000,0.0117939,0.0051240
1953.0000000,0.0117408,0.0050889
1954.0000000,0.0118341,0.0051542
1955.0000000,0.0118848,0.0051833
1956.0000000,0.0118433,0.0051405
1957.0000000,0.0118207,0.0051446
1958.0000000,0.0118723,0.0051830
1959.0000000,0.0118263,0.0051521
1960.0000000,0.0117894,0.0051237
1961.0000000,0.0118262,0.0051455
1962.0000000,0.0118187,0.0051346
1963.0000000,0.0118620,0.0051570
1964.0000000,0.0118857,0.0051915
1965.0000000,0.0118239,0.0051364
1966.0000000,0.0117783,0.0051201
1967.0000000,0.0118290,0.0051526
1968.0000000,0.0117954,0.0051285
1969.0000000,0.0118465,0.0051606
1970.0000000,0.0117609,0.0051048
1971.0000000,0.0117839,0.0051259
1972.0000000,0.0117382,0.0050907
1973.0000000,0.0117741,0.0051025
1974.0000000,0.0118064,0.0051316
1975.0000000,0.0119365,0.0052061
1976.0000000,0.0118339,0.0051523
1977.0000000,0.0117923,0.0051220
1978.0000000,0.0118029,0.0051366
1979.0000000,0.0117372,0.0050887
1980.0000000,0.0118173,0.0051515
1981.0000000,0.0117918,0.0051374
1982.0000000,0.0118002,0.0051284
1983.0000000,0.0117438,0.0050969
1984.0000000,0.0118684,0.0051749
1985.0000000,0.0117985,0.0051357
1986.0000000,0.0118383,0.0051360
1987.0000000,0.0118764,0.0051802
1988.0000000,0.0118121,0.0051269
1989.0000000,0.0118727,0.0051744
1990.0000000,0.0117588,0.0051108
1991.0000000,0.0117581,0.0051034
1992.0000000,0.0118237,0.0051447
1993.0000000,0.0117859,0.0051192
1994.0000000,0.0117429,0.0051005
1995.0000000,0.0118163,0.0051465
1996.0000000,0.0117282,0.0050821
1997.0000000,0.0118049,0.0051356
1998.0000000,0.0118428,0.0051487
1999.0000000,0.0118042,0.0051242
2000.0000000,0.0118213,0.0051508


==> data/mse-vae_circ-ThreeGPP-enc_var-genie-128rx-3p-lat-16.txt <==
ep,mse_m,mse_s
1.0000000,0.0770298,0.0192119
2.0000000,0.0700240,0.0179139
3.0000000,0.0565579,0.0179113
4.0000000,0.0513922,0.0175899
5.0000000,0.0494086,0.0168908
6.0000000,0.0464953,0.0153519
7.0000000,0.0437424,0.0141798
8.0000000,0.0422051,0.0136157
9.0000000,0.0409375,0.0132030
10.0000000,0.0397630,0.0126238
11.0000000,0.0388624,0.0122220
12.0000000,0.0380272,0.0119387
13.0000000,0.0373416,0.0116804
14.0000000,0.0367296,0.0114240
15.0000000,0.0362315,0.0112541
16.0000000,0.0357942,0.0110934
17.0000000,0.0355177,0.0110059
18.0000000,0.0350954,0.0108734
19.0000000,0.0348351,0.0107954
20.0000000,0.0346153,0.0107427
21.0000000,0.0342736,0.0106175
22.0000000,0.0340039,0.0105334
23.0000000,0.0337230,0.0104100
24.0000000,0.0334520,0.0102922
25.0000000,0.0332009,0.0101925
26.0000000,0.0329579,0.0101063
27.0000000,0.0327234,0.0099859
28.0000000,0.0325888,0.0099524
29.0000000,0.0324084,0.0098823
30.0000000,0.0322484,0.0098545
31.0000000,0.0321328,0.0098058
32.0000000,0.0320035,0.0097984
33.0000000,0.0318952,0.0097468
34.0000000,0.0317689,0.0097320
35.0000000,0.0316761,0.0097078
36.0000000,0.0316871,0.0097378
37.0000000,0.0314945,0.0096653
38.0000000,0.0314044,0.0096559
39.0000000,0.0313377,0.0096341
40.0000000,0.0312787,0.0096368
41.0000000,0.0312211,0.0096031
42.0000000,0.0311339,0.0095954
43.0000000,0.0310447,0.0095909
44.0000000,0.0310076,0.0096162
45.0000000,0.0309387,0.0095627
46.0000000,0.0309724,0.0095539
47.0000000,0.0308193,0.0095289
48.0000000,0.0307726,0.0095313
49.0000000,0.0307207,0.0095248
50.0000000,0.0306631,0.0094899
51.0000000,0.0306423,0.0095035
52.0000000,0.0305630,0.0094773
53.0000000,0.0305377,0.0094750
54.0000000,0.0304546,0.0094605
55.0000000,0.0304220,0.0094734
56.0000000,0.0304508,0.0094827
57.0000000,0.0303475,0.0094542
58.0000000,0.0303257,0.0094281
59.0000000,0.0302817,0.0094188
60.0000000,0.0302358,0.0094359
61.0000000,0.0301967,0.0094054
62.0000000,0.0301356,0.0093921
63.0000000,0.0300648,0.0093795
64.0000000,0.0300886,0.0093820
65.0000000,0.0300120,0.0093544
66.0000000,0.0299857,0.0093519
67.0000000,0.0300129,0.0093867
68.0000000,0.0299304,0.0093567
69.0000000,0.0299048,0.0093427
70.0000000,0.0299060,0.0093537
71.0000000,0.0298173,0.0093481
72.0000000,0.0297895,0.0093060
73.0000000,0.0298049,0.0093400
74.0000000,0.0297974,0.0093241
75.0000000,0.0297667,0.0093105
76.0000000,0.0296405,0.0092999
77.0000000,0.0297626,0.0093291
78.0000000,0.0296505,0.0093016
79.0000000,0.0296022,0.0092825
80.0000000,0.0295901,0.0092848
81.0000000,0.0295964,0.0092776
82.0000000,0.0295232,0.0092830
83.0000000,0.0294799,0.0092540
84.0000000,0.0294964,0.0092684
85.0000000,0.0294441,0.0092608
86.0000000,0.0294046,0.0092299
87.0000000,0.0294107,0.0092410
88.0000000,0.0294007,0.0092425
89.0000000,0.0293044,0.0092036
90.0000000,0.0293097,0.0092059
91.0000000,0.0293127,0.0092166
92.0000000,0.0292571,0.0092038
93.0000000,0.0292566,0.0091827
94.0000000,0.0293038,0.0092092
95.0000000,0.0291741,0.0091998
96.0000000,0.0291812,0.0091761
97.0000000,0.0291760,0.0091806
98.0000000,0.0291262,0.0091597
99.0000000,0.0291372,0.0091613
100.0000000,0.0290872,0.0091610
101.0000000,0.0291038,0.0091658
102.0000000,0.0291338,0.0091681
103.0000000,0.0290125,0.0091279
104.0000000,0.0290338,0.0091438
105.0000000,0.0289825,0.0091181
106.0000000,0.0289586,0.0091325
107.0000000,0.0289467,0.0091225
108.0000000,0.0289096,0.0091011
109.0000000,0.0289656,0.0091258
110.0000000,0.0289058,0.0091219
111.0000000,0.0288796,0.0090989
112.0000000,0.0288525,0.0090897
113.0000000,0.0288547,0.0091352
114.0000000,0.0289651,0.0091166
115.0000000,0.0288067,0.0090677
116.0000000,0.0287790,0.0090775
117.0000000,0.0287690,0.0090665
118.0000000,0.0287355,0.0090620
119.0000000,0.0287987,0.0090651
120.0000000,0.0287293,0.0090654
121.0000000,0.0287305,0.0090443
122.0000000,0.0287538,0.0090614
123.0000000,0.0286678,0.0090399
124.0000000,0.0286839,0.0090304
125.0000000,0.0286094,0.0090243
126.0000000,0.0286153,0.0090271
127.0000000,0.0286325,0.0090222
128.0000000,0.0285510,0.0090240
129.0000000,0.0285825,0.0090256
130.0000000,0.0285540,0.0090135
131.0000000,0.0285724,0.0090129
132.0000000,0.0285838,0.0090024
133.0000000,0.0285647,0.0090156
134.0000000,0.0285387,0.0090039
135.0000000,0.0284981,0.0089824
136.0000000,0.0285031,0.0090372
137.0000000,0.0284890,0.0089825
138.0000000,0.0284618,0.0089978
139.0000000,0.0284312,0.0089833
140.0000000,0.0284083,0.0089738
141.0000000,0.0284062,0.0089597
142.0000000,0.0284991,0.0089921
143.0000000,0.0284111,0.0089809
144.0000000,0.0283686,0.0089558
145.0000000,0.0284127,0.0089588
146.0000000,0.0283225,0.0089430
147.0000000,0.0283567,0.0089446
148.0000000,0.0283656,0.0089715
149.0000000,0.0283687,0.0089501
150.0000000,0.0283136,0.0089353
151.0000000,0.0283703,0.0089520
152.0000000,0.0282178,0.0089195
153.0000000,0.0282736,0.0089346
154.0000000,0.0282446,0.0089170
155.0000000,0.0282386,0.0089151
156.0000000,0.0282147,0.0089343
157.0000000,0.0281905,0.0089223
158.0000000,0.0282143,0.0089234
159.0000000,0.0284423,0.0089695
160.0000000,0.0282337,0.0089188
161.0000000,0.0281413,0.0088871
162.0000000,0.0281989,0.0089054
163.0000000,0.0281940,0.0089128
164.0000000,0.0281331,0.0088804
165.0000000,0.0281746,0.0088917
166.0000000,0.0282013,0.0089157
167.0000000,0.0281165,0.0088823
168.0000000,0.0281169,0.0088904
169.0000000,0.0281228,0.0088729
170.0000000,0.0281654,0.0088937
171.0000000,0.0280679,0.0088778
172.0000000,0.0280866,0.0088769
173.0000000,0.0280649,0.0088514
174.0000000,0.0280929,0.0088654
175.0000000,0.0280511,0.0088597
176.0000000,0.0280506,0.0088457
177.0000000,0.0281773,0.0089135
178.0000000,0.0279909,0.0088768
179.0000000,0.0279975,0.0088456
180.0000000,0.0280023,0.0088353
181.0000000,0.0280074,0.0088529
182.0000000,0.0279959,0.0088485
183.0000000,0.0281332,0.0088750
184.0000000,0.0279610,0.0088453
185.0000000,0.0279610,0.0088500
186.0000000,0.0279451,0.0088362
187.0000000,0.0279061,0.0088240
188.0000000,0.0279101,0.0088155
189.0000000,0.0279286,0.0088287
190.0000000,0.0280716,0.0088568
191.0000000,0.0278679,0.0088065
192.0000000,0.0280278,0.0088571
193.0000000,0.0278653,0.0088116
194.0000000,0.0278842,0.0088112
195.0000000,0.0278779,0.0087992
196.0000000,0.0278454,0.0087963
197.0000000,0.0279441,0.0088370
198.0000000,0.0278785,0.0088036
199.0000000,0.0279245,0.0088171
200.0000000,0.0278082,0.0088017
201.0000000,0.0277946,0.0087881
202.0000000,0.0278028,0.0087878
203.0000000,0.0279466,0.0088197
204.0000000,0.0278197,0.0087823
205.0000000,0.0277628,0.0087790
206.0000000,0.0277995,0.0087798
207.0000000,0.0277919,0.0087756
208.0000000,0.0277893,0.0087792
209.0000000,0.0278666,0.0088054
210.0000000,0.0277369,0.0087755
211.0000000,0.0277636,0.0087697
212.0000000,0.0277424,0.0087709
213.0000000,0.0277954,0.0087732
214.0000000,0.0277355,0.0087621
215.0000000,0.0277524,0.0087608
216.0000000,0.0277245,0.0087545
217.0000000,0.0276975,0.0087527
218.0000000,0.0277543,0.0087616
219.0000000,0.0277115,0.0087513
220.0000000,0.0276885,0.0087566
221.0000000,0.0277518,0.0087786
222.0000000,0.0277679,0.0087754
223.0000000,0.0277046,0.0087468
224.0000000,0.0276843,0.0087537
225.0000000,0.0276696,0.0087373
226.0000000,0.0276383,0.0087323
227.0000000,0.0277112,0.0087545
228.0000000,0.0276368,0.0087317
229.0000000,0.0277558,0.0087642
230.0000000,0.0276550,0.0087265
231.0000000,0.0276134,0.0087256
232.0000000,0.0277265,0.0087387
233.0000000,0.0276389,0.0087168
234.0000000,0.0276436,0.0087280
235.0000000,0.0275802,0.0087081
236.0000000,0.0276368,0.0087375
237.0000000,0.0275722,0.0087117
238.0000000,0.0276159,0.0087197
239.0000000,0.0276893,0.0087462
240.0000000,0.0275819,0.0086925
241.0000000,0.0275835,0.0087082
242.0000000,0.0276239,0.0087169
243.0000000,0.0275741,0.0086943
244.0000000,0.0275392,0.0086879
245.0000000,0.0276221,0.0087079
246.0000000,0.0275511,0.0086965
247.0000000,0.0275798,0.0086989
248.0000000,0.0276415,0.0087111
249.0000000,0.0275847,0.0086916
250.0000000,0.0276347,0.0087059
251.0000000,0.0275781,0.0086844
252.0000000,0.0275524,0.0087005
253.0000000,0.0275266,0.0086810
254.0000000,0.0274776,0.0086842
255.0000000,0.0275883,0.0086982
256.0000000,0.0275023,0.0086692
257.0000000,0.0275421,0.0086779
258.0000000,0.0275317,0.0086696
259.0000000,0.0274677,0.0086652
260.0000000,0.0274904,0.0086763
261.0000000,0.0276150,0.0087004
262.0000000,0.0274930,0.0086709
263.0000000,0.0274582,0.0086497
264.0000000,0.0274485,0.0086558
265.0000000,0.0274505,0.0086464
266.0000000,0.0274901,0.0086662
267.0000000,0.0274699,0.0086624
268.0000000,0.0274377,0.0086572
269.0000000,0.0274748,0.0086515
270.0000000,0.0274547,0.0086514
271.0000000,0.0274793,0.0086593
272.0000000,0.0273999,0.0086456
273.0000000,0.0274578,0.0086443
274.0000000,0.0274234,0.0086381
275.0000000,0.0274535,0.0086465
276.0000000,0.0274074,0.0086226
277.0000000,0.0274904,0.0086571
278.0000000,0.0274032,0.0086438
279.0000000,0.0274225,0.0086230
280.0000000,0.0274579,0.0086494
281.0000000,0.0274231,0.0086305
282.0000000,0.0274017,0.0086373
283.0000000,0.0273931,0.0086274
284.0000000,0.0275548,0.0086801
285.0000000,0.0273785,0.0086175
286.0000000,0.0274587,0.0086555
287.0000000,0.0273979,0.0086171
288.0000000,0.0274292,0.0086374
289.0000000,0.0274119,0.0086170
290.0000000,0.0273862,0.0086096
291.0000000,0.0273711,0.0086103
292.0000000,0.0273539,0.0086075
293.0000000,0.0273391,0.0086065
294.0000000,0.0273398,0.0086107
295.0000000,0.0273210,0.0085981
296.0000000,0.0273429,0.0086239
297.0000000,0.0273255,0.0085974
298.0000000,0.0273216,0.0086022
299.0000000,0.0273602,0.0085994
300.0000000,0.0273103,0.0085884
301.0000000,0.0273248,0.0085995
302.0000000,0.0274080,0.0086196
303.0000000,0.0273865,0.0086035
304.0000000,0.0273421,0.0085960
305.0000000,0.0273568,0.0086066
306.0000000,0.0274513,0.0086283
307.0000000,0.0273198,0.0085875
308.0000000,0.0273043,0.0085971
309.0000000,0.0272857,0.0085859
310.0000000,0.0273444,0.0085965
311.0000000,0.0273023,0.0085921
312.0000000,0.0273769,0.0085977
313.0000000,0.0273495,0.0085877
314.0000000,0.0273365,0.0085745
315.0000000,0.0273264,0.0085836
316.0000000,0.0272782,0.0085645
317.0000000,0.0273319,0.0085900
318.0000000,0.0272427,0.0085622
319.0000000,0.0272447,0.0085772
320.0000000,0.0272763,0.0085787
321.0000000,0.0272622,0.0085599
322.0000000,0.0273163,0.0085826
323.0000000,0.0273279,0.0085802
324.0000000,0.0277875,0.0087469
325.0000000,0.0273497,0.0085673
326.0000000,0.0273025,0.0085661
327.0000000,0.0272633,0.0085600
328.0000000,0.0272349,0.0085616
329.0000000,0.0272382,0.0085646
330.0000000,0.0272281,0.0085554
331.0000000,0.0272179,0.0085464
332.0000000,0.0272861,0.0085641
333.0000000,0.0272290,0.0085497
334.0000000,0.0272278,0.0085511
335.0000000,0.0272038,0.0085528
336.0000000,0.0272148,0.0085455
337.0000000,0.0272317,0.0085610
338.0000000,0.0272131,0.0085415
339.0000000,0.0272032,0.0085357
340.0000000,0.0273030,0.0085673
341.0000000,0.0274128,0.0085944
342.0000000,0.0273019,0.0085620
343.0000000,0.0272118,0.0085456
344.0000000,0.0272108,0.0085411
345.0000000,0.0272254,0.0085521
346.0000000,0.0275129,0.0086320
347.0000000,0.0272127,0.0085378
348.0000000,0.0271603,0.0085334
349.0000000,0.0271964,0.0085362
350.0000000,0.0271910,0.0085326
351.0000000,0.0271787,0.0085338
352.0000000,0.0271908,0.0085285
353.0000000,0.0271781,0.0085467
354.0000000,0.0272242,0.0085433
355.0000000,0.0271747,0.0085224
356.0000000,0.0272295,0.0085314
357.0000000,0.0272477,0.0085314
358.0000000,0.0272258,0.0085308
359.0000000,0.0271557,0.0085163
360.0000000,0.0271718,0.0085189
361.0000000,0.0271709,0.0085202
362.0000000,0.0271617,0.0085480
363.0000000,0.0271789,0.0085187
364.0000000,0.0271652,0.0085145
365.0000000,0.0271568,0.0085313
366.0000000,0.0271173,0.0085030
367.0000000,0.0272183,0.0085230
368.0000000,0.0271169,0.0085151
369.0000000,0.0271144,0.0085004
370.0000000,0.0271552,0.0085098
371.0000000,0.0271847,0.0085149
372.0000000,0.0272563,0.0085144
373.0000000,0.0270896,0.0084983
374.0000000,0.0271914,0.0085187
375.0000000,0.0271436,0.0085046
376.0000000,0.0276570,0.0086919
377.0000000,0.0271852,0.0085073
378.0000000,0.0271589,0.0085167
379.0000000,0.0271154,0.0085019
380.0000000,0.0270871,0.0084844
381.0000000,0.0271805,0.0085168
382.0000000,0.0271771,0.0085098
383.0000000,0.0270826,0.0084806
384.0000000,0.0271439,0.0085017
385.0000000,0.0272496,0.0085392
386.0000000,0.0270740,0.0084840
387.0000000,0.0271116,0.0084930
388.0000000,0.0270632,0.0084821
389.0000000,0.0270652,0.0084694
390.0000000,0.0270893,0.0084708
391.0000000,0.0271079,0.0084767
392.0000000,0.0270944,0.0084859
393.0000000,0.0270787,0.0084866
394.0000000,0.0270644,0.0084719
395.0000000,0.0270446,0.0084733
396.0000000,0.0271400,0.0084855
397.0000000,0.0270673,0.0084760
398.0000000,0.0270405,0.0084592
399.0000000,0.0271463,0.0084862
400.0000000,0.0270823,0.0084817
401.0000000,0.0270446,0.0084588
402.0000000,0.0271014,0.0084741
403.0000000,0.0270060,0.0084693
404.0000000,0.0270405,0.0084541
405.0000000,0.0270476,0.0084674
406.0000000,0.0270141,0.0084558
407.0000000,0.0271862,0.0084966
408.0000000,0.0270146,0.0084548
409.0000000,0.0270731,0.0084482
410.0000000,0.0270926,0.0084640
411.0000000,0.0270510,0.0084634
412.0000000,0.0270193,0.0084528
413.0000000,0.0270311,0.0084610
414.0000000,0.0270161,0.0084642
415.0000000,0.0270112,0.0084460
416.0000000,0.0271152,0.0084804
417.0000000,0.0271314,0.0084912
418.0000000,0.0269847,0.0084661
419.0000000,0.0270807,0.0084558
420.0000000,0.0270031,0.0084496
421.0000000,0.0269765,0.0084602
422.0000000,0.0270081,0.0084446
423.0000000,0.0270897,0.0084636
424.0000000,0.0269665,0.0084398
425.0000000,0.0270419,0.0084389
426.0000000,0.0269729,0.0084481
427.0000000,0.0272441,0.0085152
428.0000000,0.0270863,0.0084662
429.0000000,0.0270524,0.0084470
430.0000000,0.0270352,0.0084475
431.0000000,0.0269996,0.0084491
432.0000000,0.0269759,0.0084273
433.0000000,0.0270688,0.0084492
434.0000000,0.0269611,0.0084521
435.0000000,0.0269477,0.0084252
436.0000000,0.0269450,0.0084218
437.0000000,0.0271360,0.0084910
438.0000000,0.0269813,0.0084369
439.0000000,0.0270019,0.0084471
440.0000000,0.0270199,0.0084320
441.0000000,0.0269542,0.0084310
442.0000000,0.0269415,0.0084331
443.0000000,0.0269577,0.0084427
444.0000000,0.0269505,0.0084485
445.0000000,0.0269643,0.0084322
446.0000000,0.0272863,0.0085674
447.0000000,0.0269484,0.0084324
448.0000000,0.0269742,0.0084338
449.0000000,0.0269677,0.0084330
450.0000000,0.0269258,0.0084069
451.0000000,0.0269102,0.0084113
452.0000000,0.0269328,0.0084032
453.0000000,0.0269333,0.0084114
454.0000000,0.0269177,0.0084219
455.0000000,0.0269008,0.0084180
456.0000000,0.0269623,0.0084215
457.0000000,0.0270030,0.0084201
458.0000000,0.0269315,0.0084023
459.0000000,0.0269007,0.0084287
460.0000000,0.0269999,0.0084138
461.0000000,0.0268736,0.0083943
462.0000000,0.0269163,0.0083949
463.0000000,0.0278504,0.0088959
464.0000000,0.0268906,0.0084010
465.0000000,0.0268924,0.0084138
466.0000000,0.0268921,0.0084074
467.0000000,0.0269094,0.0084241
468.0000000,0.0268967,0.0084011
469.0000000,0.0268802,0.0083999
470.0000000,0.0269239,0.0084017
471.0000000,0.0268619,0.0083996
472.0000000,0.0268882,0.0083901
473.0000000,0.0268949,0.0083907
474.0000000,0.0269003,0.0083987
475.0000000,0.0269552,0.0084125
476.0000000,0.0269807,0.0084084
477.0000000,0.0268483,0.0083945
478.0000000,0.0270167,0.0084507
479.0000000,0.0268474,0.0083778
480.0000000,0.0268742,0.0083929
481.0000000,0.0270883,0.0084702
482.0000000,0.0268818,0.0083907
483.0000000,0.0269061,0.0083729
484.0000000,0.0268960,0.0083940
485.0000000,0.0269451,0.0084184
486.0000000,0.0268436,0.0083771
487.0000000,0.0268299,0.0083835
488.0000000,0.0268877,0.0083767
489.0000000,0.0268271,0.0083916
490.0000000,0.0269154,0.0084105
491.0000000,0.0268373,0.0083864
492.0000000,0.0268225,0.0083677
493.0000000,0.0268593,0.0083861
494.0000000,0.0268938,0.0083843
495.0000000,0.0268952,0.0083991
496.0000000,0.0268113,0.0083820
497.0000000,0.0268229,0.0083701
498.0000000,0.0268398,0.0083711
499.0000000,0.0268426,0.0083788
500.0000000,0.0268725,0.0083828
501.0000000,0.0269307,0.0083953
502.0000000,0.0268644,0.0083921
503.0000000,0.0268381,0.0083590
504.0000000,0.0268179,0.0083555
505.0000000,0.0269179,0.0083714
506.0000000,0.0268114,0.0083665
507.0000000,0.0269054,0.0083989
508.0000000,0.0268406,0.0083758
509.0000000,0.0269261,0.0083955
510.0000000,0.0269628,0.0084035
511.0000000,0.0268541,0.0083862
512.0000000,0.0267820,0.0083617
513.0000000,0.0268051,0.0083466
514.0000000,0.0269020,0.0084008
515.0000000,0.0267758,0.0083631
516.0000000,0.0268839,0.0083680
517.0000000,0.0267992,0.0083715
518.0000000,0.0268097,0.0083533
519.0000000,0.0267845,0.0083467
520.0000000,0.0268232,0.0083590
521.0000000,0.0268923,0.0083999
522.0000000,0.0268043,0.0083546
523.0000000,0.0267506,0.0083443
524.0000000,0.0268446,0.0083725
525.0000000,0.0278828,0.0089780
526.0000000,0.0267364,0.0083545
527.0000000,0.0269662,0.0084152
528.0000000,0.0267400,0.0083359
529.0000000,0.0267571,0.0083518
530.0000000,0.0267841,0.0083466
531.0000000,0.0267609,0.0083507
532.0000000,0.0268229,0.0083545
533.0000000,0.0267746,0.0083415
534.0000000,0.0268683,0.0083836
535.0000000,0.0268567,0.0083850
536.0000000,0.0268570,0.0083751
537.0000000,0.0267477,0.0083455
538.0000000,0.0268118,0.0083427
539.0000000,0.0268770,0.0083749
540.0000000,0.0267564,0.0083420
541.0000000,0.0267389,0.0083401
542.0000000,0.0267624,0.0083270
543.0000000,0.0267138,0.0083238
544.0000000,0.0268868,0.0083981
545.0000000,0.0267308,0.0083354
546.0000000,0.0267519,0.0083413
547.0000000,0.0267378,0.0083332
548.0000000,0.0267572,0.0083420
549.0000000,0.0269479,0.0083979
550.0000000,0.0267306,0.0083345
551.0000000,0.0268675,0.0083771
552.0000000,0.0269392,0.0084055
553.0000000,0.0267945,0.0083554
554.0000000,0.0267731,0.0083434
555.0000000,0.0269642,0.0084034
556.0000000,0.0267894,0.0083306
557.0000000,0.0267320,0.0083346
558.0000000,0.0271080,0.0085137
559.0000000,0.0267559,0.0083464
560.0000000,0.0268385,0.0083483
561.0000000,0.0267149,0.0083294
562.0000000,0.0268979,0.0084035
563.0000000,0.0267211,0.0083202
564.0000000,0.0267612,0.0083466
565.0000000,0.0269703,0.0084339
566.0000000,0.0266958,0.0083233
567.0000000,0.0267499,0.0083431
568.0000000,0.0267514,0.0083350
569.0000000,0.0267404,0.0083327
570.0000000,0.0266970,0.0083338
571.0000000,0.0268569,0.0083636
572.0000000,0.0267020,0.0083254
573.0000000,0.0268532,0.0083805
574.0000000,0.0267091,0.0083222
575.0000000,0.0267044,0.0083117
576.0000000,0.0266732,0.0083054
577.0000000,0.0267257,0.0083316
578.0000000,0.0267003,0.0083164
579.0000000,0.0266555,0.0083064
580.0000000,0.0266902,0.0083141
581.0000000,0.0266731,0.0083087
582.0000000,0.0267334,0.0083281
583.0000000,0.0267427,0.0083071
584.0000000,0.0269392,0.0084460
585.0000000,0.0267138,0.0083284
586.0000000,0.0266809,0.0083234
587.0000000,0.0266409,0.0083030
588.0000000,0.0267521,0.0083418
589.0000000,0.0266593,0.0083056
590.0000000,0.0266812,0.0083005
591.0000000,0.0267013,0.0082978
592.0000000,0.0266837,0.0083188
593.0000000,0.0267671,0.0083449
594.0000000,0.0266708,0.0083340
595.0000000,0.0266712,0.0083020
596.0000000,0.0266745,0.0083086
597.0000000,0.0267420,0.0083356
598.0000000,0.0267062,0.0083264
599.0000000,0.0266964,0.0083295
600.0000000,0.0266848,0.0083098
601.0000000,0.0267206,0.0083230
602.0000000,0.0266719,0.0083196
603.0000000,0.0266701,0.0083031
604.0000000,0.0266351,0.0083349
605.0000000,0.0266914,0.0083128
606.0000000,0.0266287,0.0082934
607.0000000,0.0266529,0.0082970
608.0000000,0.0266720,0.0083061
609.0000000,0.0266297,0.0082908
610.0000000,0.0266786,0.0083125
611.0000000,0.0266348,0.0083078
612.0000000,0.0266919,0.0082954
613.0000000,0.0266892,0.0083114
614.0000000,0.0266531,0.0082975
615.0000000,0.0273145,0.0086686
616.0000000,0.0266566,0.0083030
617.0000000,0.0266366,0.0083065
618.0000000,0.0266592,0.0083041
619.0000000,0.0266303,0.0082896
620.0000000,0.0267833,0.0083561
621.0000000,0.0266172,0.0082877
622.0000000,0.0266219,0.0082948
623.0000000,0.0266042,0.0082913
624.0000000,0.0267143,0.0082987
625.0000000,0.0266224,0.0082921
626.0000000,0.0266333,0.0083049
627.0000000,0.0266357,0.0083009
628.0000000,0.0265966,0.0082805
629.0000000,0.0268574,0.0083884
630.0000000,0.0266142,0.0082948
631.0000000,0.0266776,0.0083036
632.0000000,0.0266388,0.0083044
633.0000000,0.0265700,0.0082870
634.0000000,0.0266157,0.0082946
635.0000000,0.0268550,0.0083686
636.0000000,0.0266223,0.0082921
637.0000000,0.0266785,0.0083100
638.0000000,0.0265710,0.0082893
639.0000000,0.0266536,0.0083173
640.0000000,0.0266065,0.0082744
641.0000000,0.0266884,0.0083211
642.0000000,0.0265788,0.0082963
643.0000000,0.0266170,0.0082776
644.0000000,0.0266268,0.0082911
645.0000000,0.0266459,0.0082915
646.0000000,0.0266102,0.0082828
647.0000000,0.0268294,0.0083778
648.0000000,0.0266192,0.0082775
649.0000000,0.0267410,0.0083388
650.0000000,0.0267554,0.0083519
651.0000000,0.0266334,0.0083106
652.0000000,0.0265862,0.0082758
653.0000000,0.0266371,0.0083038
654.0000000,0.0265970,0.0082813
655.0000000,0.0266025,0.0082787
656.0000000,0.0269411,0.0084368
657.0000000,0.0265612,0.0082667
658.0000000,0.0265610,0.0082711
659.0000000,0.0266258,0.0082722
660.0000000,0.0265395,0.0082774
661.0000000,0.0265812,0.0082692
662.0000000,0.0265560,0.0082667
663.0000000,0.0266356,0.0082872
664.0000000,0.0265818,0.0082852
665.0000000,0.0265670,0.0082785
666.0000000,0.0267730,0.0083439
667.0000000,0.0265699,0.0082731
668.0000000,0.0265525,0.0082666
669.0000000,0.0265306,0.0082582
670.0000000,0.0265396,0.0082577
671.0000000,0.0266235,0.0082949
672.0000000,0.0267805,0.0083678
673.0000000,0.0266331,0.0082891
674.0000000,0.0265520,0.0082734
675.0000000,0.0265685,0.0082813
676.0000000,0.0265435,0.0082627
677.0000000,0.0266373,0.0082708
678.0000000,0.0265280,0.0082547
679.0000000,0.0267681,0.0083682
680.0000000,0.0270436,0.0084970
681.0000000,0.0265285,0.0082682
682.0000000,0.0267204,0.0083066
683.0000000,0.0265221,0.0082541
684.0000000,0.0265910,0.0082857
685.0000000,0.0266146,0.0083016
686.0000000,0.0265040,0.0082712
687.0000000,0.0265249,0.0082567
688.0000000,0.0265103,0.0082455
689.0000000,0.0265518,0.0082517
690.0000000,0.0265205,0.0082696
691.0000000,0.0267823,0.0083441
692.0000000,0.0266445,0.0082833
693.0000000,0.0266087,0.0082856
694.0000000,0.0266509,0.0083107
695.0000000,0.0264936,0.0082668
696.0000000,0.0266640,0.0083057
697.0000000,0.0268678,0.0084132
698.0000000,0.0266130,0.0082718
699.0000000,0.0264819,0.0082543
700.0000000,0.0266954,0.0083148
701.0000000,0.0265910,0.0082446
702.0000000,0.0265403,0.0082784
703.0000000,0.0265047,0.0082486
704.0000000,0.0266134,0.0082562
705.0000000,0.0264892,0.0082566
706.0000000,0.0266534,0.0083004
707.0000000,0.0267960,0.0083438
708.0000000,0.0265076,0.0082514
709.0000000,0.0265028,0.0082604
710.0000000,0.0265396,0.0082641
711.0000000,0.0269331,0.0084587
712.0000000,0.0266540,0.0082975
713.0000000,0.0266245,0.0082913
714.0000000,0.0265131,0.0082439
715.0000000,0.0265752,0.0082621
716.0000000,0.0264770,0.0082434
717.0000000,0.0266311,0.0082764
718.0000000,0.0264756,0.0082427
719.0000000,0.0264804,0.0082407
720.0000000,0.0265316,0.0082571
721.0000000,0.0265704,0.0082728
722.0000000,0.0284272,0.0101610
723.0000000,0.0265693,0.0082614
724.0000000,0.0264951,0.0082520
725.0000000,0.0265201,0.0082396
726.0000000,0.0265340,0.0082480
727.0000000,0.0266115,0.0082899
728.0000000,0.0265682,0.0082635
729.0000000,0.0265671,0.0082681
730.0000000,0.0265461,0.0082466
731.0000000,0.0265215,0.0082575
732.0000000,0.0265324,0.0082431
733.0000000,0.0266374,0.0082915
734.0000000,0.0266096,0.0082542
735.0000000,0.0264828,0.0082373
736.0000000,0.0264582,0.0082363
737.0000000,0.0269835,0.0084710
738.0000000,0.0264479,0.0082373
739.0000000,0.0264467,0.0082504
740.0000000,0.0265433,0.0082479
741.0000000,0.0265821,0.0082856
742.0000000,0.0303897,0.0129361
743.0000000,0.0265228,0.0082796
744.0000000,0.0271360,0.0085993
745.0000000,0.0265550,0.0082563
746.0000000,0.0265961,0.0082824
747.0000000,0.0264903,0.0082385
748.0000000,0.0264323,0.0082381
749.0000000,0.0264835,0.0082403
750.0000000,0.0266950,0.0082943
751.0000000,0.0264788,0.0082363
752.0000000,0.0264482,0.0082367
753.0000000,0.0267462,0.0083406
754.0000000,0.0264647,0.0082351
755.0000000,0.0264447,0.0082461
756.0000000,0.0264537,0.0082371
757.0000000,0.0265880,0.0083041
758.0000000,0.0264279,0.0082390
759.0000000,0.0268498,0.0084161
760.0000000,0.0264846,0.0082381
761.0000000,0.0266120,0.0083120
762.0000000,0.0265277,0.0082447
763.0000000,0.0265165,0.0082491
764.0000000,0.0264548,0.0082418
765.0000000,0.0264079,0.0082249
766.0000000,0.0264933,0.0082274
767.0000000,0.0265937,0.0082611
768.0000000,0.0267203,0.0083244
769.0000000,0.0265112,0.0082528
770.0000000,0.0264592,0.0082302
771.0000000,0.0270388,0.0085781
772.0000000,0.0265008,0.0082563
773.0000000,0.0269538,0.0085324
774.0000000,0.0264725,0.0082311
775.0000000,0.0264795,0.0082325
776.0000000,0.0264320,0.0082255
777.0000000,0.0265724,0.0082867
778.0000000,0.0264754,0.0082337
779.0000000,0.0264304,0.0082231
780.0000000,0.0264839,0.0082412
781.0000000,0.0264226,0.0082169
782.0000000,0.0265613,0.0082670
783.0000000,0.0264235,0.0082322
784.0000000,0.0264813,0.0082334
785.0000000,0.0264516,0.0082140
786.0000000,0.0265790,0.0082802
787.0000000,0.0264257,0.0082105
788.0000000,0.0264050,0.0082112
789.0000000,0.0264761,0.0082265
790.0000000,0.0264118,0.0082136
791.0000000,0.0265286,0.0082627
792.0000000,0.0266249,0.0082952
793.0000000,0.0265963,0.0082777
794.0000000,0.0264757,0.0082206
795.0000000,0.0263749,0.0082142
796.0000000,0.0265199,0.0082451
797.0000000,0.0264694,0.0082293
798.0000000,0.0264319,0.0082212
799.0000000,0.0264168,0.0082101
800.0000000,0.0264202,0.0082097
801.0000000,0.0265182,0.0082636
802.0000000,0.0264304,0.0082258
803.0000000,0.0264731,0.0082178
804.0000000,0.0264529,0.0082199
805.0000000,0.0263956,0.0082059
806.0000000,0.0264336,0.0082234
807.0000000,0.0263988,0.0082249
808.0000000,0.0264034,0.0081996
809.0000000,0.0264551,0.0082196
810.0000000,0.0264111,0.0082127
811.0000000,0.0264229,0.0082035
812.0000000,0.0263917,0.0082254
813.0000000,0.0264315,0.0082174
814.0000000,0.0264191,0.0082232
815.0000000,0.0263642,0.0082026
816.0000000,0.0264376,0.0082110
817.0000000,0.0264046,0.0082573
818.0000000,0.0264326,0.0082307
819.0000000,0.0264699,0.0082234
820.0000000,0.0265152,0.0082677
821.0000000,0.0264135,0.0082232
822.0000000,0.0263605,0.0081964
823.0000000,0.0265379,0.0082325
824.0000000,0.0264101,0.0082123
825.0000000,0.0296071,0.0123518
826.0000000,0.0264362,0.0082285
827.0000000,0.0265456,0.0082626
828.0000000,0.0267270,0.0083364
829.0000000,0.0264430,0.0082183
830.0000000,0.0265785,0.0082229
831.0000000,0.0263850,0.0081801
832.0000000,0.0264727,0.0082206
833.0000000,0.0263648,0.0082043
834.0000000,0.0264316,0.0082153
835.0000000,0.0263680,0.0082006
836.0000000,0.0264139,0.0082052
837.0000000,0.0264526,0.0082268
838.0000000,0.0263917,0.0082075
839.0000000,0.0264855,0.0082615
840.0000000,0.0264286,0.0082136
841.0000000,0.0266337,0.0082900
842.0000000,0.0263760,0.0082071
843.0000000,0.0264309,0.0082059
844.0000000,0.0265141,0.0082613
845.0000000,0.0263864,0.0082150
846.0000000,0.0268362,0.0084527
847.0000000,0.0263485,0.0082005
848.0000000,0.0264114,0.0082265
849.0000000,0.0263522,0.0081890
850.0000000,0.0263566,0.0082005
851.0000000,0.0263482,0.0081858
852.0000000,0.0264524,0.0082303
853.0000000,0.0263196,0.0081923
854.0000000,0.0264904,0.0082497
855.0000000,0.0263394,0.0081910
856.0000000,0.0263960,0.0082084
857.0000000,0.0263984,0.0082140
858.0000000,0.0264691,0.0082187
859.0000000,0.0263464,0.0081976
860.0000000,0.0265674,0.0082690
861.0000000,0.0266830,0.0083551
862.0000000,0.0264217,0.0082079
863.0000000,0.0263655,0.0082023
864.0000000,0.0264318,0.0081914
865.0000000,0.0264052,0.0082037
866.0000000,0.0265307,0.0082788
867.0000000,0.0263354,0.0081833
868.0000000,0.0263725,0.0081794
869.0000000,0.0266304,0.0083284
870.0000000,0.0289851,0.0112692
871.0000000,0.0263756,0.0081842
872.0000000,0.0263365,0.0081915
873.0000000,0.0265079,0.0082428
874.0000000,0.0263942,0.0082036
875.0000000,0.0263155,0.0081862
876.0000000,0.0263507,0.0081847
877.0000000,0.0265689,0.0082906
878.0000000,0.0264019,0.0082116
879.0000000,0.0264367,0.0082179
880.0000000,0.0263105,0.0081701
881.0000000,0.0264417,0.0082442
882.0000000,0.0263593,0.0081963
883.0000000,0.0264490,0.0082310
884.0000000,0.0263502,0.0081815
885.0000000,0.0263106,0.0081829
886.0000000,0.0278109,0.0095246
887.0000000,0.0263194,0.0081847
888.0000000,0.0263500,0.0081822
889.0000000,0.0264445,0.0081986
890.0000000,0.0263215,0.0081735
891.0000000,0.0263707,0.0081941
892.0000000,0.0263879,0.0082030
893.0000000,0.0382519,0.0269733
894.0000000,0.0263279,0.0081910
895.0000000,0.0263041,0.0081786
896.0000000,0.0263271,0.0081793
897.0000000,0.0263737,0.0081924
898.0000000,0.0263955,0.0081933
899.0000000,0.0264743,0.0082161
900.0000000,0.0263039,0.0081736
901.0000000,0.0263146,0.0081767
902.0000000,0.0274215,0.0091085
903.0000000,0.0262992,0.0081711
904.0000000,0.0263710,0.0082134
905.0000000,0.0263559,0.0081894
906.0000000,0.0263343,0.0081629
907.0000000,0.0265265,0.0082067
908.0000000,0.0265261,0.0082693
909.0000000,0.0268070,0.0084786
910.0000000,0.0263492,0.0081701
911.0000000,0.0265863,0.0082477
912.0000000,0.0266274,0.0082753
913.0000000,0.0263222,0.0081872
914.0000000,0.0263252,0.0081965
915.0000000,0.0263468,0.0081711
916.0000000,0.0263175,0.0081783
917.0000000,0.0265337,0.0082429
918.0000000,0.0271141,0.0086996
919.0000000,0.0263210,0.0081852
920.0000000,0.0263754,0.0081953
921.0000000,0.0264308,0.0082227
922.0000000,0.0263327,0.0081716
923.0000000,0.0265297,0.0082729
924.0000000,0.0264611,0.0082516
925.0000000,0.0271717,0.0088673
926.0000000,0.0268552,0.0085245
927.0000000,0.0263577,0.0081830
928.0000000,0.0264039,0.0082143
929.0000000,0.0264211,0.0081929
930.0000000,0.0263401,0.0081984
931.0000000,0.0262904,0.0081715
932.0000000,0.0263112,0.0081901
933.0000000,0.0264224,0.0082263
934.0000000,0.0263196,0.0081670
935.0000000,0.0268278,0.0084423
936.0000000,0.0262827,0.0081636
937.0000000,0.0263037,0.0081693
938.0000000,0.0263420,0.0081886
939.0000000,0.0264632,0.0082262
940.0000000,0.0264697,0.0082505
941.0000000,0.0264434,0.0082388
942.0000000,0.0263427,0.0081803
943.0000000,0.0262772,0.0081729
944.0000000,0.0263622,0.0081774
945.0000000,0.0262784,0.0081710
946.0000000,0.0271835,0.0087089
947.0000000,0.0262954,0.0081591
948.0000000,0.0263042,0.0082101
949.0000000,0.0262541,0.0081597
950.0000000,0.0262535,0.0081574
951.0000000,0.0263665,0.0081953
952.0000000,0.0262699,0.0081557
953.0000000,0.0268620,0.0084746
954.0000000,0.0262914,0.0081722
955.0000000,0.0263863,0.0081902
956.0000000,0.0263315,0.0081815
957.0000000,0.0263895,0.0081766
958.0000000,0.0262929,0.0081532
959.0000000,0.0264981,0.0082848
960.0000000,0.0262937,0.0081615
961.0000000,0.0263034,0.0081713
962.0000000,0.0262685,0.0081603
963.0000000,0.0263916,0.0081800
964.0000000,0.0264554,0.0082434
965.0000000,0.0262812,0.0081526
966.0000000,0.0262660,0.0081612
967.0000000,0.0262603,0.0081681
968.0000000,0.0262823,0.0081672
969.0000000,0.0263395,0.0081672
970.0000000,0.0262444,0.0081499
971.0000000,0.0266009,0.0083197
972.0000000,0.0263760,0.0081739
973.0000000,0.0263031,0.0081702
974.0000000,0.0263330,0.0081409
975.0000000,0.0262623,0.0081600
976.0000000,0.0264846,0.0082610
977.0000000,0.0262864,0.0081569
978.0000000,0.0263733,0.0081995
979.0000000,0.0280219,0.0099322
980.0000000,0.0262475,0.0081600
981.0000000,0.0271791,0.0089165
982.0000000,0.0262940,0.0081731
983.0000000,0.0262398,0.0081496
984.0000000,0.0262515,0.0081617
985.0000000,0.0264663,0.0082655
986.0000000,0.0263064,0.0081528
987.0000000,0.0263728,0.0081572
988.0000000,0.0263536,0.0081841
989.0000000,0.0262615,0.0081829
990.0000000,0.0263013,0.0081531
991.0000000,0.0263510,0.0081735
992.0000000,0.0263385,0.0081577
993.0000000,0.0262046,0.0081454
994.0000000,0.0263658,0.0081998
995.0000000,0.0263262,0.0081780
996.0000000,0.0263294,0.0081870
997.0000000,0.0263444,0.0081913
998.0000000,0.0264078,0.0081899
999.0000000,0.0262460,0.0081548
1000.0000000,0.0262518,0.0081456
1001.0000000,0.0262664,0.0081667
1002.0000000,0.0262226,0.0081392
1003.0000000,0.0268305,0.0085994
1004.0000000,0.0262366,0.0081410
1005.0000000,0.0262567,0.0081535
1006.0000000,0.0262193,0.0081377
1007.0000000,0.0263963,0.0081968
1008.0000000,0.0262676,0.0081554
1009.0000000,0.0262381,0.0081391
1010.0000000,0.0267867,0.0085443
1011.0000000,0.0262491,0.0081558
1012.0000000,0.0262360,0.0081791
1013.0000000,0.0263002,0.0081618
1014.0000000,0.0262322,0.0081410
1015.0000000,0.0268040,0.0084936
1016.0000000,0.0262027,0.0081472
1017.0000000,0.0262271,0.0081447
1018.0000000,0.0263639,0.0082109
1019.0000000,0.0262867,0.0081804
1020.0000000,0.0262635,0.0081442
1021.0000000,0.0262498,0.0081557
1022.0000000,0.0262452,0.0081534
1023.0000000,0.0264533,0.0082614
1024.0000000,0.0262209,0.0081425
1025.0000000,0.0262194,0.0081403
1026.0000000,0.0262944,0.0081411
1027.0000000,0.0262515,0.0081671
1028.0000000,0.0263193,0.0081651
1029.0000000,0.0262498,0.0081422
1030.0000000,0.0262144,0.0081391
1031.0000000,0.0263609,0.0081709
1032.0000000,0.0262294,0.0081423
1033.0000000,0.0265257,0.0082565
1034.0000000,0.0262588,0.0081389
1035.0000000,0.0262944,0.0081374
1036.0000000,0.0262315,0.0081380
1037.0000000,0.0266127,0.0083805
1038.0000000,0.0263393,0.0081735
1039.0000000,0.0262500,0.0081457
1040.0000000,0.0262218,0.0081254
1041.0000000,0.0264745,0.0082599
1042.0000000,0.0262622,0.0081586
1043.0000000,0.0263107,0.0081599
1044.0000000,0.0262578,0.0081571
1045.0000000,0.0262737,0.0081476
1046.0000000,0.0261815,0.0081221
1047.0000000,0.0261923,0.0081327
1048.0000000,0.0265160,0.0083175
1049.0000000,0.0262199,0.0081258
1050.0000000,0.0262516,0.0081477
1051.0000000,0.0264288,0.0082131
1052.0000000,0.0261972,0.0081382
1053.0000000,0.0263404,0.0081963
1054.0000000,0.0287569,0.0114638
1055.0000000,0.0262035,0.0081453
1056.0000000,0.0265945,0.0083598
1057.0000000,0.0261846,0.0081334
1058.0000000,0.0261965,0.0081374
1059.0000000,0.0262394,0.0081408
1060.0000000,0.0263504,0.0081725
1061.0000000,0.0262408,0.0081496
1062.0000000,0.0263965,0.0082083
1063.0000000,0.0262058,0.0081297
1064.0000000,0.0262862,0.0081574
1065.0000000,0.0261731,0.0081294
1066.0000000,0.0261897,0.0081294
1067.0000000,0.0263326,0.0081982
1068.0000000,0.0262645,0.0081476
1069.0000000,0.0261734,0.0081234
1070.0000000,0.0280822,0.0104496
1071.0000000,0.0261884,0.0081207
1072.0000000,0.0282602,0.0107484
1073.0000000,0.0261732,0.0081181
1074.0000000,0.0265086,0.0082721
1075.0000000,0.0271065,0.0089801
1076.0000000,0.0262739,0.0081485
1077.0000000,0.0263083,0.0081611
1078.0000000,0.0264049,0.0082511
1079.0000000,0.0262267,0.0081282
1080.0000000,0.0261483,0.0081194
1081.0000000,0.0261715,0.0081218
1082.0000000,0.0262265,0.0081221
1083.0000000,0.0284964,0.0108333
1084.0000000,0.0262044,0.0081407
1085.0000000,0.0261636,0.0081134
1086.0000000,0.0261754,0.0081107
1087.0000000,0.0265337,0.0083138
1088.0000000,0.0261670,0.0081417
1089.0000000,0.0261778,0.0081184
1090.0000000,0.0262709,0.0081420
1091.0000000,0.0261573,0.0081176
1092.0000000,0.0266777,0.0084452
1093.0000000,0.0276069,0.0094873
1094.0000000,0.0266707,0.0084252
1095.0000000,0.0262257,0.0081254
1096.0000000,0.0263625,0.0081809
1097.0000000,0.0261629,0.0081216
1098.0000000,0.0261783,0.0081095
1099.0000000,0.0262998,0.0081509
1100.0000000,0.0266073,0.0083739
1101.0000000,0.0261831,0.0081249
1102.0000000,0.0262126,0.0081332
1103.0000000,0.0261585,0.0081186
1104.0000000,0.0263035,0.0081669
1105.0000000,0.0263441,0.0081658
1106.0000000,0.0261984,0.0081220
1107.0000000,0.0263746,0.0082296
1108.0000000,0.0262007,0.0081135
1109.0000000,0.0261959,0.0081285
1110.0000000,0.0261705,0.0081149
1111.0000000,0.0274063,0.0093805
1112.0000000,0.0262199,0.0081379
1113.0000000,0.0263731,0.0082431
1114.0000000,0.0263255,0.0081421
1115.0000000,0.0263049,0.0081994
1116.0000000,0.0263566,0.0082193
1117.0000000,0.0261686,0.0081222
1118.0000000,0.0262883,0.0081681
1119.0000000,0.0262534,0.0081557
1120.0000000,0.0276978,0.0098228
1121.0000000,0.0261333,0.0081042
1122.0000000,0.0261490,0.0081109
1123.0000000,0.0262063,0.0081144
1124.0000000,0.0261678,0.0081061
1125.0000000,0.0261949,0.0081353
1126.0000000,0.0262138,0.0081366
1127.0000000,0.0262788,0.0081481
1128.0000000,0.0265552,0.0083142
1129.0000000,0.0263712,0.0081982
1130.0000000,0.0261792,0.0081330
1131.0000000,0.0261801,0.0081168
1132.0000000,0.0272595,0.0090983
1133.0000000,0.0261969,0.0081529
1134.0000000,0.0261767,0.0081146
1135.0000000,0.0265208,0.0083746
1136.0000000,0.0261165,0.0081000
1137.0000000,0.0261237,0.0080955
1138.0000000,0.0261715,0.0081304
1139.0000000,0.0261626,0.0081134
1140.0000000,0.0280637,0.0104186
1141.0000000,0.0261955,0.0081279
1142.0000000,0.0261666,0.0081357
1143.0000000,0.0261210,0.0081026
1144.0000000,0.0261584,0.0080995
1145.0000000,0.0265719,0.0083520
1146.0000000,0.0265055,0.0082706
1147.0000000,0.0261886,0.0081151
1148.0000000,0.0263087,0.0081812
1149.0000000,0.0261479,0.0081040
1150.0000000,0.0261653,0.0081044
1151.0000000,0.0261302,0.0081024
1152.0000000,0.0261481,0.0081189
1153.0000000,0.0261449,0.0081000
1154.0000000,0.0261016,0.0081060
1155.0000000,0.0261243,0.0080976
1156.0000000,0.0282393,0.0107239
1157.0000000,0.0261867,0.0081213
1158.0000000,0.0261571,0.0081088
1159.0000000,0.0261540,0.0081173
1160.0000000,0.0268682,0.0086501
1161.0000000,0.0276082,0.0095903
1162.0000000,0.0260971,0.0080981
1163.0000000,0.0261470,0.0081082
1164.0000000,0.0261026,0.0081014
1165.0000000,0.0261513,0.0081037
1166.0000000,0.0261767,0.0081138
1167.0000000,0.0288881,0.0124277
1168.0000000,0.0261425,0.0080955
1169.0000000,0.0261549,0.0081027
1170.0000000,0.0261858,0.0081108
1171.0000000,0.0266394,0.0083421
1172.0000000,0.0288804,0.0122057
1173.0000000,0.0261597,0.0081058
1174.0000000,0.0261294,0.0081190
1175.0000000,0.0261879,0.0081201
1176.0000000,0.0262822,0.0081517
1177.0000000,0.0261386,0.0081057
1178.0000000,0.0261203,0.0080971
1179.0000000,0.0261254,0.0080934
1180.0000000,0.0261498,0.0081035
1181.0000000,0.0269772,0.0088348
1182.0000000,0.0262540,0.0081474
1183.0000000,0.0261683,0.0081007
1184.0000000,0.0264746,0.0082671
1185.0000000,0.0280503,0.0108251
1186.0000000,0.0272627,0.0090845
1187.0000000,0.0260961,0.0081037
1188.0000000,0.0261041,0.0080979
1189.0000000,0.0261528,0.0080922
1190.0000000,0.0261636,0.0081236
1191.0000000,0.0261372,0.0081070
1192.0000000,0.0264650,0.0083041
1193.0000000,0.0260821,0.0080922
1194.0000000,0.0261813,0.0081054
1195.0000000,0.0262708,0.0081479
1196.0000000,0.0261758,0.0081056
1197.0000000,0.0261125,0.0081048
1198.0000000,0.0261710,0.0081146
1199.0000000,0.0265617,0.0083857
1200.0000000,0.0261643,0.0081121
1201.0000000,0.0261008,0.0081041
1202.0000000,0.0261581,0.0081160
1203.0000000,0.0262866,0.0081307
1204.0000000,0.0261782,0.0081259
1205.0000000,0.0279472,0.0104693
1206.0000000,0.0260980,0.0081137
1207.0000000,0.0262435,0.0081491
1208.0000000,0.0261101,0.0080945
1209.0000000,0.0261034,0.0080824
1210.0000000,0.0261060,0.0080862
1211.0000000,0.0260968,0.0080915
1212.0000000,0.0260793,0.0080826
1213.0000000,0.0261279,0.0081126
1214.0000000,0.0261449,0.0081253
1215.0000000,0.0262236,0.0081566
1216.0000000,0.0265703,0.0083651
1217.0000000,0.0261299,0.0081049
1218.0000000,0.0261513,0.0081014
1219.0000000,0.0260713,0.0081009
1220.0000000,0.0262449,0.0081586
1221.0000000,0.0267050,0.0084926
1222.0000000,0.0262173,0.0081480
1223.0000000,0.0261375,0.0081131
1224.0000000,0.0260777,0.0080796
1225.0000000,0.0261710,0.0081159
1226.0000000,0.0260790,0.0080833
1227.0000000,0.0263286,0.0081823
1228.0000000,0.0276632,0.0101179
1229.0000000,0.0263661,0.0082687
1230.0000000,0.0261616,0.0081332
1231.0000000,0.0260703,0.0080871
1232.0000000,0.0261392,0.0080918
1233.0000000,0.0265500,0.0083415
1234.0000000,0.0261107,0.0081132
1235.0000000,0.0261488,0.0081219
1236.0000000,0.0277026,0.0100212
1237.0000000,0.0280641,0.0106892
1238.0000000,0.0262101,0.0081156
1239.0000000,0.0260550,0.0080848
1240.0000000,0.0262540,0.0081623
1241.0000000,0.0260971,0.0081019
1242.0000000,0.0261006,0.0080850
1243.0000000,0.0261238,0.0080946
1244.0000000,0.0261208,0.0080774
1245.0000000,0.0261022,0.0080867
1246.0000000,0.0260861,0.0080843
1247.0000000,0.0260600,0.0080714
1248.0000000,0.0260867,0.0080659
1249.0000000,0.0261056,0.0080841
1250.0000000,0.0261012,0.0080942
1251.0000000,0.0261619,0.0081170
1252.0000000,0.0261304,0.0081033
1253.0000000,0.0260772,0.0080829
1254.0000000,0.0261737,0.0081370
1255.0000000,0.0260652,0.0080904
1256.0000000,0.0262040,0.0081389
1257.0000000,0.0261405,0.0080924
1258.0000000,0.0261980,0.0081301
1259.0000000,0.0261499,0.0080967
1260.0000000,0.0260935,0.0080807
1261.0000000,0.0261020,0.0080841
1262.0000000,0.0260879,0.0081035
1263.0000000,0.0261576,0.0081435
1264.0000000,0.0261045,0.0080938
1265.0000000,0.0261081,0.0080837
1266.0000000,0.0261049,0.0081129
1267.0000000,0.0261395,0.0080916
1268.0000000,0.0260807,0.0080725
1269.0000000,0.0265323,0.0083304
1270.0000000,0.0261162,0.0080911
1271.0000000,0.0273828,0.0094067
1272.0000000,0.0262037,0.0081413
1273.0000000,0.0261696,0.0080866
1274.0000000,0.0260373,0.0080707
1275.0000000,0.0261028,0.0080982
1276.0000000,0.0261055,0.0081000
1277.0000000,0.0288052,0.0123285
1278.0000000,0.0261227,0.0081281
1279.0000000,0.0278846,0.0105331
1280.0000000,0.0260667,0.0080586
1281.0000000,0.0265186,0.0083972
1282.0000000,0.0261083,0.0080907
1283.0000000,0.0260982,0.0080906
1284.0000000,0.0260634,0.0080828
1285.0000000,0.0261000,0.0080966
1286.0000000,0.0260793,0.0080718
1287.0000000,0.0269638,0.0088891
1288.0000000,0.0260909,0.0080839
1289.0000000,0.0261263,0.0081117
1290.0000000,0.0261405,0.0081255
1291.0000000,0.0265531,0.0084270
1292.0000000,0.0261767,0.0081166
1293.0000000,0.0261427,0.0081157
1294.0000000,0.0260875,0.0080998
1295.0000000,0.0350722,0.0233847
1296.0000000,0.0260438,0.0080726
1297.0000000,0.0263416,0.0081973
1298.0000000,0.0262053,0.0081096
1299.0000000,0.0261514,0.0080837
1300.0000000,0.0261738,0.0081292
1301.0000000,0.0260718,0.0080932
1302.0000000,0.0260820,0.0080838
1303.0000000,0.0261002,0.0080831
1304.0000000,0.0260595,0.0080832
1305.0000000,0.0260541,0.0080645
1306.0000000,0.0260168,0.0080726
1307.0000000,0.0260550,0.0080680
1308.0000000,0.0302880,0.0149922
1309.0000000,0.0261383,0.0081215
1310.0000000,0.0261238,0.0080844
1311.0000000,0.0260729,0.0080751
1312.0000000,0.0267607,0.0086001
1313.0000000,0.0261148,0.0080733
1314.0000000,0.0260899,0.0080719
1315.0000000,0.0261030,0.0080749
1316.0000000,0.0260194,0.0080675
1317.0000000,0.0261511,0.0080999
1318.0000000,0.0261456,0.0081102
1319.0000000,0.0260644,0.0080923
1320.0000000,0.0260145,0.0080631
1321.0000000,0.0266557,0.0085652
1322.0000000,0.0267756,0.0086729
1323.0000000,0.0260385,0.0080656
1324.0000000,0.0260190,0.0080708
1325.0000000,0.0260669,0.0080652
1326.0000000,0.0260335,0.0080686
1327.0000000,0.0260358,0.0080612
1328.0000000,0.0260098,0.0080631
1329.0000000,0.0260833,0.0080730
1330.0000000,0.0261998,0.0080982
1331.0000000,0.0260802,0.0080995
1332.0000000,0.0264231,0.0083365
1333.0000000,0.0261042,0.0080984
1334.0000000,0.0260738,0.0080696
1335.0000000,0.0260629,0.0080859
1336.0000000,0.0260337,0.0080854
1337.0000000,0.0260999,0.0080957
1338.0000000,0.0264365,0.0082930
1339.0000000,0.0262458,0.0081621
1340.0000000,0.0268937,0.0089643
1341.0000000,0.0260532,0.0080720
1342.0000000,0.0262318,0.0081313
1343.0000000,0.0259908,0.0080537
1344.0000000,0.0260153,0.0080840
1345.0000000,0.0261142,0.0080710
1346.0000000,0.0260793,0.0080877
1347.0000000,0.0261416,0.0080766
1348.0000000,0.0260498,0.0081096
1349.0000000,0.0273284,0.0092831
1350.0000000,0.0260669,0.0080803
1351.0000000,0.0260005,0.0080642
1352.0000000,0.0260385,0.0080645
1353.0000000,0.0260464,0.0080533
1354.0000000,0.0260969,0.0080696
1355.0000000,0.0260242,0.0080671
1356.0000000,0.0260365,0.0080831
1357.0000000,0.0260258,0.0080625
1358.0000000,0.0260993,0.0080782
1359.0000000,0.0261760,0.0081257
1360.0000000,0.0261869,0.0081569
1361.0000000,0.0260011,0.0080587
1362.0000000,0.0260087,0.0080521
1363.0000000,0.0260356,0.0080734
1364.0000000,0.0260907,0.0080882
1365.0000000,0.0260726,0.0080911
1366.0000000,0.0260399,0.0080722
1367.0000000,0.0262026,0.0081131
1368.0000000,0.0260310,0.0080835
1369.0000000,0.0260264,0.0080725
1370.0000000,0.0260272,0.0080698
1371.0000000,0.0274373,0.0097504
1372.0000000,0.0260281,0.0080478
1373.0000000,0.0260180,0.0080535
1374.0000000,0.0260895,0.0081011
1375.0000000,0.0261703,0.0080934
1376.0000000,0.0260893,0.0080962
1377.0000000,0.0260851,0.0081062
1378.0000000,0.0260088,0.0080513
1379.0000000,0.0260552,0.0080655
1380.0000000,0.0260833,0.0080713
1381.0000000,0.0260329,0.0080919
1382.0000000,0.0264160,0.0083014
1383.0000000,0.0260759,0.0080902
1384.0000000,0.0261771,0.0081390
1385.0000000,0.0261424,0.0081151
1386.0000000,0.0260742,0.0080711
1387.0000000,0.0264802,0.0083686
1388.0000000,0.0259880,0.0080566
1389.0000000,0.0260034,0.0080831
1390.0000000,0.0261226,0.0080825
1391.0000000,0.0259893,0.0080412
1392.0000000,0.0280390,0.0107574
1393.0000000,0.0267791,0.0086970
1394.0000000,0.0261149,0.0080906
1395.0000000,0.0260159,0.0080640
1396.0000000,0.0260323,0.0080548
1397.0000000,0.0260833,0.0080780
1398.0000000,0.0259853,0.0080316
1399.0000000,0.0261417,0.0080990
1400.0000000,0.0260367,0.0080494
1401.0000000,0.0260304,0.0080715
1402.0000000,0.0260142,0.0080647
1403.0000000,0.0260178,0.0080655
1404.0000000,0.0260381,0.0080609
1405.0000000,0.0260482,0.0080634
1406.0000000,0.0321033,0.0190429
1407.0000000,0.0260416,0.0080739
1408.0000000,0.0272120,0.0095019
1409.0000000,0.0260180,0.0080603
1410.0000000,0.0260582,0.0080509
1411.0000000,0.0275302,0.0101910
1412.0000000,0.0260845,0.0080760
1413.0000000,0.0259771,0.0080369
1414.0000000,0.0260255,0.0080685
1415.0000000,0.0260191,0.0080458
1416.0000000,0.0268632,0.0088253
1417.0000000,0.0260673,0.0080873
1418.0000000,0.0259919,0.0080599
1419.0000000,0.0261432,0.0081363
1420.0000000,0.0264555,0.0083876
1421.0000000,0.0260121,0.0080618
1422.0000000,0.0260156,0.0080462
1423.0000000,0.0261756,0.0081465
1424.0000000,0.0261531,0.0081214
1425.0000000,0.0261057,0.0080885
1426.0000000,0.0265193,0.0083892
1427.0000000,0.0259996,0.0080631
1428.0000000,0.0260990,0.0080695
1429.0000000,0.0259422,0.0080273
1430.0000000,0.0260065,0.0080460
1431.0000000,0.0261062,0.0080820
1432.0000000,0.0259906,0.0080397
1433.0000000,0.0260968,0.0080643
1434.0000000,0.0260599,0.0080764
1435.0000000,0.0261255,0.0080744
1436.0000000,0.0261479,0.0081560
1437.0000000,0.0263247,0.0083093
1438.0000000,0.0259639,0.0080363
1439.0000000,0.0262935,0.0082408
1440.0000000,0.0259768,0.0080456
1441.0000000,0.0269173,0.0088114
1442.0000000,0.0260296,0.0080636
1443.0000000,0.0260487,0.0080862
1444.0000000,0.0330664,0.0196973
1445.0000000,0.0261031,0.0080728
1446.0000000,0.0260496,0.0080699
1447.0000000,0.0260799,0.0080918
1448.0000000,0.0260127,0.0080485
1449.0000000,0.0259510,0.0080539
1450.0000000,0.0259693,0.0080323
1451.0000000,0.0259633,0.0080355
1452.0000000,0.0260191,0.0080602
1453.0000000,0.0260449,0.0080655
1454.0000000,0.0261318,0.0080640
1455.0000000,0.0259825,0.0080410
1456.0000000,0.0259838,0.0080419
1457.0000000,0.0259781,0.0080311
1458.0000000,0.0270343,0.0090521
1459.0000000,0.0260519,0.0080876
1460.0000000,0.0259727,0.0080458
1461.0000000,0.0260120,0.0080349
1462.0000000,0.0260241,0.0080387
1463.0000000,0.0259748,0.0080371
1464.0000000,0.0259974,0.0080333
1465.0000000,0.0259819,0.0080340
1466.0000000,0.0259563,0.0080270
1467.0000000,0.0259441,0.0080456
1468.0000000,0.0260520,0.0081005
1469.0000000,0.0260298,0.0080470
1470.0000000,0.0259933,0.0080526
1471.0000000,0.0277718,0.0103333
1472.0000000,0.0267299,0.0088024
1473.0000000,0.0260738,0.0080578
1474.0000000,0.0259909,0.0080386
1475.0000000,0.0259671,0.0080501
1476.0000000,0.0259925,0.0080548
1477.0000000,0.0260435,0.0080756
1478.0000000,0.0259526,0.0080520
1479.0000000,0.0259822,0.0080572
1480.0000000,0.0272755,0.0095223
1481.0000000,0.0274422,0.0096699
1482.0000000,0.0259624,0.0080209
1483.0000000,0.0265672,0.0085919
1484.0000000,0.0259412,0.0080537
1485.0000000,0.0259849,0.0080425
1486.0000000,0.0274880,0.0098035
1487.0000000,0.0259564,0.0080398
1488.0000000,0.0308773,0.0169513
1489.0000000,0.0259365,0.0080343
1490.0000000,0.0259234,0.0080201
1491.0000000,0.0259834,0.0080372
1492.0000000,0.0259862,0.0080446
1493.0000000,0.0269251,0.0090516
1494.0000000,0.0260925,0.0080549
1495.0000000,0.0260303,0.0080759
1496.0000000,0.0262853,0.0082082
1497.0000000,0.0261092,0.0080790
1498.0000000,0.0259386,0.0080173
1499.0000000,0.0261409,0.0081302
1500.0000000,0.0259497,0.0080222
1501.0000000,0.0260718,0.0081036
1502.0000000,0.0259836,0.0080512
1503.0000000,0.0259620,0.0080497
1504.0000000,0.0261971,0.0081773
1505.0000000,0.0304268,0.0161787
1506.0000000,0.0260143,0.0080473
1507.0000000,0.0259829,0.0080466
1508.0000000,0.0264024,0.0084369
1509.0000000,0.0263056,0.0082174
1510.0000000,0.0264532,0.0083602
1511.0000000,0.0259343,0.0080459
1512.0000000,0.0259352,0.0080501
1513.0000000,0.0260707,0.0080675
1514.0000000,0.0259394,0.0080332
1515.0000000,0.0262433,0.0082383
1516.0000000,0.0262726,0.0082440
1517.0000000,0.0259433,0.0080323
1518.0000000,0.0260720,0.0080645
1519.0000000,0.0263301,0.0082899
1520.0000000,0.0259850,0.0080480
1521.0000000,0.0259287,0.0080297
1522.0000000,0.0259950,0.0080520
1523.0000000,0.0260175,0.0080681
1524.0000000,0.0260406,0.0080877
1525.0000000,0.0259513,0.0080319
1526.0000000,0.0260375,0.0080464
1527.0000000,0.0260066,0.0080508
1528.0000000,0.0303867,0.0161352
1529.0000000,0.0262672,0.0082301
1530.0000000,0.0259286,0.0080224
1531.0000000,0.0260787,0.0080706
1532.0000000,0.0259541,0.0080420
1533.0000000,0.0260568,0.0080473
1534.0000000,0.0260191,0.0080409
1535.0000000,0.0261174,0.0081304
1536.0000000,0.0260081,0.0080593
1537.0000000,0.0259608,0.0080368
1538.0000000,0.0260069,0.0080573
1539.0000000,0.0260575,0.0080620
1540.0000000,0.0259528,0.0080452
1541.0000000,0.0262178,0.0081542
1542.0000000,0.0264486,0.0083428
1543.0000000,0.0259482,0.0080385
1544.0000000,0.0260207,0.0080732
1545.0000000,0.0262733,0.0082059
1546.0000000,0.0260707,0.0080602
1547.0000000,0.0260000,0.0080449
1548.0000000,0.0280052,0.0111125
1549.0000000,0.0259764,0.0080256
1550.0000000,0.0259855,0.0080216
1551.0000000,0.0260464,0.0080462
1552.0000000,0.0259760,0.0080160
1553.0000000,0.0261233,0.0081293
1554.0000000,0.0259574,0.0080655
1555.0000000,0.0258983,0.0080255
1556.0000000,0.0329585,0.0210791
1557.0000000,0.0259459,0.0080390
1558.0000000,0.0259171,0.0080338
1559.0000000,0.0259386,0.0080278
1560.0000000,0.0259202,0.0080170
1561.0000000,0.0259623,0.0080364
1562.0000000,0.0260132,0.0080399
1563.0000000,0.0259303,0.0080245
1564.0000000,0.0259362,0.0080288
1565.0000000,0.0315320,0.0182870
1566.0000000,0.0259105,0.0080361
1567.0000000,0.0265360,0.0084783
1568.0000000,0.0259938,0.0080755
1569.0000000,0.0259089,0.0080144
1570.0000000,0.0280156,0.0108368
1571.0000000,0.0260445,0.0080596
1572.0000000,0.0260555,0.0080686
1573.0000000,0.0259823,0.0080430
1574.0000000,0.0259409,0.0080063
1575.0000000,0.0273182,0.0095558
1576.0000000,0.0262695,0.0082817
1577.0000000,0.0259819,0.0080491
1578.0000000,0.0259457,0.0080303
1579.0000000,0.0259949,0.0080578
1580.0000000,0.0259683,0.0080372
1581.0000000,0.0262147,0.0081810
1582.0000000,0.0259077,0.0080310
1583.0000000,0.0260389,0.0080567
1584.0000000,0.0260080,0.0080698
1585.0000000,0.0259927,0.0080292
1586.0000000,0.0259251,0.0080266
1587.0000000,0.0259160,0.0080233
1588.0000000,0.0259692,0.0080616
1589.0000000,0.0304584,0.0171547
1590.0000000,0.0259228,0.0080208
1591.0000000,0.0260087,0.0080624
1592.0000000,0.0259584,0.0080214
1593.0000000,0.0260161,0.0080612
1594.0000000,0.0259455,0.0080427
1595.0000000,0.0259059,0.0080213
1596.0000000,0.0258655,0.0080073
1597.0000000,0.0259447,0.0080180
1598.0000000,0.0259531,0.0080326
1599.0000000,0.0263031,0.0082693
1600.0000000,0.0260060,0.0080401
1601.0000000,0.0259365,0.0080363
1602.0000000,0.0268464,0.0087927
1603.0000000,0.0259689,0.0080150
1604.0000000,0.0259155,0.0080125
1605.0000000,0.0260094,0.0080707
1606.0000000,0.0259276,0.0080222
1607.0000000,0.0259795,0.0080185
1608.0000000,0.0293001,0.0134827
1609.0000000,0.0259675,0.0080247
1610.0000000,0.0259756,0.0080600
1611.0000000,0.0259328,0.0080293
1612.0000000,0.0259714,0.0080425
1613.0000000,0.0349580,0.0240907
1614.0000000,0.0260298,0.0080438
1615.0000000,0.0258888,0.0080147
1616.0000000,0.0259217,0.0080334
1617.0000000,0.0264272,0.0083317
1618.0000000,0.0261844,0.0082068
1619.0000000,0.0266038,0.0086905
1620.0000000,0.0259061,0.0080046
1621.0000000,0.0271968,0.0094266
1622.0000000,0.0260244,0.0080885
1623.0000000,0.0258891,0.0080075
1624.0000000,0.0260452,0.0080689
1625.0000000,0.0259082,0.0080123
1626.0000000,0.0259329,0.0080349
1627.0000000,0.0259328,0.0080486
1628.0000000,0.0259456,0.0080334
1629.0000000,0.0259130,0.0080235
1630.0000000,0.0259701,0.0080368
1631.0000000,0.0258851,0.0080099
1632.0000000,0.0258975,0.0080290
1633.0000000,0.0259371,0.0080059
1634.0000000,0.0259193,0.0080239
1635.0000000,0.0258867,0.0080251
1636.0000000,0.0261181,0.0080711
1637.0000000,0.0261638,0.0080917
1638.0000000,0.0262184,0.0082056
1639.0000000,0.0259670,0.0080245
1640.0000000,0.0259858,0.0080459
1641.0000000,0.0259049,0.0080278
1642.0000000,0.0258621,0.0080098
1643.0000000,0.0259691,0.0080585
1644.0000000,0.0259639,0.0080114
1645.0000000,0.0259010,0.0080128
1646.0000000,0.0259039,0.0080139
1647.0000000,0.0263362,0.0083791
1648.0000000,0.0259259,0.0080172
1649.0000000,0.0258970,0.0080073
1650.0000000,0.0259311,0.0080033
1651.0000000,0.0258829,0.0080179
1652.0000000,0.0259570,0.0080196
1653.0000000,0.0259073,0.0080040
1654.0000000,0.0262778,0.0082626
1655.0000000,0.0259365,0.0080252
1656.0000000,0.0259207,0.0080317
1657.0000000,0.0259926,0.0080715
1658.0000000,0.0261121,0.0081133
1659.0000000,0.0258942,0.0080228
1660.0000000,0.0260134,0.0080364
1661.0000000,0.0258968,0.0080221
1662.0000000,0.0259814,0.0080559
1663.0000000,0.0258715,0.0080121
1664.0000000,0.0259318,0.0080177
1665.0000000,0.0259226,0.0080374
1666.0000000,0.0259053,0.0080320
1667.0000000,0.0259493,0.0080409
1668.0000000,0.0259316,0.0080098
1669.0000000,0.0258690,0.0079989
1670.0000000,0.0258833,0.0079968
1671.0000000,0.0260470,0.0080561
1672.0000000,0.0261934,0.0081531
1673.0000000,0.0258995,0.0080176
1674.0000000,0.0270559,0.0094260
1675.0000000,0.0259629,0.0080375
1676.0000000,0.0259010,0.0080521
1677.0000000,0.0258514,0.0080001
1678.0000000,0.0258734,0.0079942
1679.0000000,0.0258615,0.0080207
1680.0000000,0.0258891,0.0080001
1681.0000000,0.0259117,0.0080130
1682.0000000,0.0258701,0.0079976
1683.0000000,0.0259317,0.0080287
1684.0000000,0.0258430,0.0079940
1685.0000000,0.0259773,0.0080417
1686.0000000,0.0259603,0.0080360
1687.0000000,0.0268692,0.0090381
1688.0000000,0.0258635,0.0079833
1689.0000000,0.0261816,0.0081557
1690.0000000,0.0258630,0.0079930
1691.0000000,0.0258613,0.0080105
1692.0000000,0.0270054,0.0093583
1693.0000000,0.0260340,0.0081073
1694.0000000,0.0258617,0.0079936
1695.0000000,0.0258984,0.0080173
1696.0000000,0.0258993,0.0080154
1697.0000000,0.0259233,0.0080204
1698.0000000,0.0259803,0.0080682
1699.0000000,0.0285552,0.0130225
1700.0000000,0.0258496,0.0079987
1701.0000000,0.0259021,0.0080029
1702.0000000,0.0260005,0.0080230
1703.0000000,0.0259654,0.0080143
1704.0000000,0.0277171,0.0105792
1705.0000000,0.0258426,0.0079978
1706.0000000,0.0258892,0.0080115
1707.0000000,0.0258726,0.0079913
1708.0000000,0.0260294,0.0080804
1709.0000000,0.0258516,0.0080077
1710.0000000,0.0259176,0.0080152
1711.0000000,0.0258825,0.0079987
1712.0000000,0.0258456,0.0080032
1713.0000000,0.0258309,0.0079836
1714.0000000,0.0258584,0.0079944
1715.0000000,0.0259286,0.0080290
1716.0000000,0.0258605,0.0079932
1717.0000000,0.0258867,0.0079985
1718.0000000,0.0258634,0.0079943
1719.0000000,0.0259738,0.0080122
1720.0000000,0.0263905,0.0083703
1721.0000000,0.0258952,0.0080046
1722.0000000,0.0258948,0.0080076
1723.0000000,0.0265466,0.0085284
1724.0000000,0.0424312,0.0354759
1725.0000000,0.0258528,0.0080011
1726.0000000,0.0258764,0.0080038
1727.0000000,0.0259172,0.0080111
1728.0000000,0.0260672,0.0080560
1729.0000000,0.0259835,0.0080388
1730.0000000,0.0258579,0.0079887
1731.0000000,0.0263936,0.0084250
1732.0000000,0.0263465,0.0083250
1733.0000000,0.0259418,0.0080151
1734.0000000,0.0259183,0.0080111
1735.0000000,0.0259395,0.0080276
1736.0000000,0.0259281,0.0080354
1737.0000000,0.0269659,0.0093558
1738.0000000,0.0280325,0.0115260
1739.0000000,0.0260034,0.0080820
1740.0000000,0.0260076,0.0080942
1741.0000000,0.0260532,0.0081446
1742.0000000,0.0258639,0.0079927
1743.0000000,0.0421201,0.0362873
1744.0000000,0.0260799,0.0080700
1745.0000000,0.0258939,0.0080086
1746.0000000,0.0259069,0.0080181
1747.0000000,0.0259746,0.0080555
1748.0000000,0.0258432,0.0079741
1749.0000000,0.0268396,0.0091411
1750.0000000,0.0260903,0.0080651
1751.0000000,0.0261510,0.0082878
1752.0000000,0.0259278,0.0080296
1753.0000000,0.0258645,0.0080043
1754.0000000,0.0261166,0.0081380
1755.0000000,0.0258521,0.0079990
1756.0000000,0.0258500,0.0080006
1757.0000000,0.0275091,0.0104307
1758.0000000,0.0258201,0.0079775
1759.0000000,0.0258255,0.0079929
1760.0000000,0.0258506,0.0080054
1761.0000000,0.0259104,0.0080009
1762.0000000,0.0366055,0.0272687
1763.0000000,0.0258580,0.0079846
1764.0000000,0.0259043,0.0080097
1765.0000000,0.0258649,0.0079943
1766.0000000,0.0261352,0.0081574
1767.0000000,0.0258327,0.0079782
1768.0000000,0.0259048,0.0079987
1769.0000000,0.0260671,0.0081630
1770.0000000,0.0262915,0.0082986
1771.0000000,0.0260549,0.0081137
1772.0000000,0.0259504,0.0080521
1773.0000000,0.0258444,0.0079842
1774.0000000,0.0261875,0.0081972
1775.0000000,0.0258163,0.0079910
1776.0000000,0.0259109,0.0080216
1777.0000000,0.0258195,0.0079801
1778.0000000,0.0260830,0.0081267
1779.0000000,0.0259328,0.0080345
1780.0000000,0.0263498,0.0083650
1781.0000000,0.0258105,0.0079809
1782.0000000,0.0258044,0.0079797
1783.0000000,0.0259961,0.0080498
1784.0000000,0.0264885,0.0085644
1785.0000000,0.0260774,0.0081627
1786.0000000,0.0259548,0.0080275
1787.0000000,0.0311672,0.0185525
1788.0000000,0.0260067,0.0081001
1789.0000000,0.0258415,0.0080002
1790.0000000,0.0258808,0.0080519
1791.0000000,0.0259441,0.0080356
1792.0000000,0.0262768,0.0083586
1793.0000000,0.0272300,0.0097238
1794.0000000,0.0258526,0.0079816
1795.0000000,0.0257919,0.0079685
1796.0000000,0.0258404,0.0079766
1797.0000000,0.0258012,0.0079859
1798.0000000,0.0258305,0.0080031
1799.0000000,0.0296228,0.0151821
1800.0000000,0.0258616,0.0080232
1801.0000000,0.0257949,0.0079837
1802.0000000,0.0260590,0.0080882
1803.0000000,0.0258547,0.0079855
1804.0000000,0.0279661,0.0116386
1805.0000000,0.0258546,0.0079671
1806.0000000,0.0258028,0.0079829
1807.0000000,0.0268294,0.0090208
1808.0000000,0.0258123,0.0079809
1809.0000000,0.0258540,0.0079985
1810.0000000,0.0258804,0.0079981
1811.0000000,0.0260703,0.0081262
1812.0000000,0.0258202,0.0079662
1813.0000000,0.0258213,0.0079798
1814.0000000,0.0264881,0.0085091
1815.0000000,0.0269748,0.0092195
1816.0000000,0.0258759,0.0079901
1817.0000000,0.0258406,0.0079851
1818.0000000,0.0258146,0.0079754
1819.0000000,0.0264439,0.0085270
1820.0000000,0.0258555,0.0079801
1821.0000000,0.0258160,0.0079863
1822.0000000,0.0258713,0.0079981
1823.0000000,0.0259033,0.0080249
1824.0000000,0.0258534,0.0079978
1825.0000000,0.0258064,0.0079856
1826.0000000,0.0260563,0.0081227
1827.0000000,0.0259097,0.0080048
1828.0000000,0.0258507,0.0079979
1829.0000000,0.0259050,0.0080147
1830.0000000,0.0258663,0.0079818
1831.0000000,0.0257736,0.0079802
1832.0000000,0.0258215,0.0079831
1833.0000000,0.0258322,0.0079932
1834.0000000,0.0258304,0.0079867
1835.0000000,0.0259347,0.0080348
1836.0000000,0.0289841,0.0139167
1837.0000000,0.0258497,0.0079843
1838.0000000,0.0257902,0.0079747
1839.0000000,0.0274857,0.0102465
1840.0000000,0.0259568,0.0080962
1841.0000000,0.0262706,0.0082279
1842.0000000,0.0266040,0.0087471
1843.0000000,0.0259683,0.0080307
1844.0000000,0.0257714,0.0079781
1845.0000000,0.0258324,0.0079800
1846.0000000,0.0259313,0.0079985
1847.0000000,0.0377713,0.0294368
1848.0000000,0.0258000,0.0079812
1849.0000000,0.0282000,0.0123107
1850.0000000,0.0259376,0.0080688
1851.0000000,0.0261415,0.0082076
1852.0000000,0.0258982,0.0079978
1853.0000000,0.0258525,0.0079935
1854.0000000,0.0257914,0.0079700
1855.0000000,0.0266843,0.0089474
1856.0000000,0.0258474,0.0080147
1857.0000000,0.0257596,0.0079811
1858.0000000,0.0258486,0.0080107
1859.0000000,0.0259182,0.0080324
1860.0000000,0.0260002,0.0080821
1861.0000000,0.0259807,0.0080184
1862.0000000,0.0257882,0.0079847
1863.0000000,0.0257961,0.0079667
1864.0000000,0.0258135,0.0079930
1865.0000000,0.0258626,0.0080215
1866.0000000,0.0257898,0.0079723
1867.0000000,0.0257918,0.0079682
1868.0000000,0.0257721,0.0079695
1869.0000000,0.0257668,0.0079639
1870.0000000,0.0296918,0.0154868
1871.0000000,0.0258320,0.0079750
1872.0000000,0.0258294,0.0079921
1873.0000000,0.0258532,0.0079857
1874.0000000,0.0264302,0.0085983
1875.0000000,0.0266501,0.0089269
1876.0000000,0.0258950,0.0080030
1877.0000000,0.0258308,0.0079980
1878.0000000,0.0258296,0.0079850
1879.0000000,0.0258862,0.0080121
1880.0000000,0.0258215,0.0079871
1881.0000000,0.0274072,0.0103227
1882.0000000,0.0260078,0.0080415
1883.0000000,0.0258781,0.0079982
1884.0000000,0.0258008,0.0079840
1885.0000000,0.0258203,0.0079718
1886.0000000,0.0259813,0.0080194
1887.0000000,0.0257922,0.0079700
1888.0000000,0.0259004,0.0080088
1889.0000000,0.0258093,0.0079691
1890.0000000,0.0257873,0.0079720
1891.0000000,0.0258409,0.0079788
1892.0000000,0.0258864,0.0080168
1893.0000000,0.0258422,0.0079891
1894.0000000,0.0258057,0.0079682
1895.0000000,0.0261619,0.0080967
1896.0000000,0.0258495,0.0079842
1897.0000000,0.0260711,0.0080806
1898.0000000,0.0257605,0.0079692
1899.0000000,0.0257966,0.0079743
1900.0000000,0.0257980,0.0079735
1901.0000000,0.0265905,0.0088340
1902.0000000,0.0258569,0.0079714
1903.0000000,0.0258508,0.0079923
1904.0000000,0.0258582,0.0079718
1905.0000000,0.0257783,0.0079680
1906.0000000,0.0258784,0.0080011
1907.0000000,0.0258205,0.0079715
1908.0000000,0.0258091,0.0079873
1909.0000000,0.0263613,0.0084664
1910.0000000,0.0258027,0.0079675
1911.0000000,0.0299184,0.0161777
1912.0000000,0.0258829,0.0080160
1913.0000000,0.0259596,0.0080507
1914.0000000,0.0258132,0.0079691
1915.0000000,0.0261974,0.0083378
1916.0000000,0.0257835,0.0079968
1917.0000000,0.0259967,0.0080085
1918.0000000,0.0259764,0.0080791
1919.0000000,0.0258845,0.0080124
1920.0000000,0.0258938,0.0079935
1921.0000000,0.0257946,0.0079794
1922.0000000,0.0258231,0.0079612
1923.0000000,0.0258115,0.0079910
1924.0000000,0.0260813,0.0080516
1925.0000000,0.0258128,0.0079675
1926.0000000,0.0259000,0.0080383
1927.0000000,0.0267006,0.0091087
1928.0000000,0.0258027,0.0079785
1929.0000000,0.0257718,0.0079611
1930.0000000,0.0260033,0.0081271
1931.0000000,0.0258271,0.0080190
1932.0000000,0.0258415,0.0079906
1933.0000000,0.0258118,0.0079920
1934.0000000,0.0258359,0.0079892
1935.0000000,0.0258899,0.0080240
1936.0000000,0.0267956,0.0088209
1937.0000000,0.0257526,0.0079578
1938.0000000,0.0258348,0.0079944
1939.0000000,0.0265986,0.0088012
1940.0000000,0.0257965,0.0079656
1941.0000000,0.0257468,0.0079561
1942.0000000,0.0259462,0.0080621
1943.0000000,0.0262973,0.0084402
1944.0000000,0.0257624,0.0079594
1945.0000000,0.0265898,0.0088204
1946.0000000,0.0257771,0.0079690
1947.0000000,0.0257794,0.0079661
1948.0000000,0.0257935,0.0079849
1949.0000000,0.0258767,0.0080202
1950.0000000,0.0257552,0.0079603
1951.0000000,0.0262304,0.0082942
1952.0000000,0.0259053,0.0080386
1953.0000000,0.0259177,0.0080444
1954.0000000,0.0257536,0.0079617
1955.0000000,0.0258483,0.0079820
1956.0000000,0.0258837,0.0079779
1957.0000000,0.0257882,0.0079707
1958.0000000,0.0257543,0.0079532
1959.0000000,0.0258129,0.0079761
1960.0000000,0.0258253,0.0079836
1961.0000000,0.0257792,0.0079596
1962.0000000,0.0262903,0.0084029
1963.0000000,0.0257672,0.0079501
1964.0000000,0.0258207,0.0079845
1965.0000000,0.0262334,0.0082580
1966.0000000,0.0257929,0.0079884
1967.0000000,0.0258097,0.0079804
1968.0000000,0.0258061,0.0079746
1969.0000000,0.0258128,0.0080047
1970.0000000,0.0257542,0.0079559
1971.0000000,0.0264373,0.0085889
1972.0000000,0.0276227,0.0108535
1973.0000000,0.0258704,0.0079769
1974.0000000,0.0262558,0.0082829
1975.0000000,0.0257558,0.0079632
1976.0000000,0.0258376,0.0079811
1977.0000000,0.0258683,0.0079904
1978.0000000,0.0257736,0.0079589
1979.0000000,0.0258546,0.0079653
1980.0000000,0.0258528,0.0080001
1981.0000000,0.0257426,0.0079512
1982.0000000,0.0258314,0.0079890
1983.0000000,0.0258916,0.0080311
1984.0000000,0.0258249,0.0079721
1985.0000000,0.0257408,0.0079468
1986.0000000,0.0257310,0.0079520
1987.0000000,0.0257442,0.0079534
1988.0000000,0.0257348,0.0079588
1989.0000000,0.0257856,0.0079588
1990.0000000,0.0259045,0.0080285
1991.0000000,0.0257417,0.0079450
1992.0000000,0.0257974,0.0079614
1993.0000000,0.0258062,0.0079996
1994.0000000,0.0257827,0.0079530
1995.0000000,0.0257292,0.0079643
1996.0000000,0.0258884,0.0080108
1997.0000000,0.0258193,0.0080032
1998.0000000,0.0258631,0.0080095
1999.0000000,0.0257727,0.0079598
2000.0000000,0.0257687,0.0079624


==> data/mse-vae_circ-ThreeGPP-enc_var-genie-128rx-3p-lat-2.txt <==
ep,mse_m,mse_s
1.0000000,0.0683709,0.0189006
2.0000000,0.0645469,0.0188091
3.0000000,0.0623038,0.0183484
4.0000000,0.0607483,0.0179135
5.0000000,0.0594923,0.0177272
6.0000000,0.0584492,0.0174061
7.0000000,0.0572360,0.0171609
8.0000000,0.0563585,0.0171413
9.0000000,0.0557633,0.0171006
10.0000000,0.0553269,0.0173252
11.0000000,0.0549661,0.0171753
12.0000000,0.0547088,0.0174013
13.0000000,0.0543673,0.0172741
14.0000000,0.0541221,0.0171633
15.0000000,0.0538563,0.0171054
16.0000000,0.0536003,0.0171122
17.0000000,0.0535285,0.0177774
18.0000000,0.0531816,0.0174285
19.0000000,0.0530361,0.0174546
20.0000000,0.0529549,0.0174378
21.0000000,0.0526412,0.0175403
22.0000000,0.0528561,0.0169039
23.0000000,0.0523404,0.0169372
24.0000000,0.0522574,0.0169938
25.0000000,0.0521257,0.0170523
26.0000000,0.0519470,0.0172877
27.0000000,0.0518931,0.0168311
28.0000000,0.0518472,0.0165155
29.0000000,0.0516060,0.0165525
30.0000000,0.0515151,0.0171701
31.0000000,0.0515479,0.0171425
32.0000000,0.0513503,0.0176227
33.0000000,0.0512791,0.0170186
34.0000000,0.0512564,0.0180945
35.0000000,0.0511823,0.0168009
36.0000000,0.0510825,0.0174119
37.0000000,0.0510893,0.0164796
38.0000000,0.0511708,0.0178469
39.0000000,0.0508276,0.0177525
40.0000000,0.0507777,0.0172169
41.0000000,0.0507314,0.0174071
42.0000000,0.0508641,0.0175694
43.0000000,0.0507582,0.0178008
44.0000000,0.0506375,0.0189910
45.0000000,0.0505234,0.0172462
46.0000000,0.0505406,0.0185180
47.0000000,0.0504284,0.0165716
48.0000000,0.0504020,0.0170683
49.0000000,0.0504572,0.0190255
50.0000000,0.0506150,0.0178761
51.0000000,0.0504510,0.0189633
52.0000000,0.0502909,0.0181685
53.0000000,0.0507371,0.0181458
54.0000000,0.0502434,0.0172340
55.0000000,0.0502101,0.0186531
56.0000000,0.0502015,0.0165985
57.0000000,0.0501313,0.0169502
58.0000000,0.0501616,0.0188199
59.0000000,0.0500965,0.0178231
60.0000000,0.0500155,0.0183556
61.0000000,0.0502492,0.0167987
62.0000000,0.0500527,0.0172862
63.0000000,0.0500861,0.0172698
64.0000000,0.0501124,0.0186144
65.0000000,0.0499331,0.0178016
66.0000000,0.0500596,0.0176546
67.0000000,0.0500138,0.0181804
68.0000000,0.0498429,0.0182629
69.0000000,0.0500387,0.0205477
70.0000000,0.0499342,0.0190528
71.0000000,0.0498575,0.0190975
72.0000000,0.0497551,0.0185019
73.0000000,0.0497694,0.0180577
74.0000000,0.0497082,0.0200838
75.0000000,0.0498221,0.0170020
76.0000000,0.0497630,0.0198243
77.0000000,0.0495981,0.0180380
78.0000000,0.0496875,0.0194052
79.0000000,0.0496972,0.0176543
80.0000000,0.0496405,0.0179527
81.0000000,0.0495193,0.0188941
82.0000000,0.0497670,0.0210259
83.0000000,0.0495196,0.0187006
84.0000000,0.0494957,0.0187050
85.0000000,0.0496562,0.0172889
86.0000000,0.0494651,0.0186427
87.0000000,0.0495189,0.0188462
88.0000000,0.0493773,0.0183296
89.0000000,0.0494301,0.0181604
90.0000000,0.0494007,0.0184276
91.0000000,0.0495987,0.0191765
92.0000000,0.0494695,0.0182397
93.0000000,0.0495897,0.0177412
94.0000000,0.0495454,0.0206289
95.0000000,0.0494855,0.0188304
96.0000000,0.0494044,0.0186458
97.0000000,0.0493948,0.0191866
98.0000000,0.0493430,0.0180429
99.0000000,0.0493392,0.0182740
100.0000000,0.0495206,0.0199642
101.0000000,0.0493645,0.0187023
102.0000000,0.0494731,0.0188369
103.0000000,0.0493522,0.0198716
104.0000000,0.0493153,0.0201612
105.0000000,0.0494243,0.0200276
106.0000000,0.0492713,0.0193215
107.0000000,0.0493898,0.0195985
108.0000000,0.0493785,0.0191969
109.0000000,0.0492147,0.0204528
110.0000000,0.0494388,0.0188501
111.0000000,0.0492411,0.0187398
112.0000000,0.0492274,0.0210954
113.0000000,0.0494056,0.0222940
114.0000000,0.0492820,0.0220566
115.0000000,0.0490830,0.0180865
116.0000000,0.0493026,0.0195708
117.0000000,0.0491295,0.0195585
118.0000000,0.0491392,0.0183069
119.0000000,0.0493085,0.0207259
120.0000000,0.0489734,0.0189223
121.0000000,0.0492249,0.0179005
122.0000000,0.0491292,0.0195322
123.0000000,0.0491024,0.0184503
124.0000000,0.0489970,0.0192263
125.0000000,0.0491395,0.0199097
126.0000000,0.0491604,0.0215831
127.0000000,0.0490532,0.0200984
128.0000000,0.0491669,0.0187090
129.0000000,0.0490221,0.0192842
130.0000000,0.0492117,0.0228706
131.0000000,0.0490391,0.0189356
132.0000000,0.0491014,0.0182357
133.0000000,0.0489070,0.0189405
134.0000000,0.0490394,0.0193237
135.0000000,0.0490687,0.0199016
136.0000000,0.0489103,0.0172564
137.0000000,0.0489791,0.0206835
138.0000000,0.0489201,0.0197728
139.0000000,0.0488166,0.0182362
140.0000000,0.0488731,0.0194087
141.0000000,0.0491052,0.0233109
142.0000000,0.0490488,0.0193986
143.0000000,0.0487471,0.0193945
144.0000000,0.0488452,0.0194249
145.0000000,0.0489819,0.0187552
146.0000000,0.0489686,0.0191844
147.0000000,0.0488902,0.0204086
148.0000000,0.0488742,0.0196923
149.0000000,0.0488548,0.0188186
150.0000000,0.0489843,0.0177507
151.0000000,0.0489193,0.0198130
152.0000000,0.0488052,0.0202538
153.0000000,0.0489521,0.0192527
154.0000000,0.0488288,0.0212205
155.0000000,0.0490466,0.0198829
156.0000000,0.0488478,0.0207488
157.0000000,0.0488934,0.0221436
158.0000000,0.0487901,0.0204884
159.0000000,0.0486947,0.0196903
160.0000000,0.0491355,0.0179079
161.0000000,0.0489438,0.0204932
162.0000000,0.0490578,0.0194236
163.0000000,0.0488694,0.0187487
164.0000000,0.0487445,0.0195822
165.0000000,0.0487542,0.0195533
166.0000000,0.0494576,0.0199520
167.0000000,0.0487064,0.0179748
168.0000000,0.0485761,0.0183030
169.0000000,0.0488829,0.0183390
170.0000000,0.0487890,0.0190896
171.0000000,0.0487659,0.0197550
172.0000000,0.0489053,0.0207832
173.0000000,0.0487488,0.0202862
174.0000000,0.0487360,0.0213067
175.0000000,0.0490285,0.0225936
176.0000000,0.0487097,0.0208289
177.0000000,0.0486330,0.0212705
178.0000000,0.0485075,0.0203612
179.0000000,0.0487529,0.0215567
180.0000000,0.0487494,0.0196058
181.0000000,0.0487703,0.0207662
182.0000000,0.0486406,0.0196794
183.0000000,0.0484845,0.0184507
184.0000000,0.0485858,0.0205527
185.0000000,0.0487241,0.0191790
186.0000000,0.0485015,0.0192713
187.0000000,0.0485709,0.0197068
188.0000000,0.0484882,0.0192606
189.0000000,0.0486745,0.0214766
190.0000000,0.0486340,0.0199644
191.0000000,0.0486055,0.0197358
192.0000000,0.0486476,0.0189873
193.0000000,0.0486331,0.0208416
194.0000000,0.0486150,0.0173865
195.0000000,0.0486203,0.0216621
196.0000000,0.0485910,0.0213543
197.0000000,0.0485550,0.0190118
198.0000000,0.0484741,0.0203882
199.0000000,0.0485562,0.0187241
200.0000000,0.0483272,0.0188413
201.0000000,0.0487371,0.0213846
202.0000000,0.0485058,0.0208839
203.0000000,0.0484638,0.0191081
204.0000000,0.0485323,0.0204863
205.0000000,0.0485642,0.0208198
206.0000000,0.0484196,0.0185963
207.0000000,0.0486046,0.0228416
208.0000000,0.0483821,0.0202247
209.0000000,0.0483864,0.0190082
210.0000000,0.0484977,0.0218302
211.0000000,0.0485329,0.0209153
212.0000000,0.0484538,0.0216773
213.0000000,0.0483778,0.0200875
214.0000000,0.0482836,0.0203163
215.0000000,0.0484954,0.0180402
216.0000000,0.0484320,0.0203886
217.0000000,0.0484792,0.0222010
218.0000000,0.0483916,0.0212630
219.0000000,0.0484644,0.0220582
220.0000000,0.0485146,0.0201918
221.0000000,0.0485852,0.0213974
222.0000000,0.0486697,0.0226691
223.0000000,0.0484422,0.0210764
224.0000000,0.0486249,0.0219366
225.0000000,0.0484948,0.0223868
226.0000000,0.0483304,0.0196635
227.0000000,0.0485360,0.0216210
228.0000000,0.0484217,0.0202662
229.0000000,0.0484291,0.0202865
230.0000000,0.0484622,0.0201606
231.0000000,0.0483582,0.0213633
232.0000000,0.0483660,0.0209180
233.0000000,0.0487623,0.0238617
234.0000000,0.0482543,0.0206229
235.0000000,0.0484069,0.0187816
236.0000000,0.0482833,0.0208695
237.0000000,0.0484059,0.0196234
238.0000000,0.0485550,0.0195414
239.0000000,0.0485420,0.0212708
240.0000000,0.0484054,0.0200849
241.0000000,0.0483669,0.0221933
242.0000000,0.0485410,0.0190032
243.0000000,0.0483649,0.0238914
244.0000000,0.0483978,0.0214869
245.0000000,0.0484499,0.0226524
246.0000000,0.0483952,0.0213588
247.0000000,0.0483407,0.0214549
248.0000000,0.0483223,0.0220623
249.0000000,0.0483354,0.0220400
250.0000000,0.0484046,0.0224274
251.0000000,0.0482360,0.0190053
252.0000000,0.0483110,0.0216419
253.0000000,0.0483894,0.0218620
254.0000000,0.0490715,0.0193183
255.0000000,0.0481514,0.0212474
256.0000000,0.0482766,0.0216629
257.0000000,0.0482592,0.0218640
258.0000000,0.0481958,0.0196067
259.0000000,0.0485289,0.0248844
260.0000000,0.0482032,0.0211258
261.0000000,0.0483207,0.0222911
262.0000000,0.0481349,0.0194630
263.0000000,0.0484233,0.0220186
264.0000000,0.0483460,0.0199034
265.0000000,0.0482150,0.0215284
266.0000000,0.0483880,0.0223163
267.0000000,0.0483382,0.0228539
268.0000000,0.0483300,0.0217572
269.0000000,0.0483169,0.0228569
270.0000000,0.0482345,0.0205451
271.0000000,0.0481702,0.0204875
272.0000000,0.0482566,0.0223635
273.0000000,0.0482749,0.0195783
274.0000000,0.0480901,0.0200271
275.0000000,0.0481055,0.0193635
276.0000000,0.0481320,0.0199240
277.0000000,0.0482139,0.0194968
278.0000000,0.0482113,0.0213271
279.0000000,0.0480224,0.0205693
280.0000000,0.0480760,0.0210980
281.0000000,0.0483837,0.0237946
282.0000000,0.0480230,0.0219670
283.0000000,0.0479415,0.0207731
284.0000000,0.0487308,0.0172986
285.0000000,0.0479129,0.0191602
286.0000000,0.0479886,0.0217435
287.0000000,0.0479967,0.0208461
288.0000000,0.0480759,0.0207817
289.0000000,0.0480141,0.0210106
290.0000000,0.0480275,0.0196698
291.0000000,0.0482276,0.0207751
292.0000000,0.0482329,0.0208774
293.0000000,0.0481117,0.0208485
294.0000000,0.0481885,0.0219772
295.0000000,0.0482067,0.0226079
296.0000000,0.0481276,0.0221296
297.0000000,0.0489423,0.0174903
298.0000000,0.0483288,0.0256785
299.0000000,0.0481501,0.0207398
300.0000000,0.0480713,0.0214009
301.0000000,0.0480919,0.0223838
302.0000000,0.0479796,0.0207338
303.0000000,0.0481815,0.0223463
304.0000000,0.0481302,0.0218224
305.0000000,0.0481956,0.0235145
306.0000000,0.0480079,0.0211396
307.0000000,0.0482693,0.0204250
308.0000000,0.0481336,0.0246642
309.0000000,0.0480367,0.0212068
310.0000000,0.0481382,0.0242522
311.0000000,0.0479662,0.0225267
312.0000000,0.0481350,0.0213232
313.0000000,0.0480283,0.0219751
314.0000000,0.0476906,0.0209095
315.0000000,0.0479290,0.0210815
316.0000000,0.0479669,0.0222776
317.0000000,0.0480874,0.0235249
318.0000000,0.0479427,0.0225495
319.0000000,0.0483447,0.0236957
320.0000000,0.0481237,0.0250160
321.0000000,0.0479312,0.0211681
322.0000000,0.0482318,0.0231704
323.0000000,0.0478560,0.0223639
324.0000000,0.0478550,0.0215123
325.0000000,0.0478576,0.0211821
326.0000000,0.0481440,0.0249525
327.0000000,0.0477964,0.0213416
328.0000000,0.0479884,0.0215726
329.0000000,0.0479255,0.0221821
330.0000000,0.0479825,0.0204930
331.0000000,0.0478278,0.0224453
332.0000000,0.0479868,0.0252831
333.0000000,0.0479486,0.0227731
334.0000000,0.0479138,0.0231895
335.0000000,0.0477705,0.0216238
336.0000000,0.0480079,0.0226432
337.0000000,0.0481228,0.0234073
338.0000000,0.0478101,0.0213922
339.0000000,0.0481462,0.0215276
340.0000000,0.0478195,0.0217723
341.0000000,0.0479594,0.0230625
342.0000000,0.0481208,0.0241309
343.0000000,0.0477855,0.0214542
344.0000000,0.0478775,0.0206292
345.0000000,0.0481958,0.0236095
346.0000000,0.0478746,0.0210515
347.0000000,0.0479160,0.0217021
348.0000000,0.0479345,0.0239516
349.0000000,0.0479546,0.0236499
350.0000000,0.0478813,0.0243401
351.0000000,0.0477415,0.0210203
352.0000000,0.0479700,0.0233002
353.0000000,0.0478260,0.0220731
354.0000000,0.0479762,0.0233547
355.0000000,0.0479409,0.0226516
356.0000000,0.0481241,0.0241030
357.0000000,0.0480320,0.0247200
358.0000000,0.0479701,0.0231032
359.0000000,0.0479830,0.0230846
360.0000000,0.0479556,0.0220281
361.0000000,0.0478274,0.0222573
362.0000000,0.0478258,0.0231920
363.0000000,0.0480604,0.0241776
364.0000000,0.0480560,0.0256640
365.0000000,0.0481297,0.0254733
366.0000000,0.0479117,0.0232330
367.0000000,0.0478895,0.0234237
368.0000000,0.0478459,0.0220664
369.0000000,0.0481353,0.0248002
370.0000000,0.0479044,0.0227397
371.0000000,0.0479393,0.0212313
372.0000000,0.0479554,0.0233856
373.0000000,0.0479899,0.0236855
374.0000000,0.0476618,0.0219852
375.0000000,0.0480044,0.0210717
376.0000000,0.0479017,0.0236952
377.0000000,0.0476381,0.0218499
378.0000000,0.0478822,0.0209697
379.0000000,0.0480466,0.0211445
380.0000000,0.0479183,0.0220621
381.0000000,0.0479957,0.0232324
382.0000000,0.0480181,0.0224741
383.0000000,0.0479832,0.0213294
384.0000000,0.0481429,0.0256359
385.0000000,0.0480645,0.0232684
386.0000000,0.0478461,0.0229175
387.0000000,0.0479076,0.0244819
388.0000000,0.0480246,0.0227707
389.0000000,0.0478278,0.0211758
390.0000000,0.0480081,0.0255168
391.0000000,0.0478000,0.0219350
392.0000000,0.0481687,0.0251163
393.0000000,0.0479006,0.0225811
394.0000000,0.0481021,0.0246699
395.0000000,0.0478911,0.0241797
396.0000000,0.0478456,0.0232970
397.0000000,0.0479450,0.0210218
398.0000000,0.0480083,0.0223449
399.0000000,0.0478710,0.0236792
400.0000000,0.0478220,0.0237610
401.0000000,0.0480985,0.0261812
402.0000000,0.0482344,0.0228693
403.0000000,0.0478408,0.0217672
404.0000000,0.0477766,0.0222166
405.0000000,0.0477523,0.0226074
406.0000000,0.0477073,0.0228774
407.0000000,0.0478634,0.0235789
408.0000000,0.0476266,0.0203580
409.0000000,0.0478190,0.0230624
410.0000000,0.0479616,0.0242208
411.0000000,0.0480008,0.0228794
412.0000000,0.0480054,0.0227660
413.0000000,0.0480147,0.0262104
414.0000000,0.0479683,0.0242054
415.0000000,0.0480227,0.0263164
416.0000000,0.0477883,0.0234377
417.0000000,0.0478096,0.0237735
418.0000000,0.0478102,0.0241708
419.0000000,0.0476982,0.0226487
420.0000000,0.0478561,0.0260427
421.0000000,0.0477731,0.0232922
422.0000000,0.0477288,0.0213221
423.0000000,0.0478808,0.0259762
424.0000000,0.0476658,0.0219912
425.0000000,0.0478697,0.0247033
426.0000000,0.0476258,0.0220274
427.0000000,0.0476126,0.0214230
428.0000000,0.0479559,0.0235066
429.0000000,0.0481644,0.0273470
430.0000000,0.0476722,0.0231353
431.0000000,0.0478030,0.0206483
432.0000000,0.0479239,0.0243576
433.0000000,0.0476152,0.0211628
434.0000000,0.0479089,0.0239500
435.0000000,0.0477358,0.0251742
436.0000000,0.0476633,0.0230180
437.0000000,0.0476420,0.0200960
438.0000000,0.0476494,0.0214416
439.0000000,0.0480140,0.0237292
440.0000000,0.0477117,0.0244653
441.0000000,0.0478949,0.0254448
442.0000000,0.0476103,0.0215236
443.0000000,0.0478131,0.0221168
444.0000000,0.0476744,0.0236979
445.0000000,0.0479637,0.0240331
446.0000000,0.0476164,0.0212504
447.0000000,0.0476987,0.0209564
448.0000000,0.0477304,0.0221963
449.0000000,0.0476972,0.0215695
450.0000000,0.0476024,0.0205992
451.0000000,0.0478496,0.0245857
452.0000000,0.0477759,0.0229628
453.0000000,0.0477209,0.0215542
454.0000000,0.0477121,0.0231617
455.0000000,0.0477302,0.0234742
456.0000000,0.0473962,0.0220517
457.0000000,0.0475675,0.0234757
458.0000000,0.0480673,0.0267304
459.0000000,0.0478265,0.0208525
460.0000000,0.0477051,0.0228511
461.0000000,0.0474666,0.0202474
462.0000000,0.0476346,0.0234511
463.0000000,0.0474862,0.0201060
464.0000000,0.0474187,0.0189666
465.0000000,0.0476795,0.0223534
466.0000000,0.0476705,0.0226198
467.0000000,0.0476936,0.0231142
468.0000000,0.0474893,0.0204786
469.0000000,0.0474869,0.0212204
470.0000000,0.0478309,0.0256993
471.0000000,0.0480767,0.0235905
472.0000000,0.0477657,0.0216299
473.0000000,0.0476884,0.0252090
474.0000000,0.0479139,0.0228956
475.0000000,0.0474335,0.0206294
476.0000000,0.0475940,0.0214166
477.0000000,0.0476609,0.0217002
478.0000000,0.0473926,0.0195627
479.0000000,0.0478371,0.0222243
480.0000000,0.0478548,0.0222024
481.0000000,0.0476046,0.0207504
482.0000000,0.0481031,0.0228966
483.0000000,0.0476960,0.0221210
484.0000000,0.0477624,0.0246190
485.0000000,0.0479516,0.0208518
486.0000000,0.0477877,0.0241928
487.0000000,0.0474738,0.0207749
488.0000000,0.0477142,0.0258774
489.0000000,0.0476325,0.0225450
490.0000000,0.0479567,0.0281988
491.0000000,0.0477413,0.0226052
492.0000000,0.0479926,0.0231845
493.0000000,0.0482084,0.0225933
494.0000000,0.0476265,0.0226287
495.0000000,0.0474822,0.0228906
496.0000000,0.0474727,0.0225457
497.0000000,0.0476247,0.0219834
498.0000000,0.0479187,0.0297563
499.0000000,0.0497658,0.0249121
500.0000000,0.0474627,0.0216202
501.0000000,0.0476281,0.0225903
502.0000000,0.0476634,0.0234671
503.0000000,0.0474632,0.0220874
504.0000000,0.0475248,0.0206698
505.0000000,0.0474154,0.0219291
506.0000000,0.0474823,0.0219803
507.0000000,0.0477587,0.0239526
508.0000000,0.0477277,0.0262815
509.0000000,0.0476319,0.0226709
510.0000000,0.0475433,0.0267995
511.0000000,0.0477038,0.0258969
512.0000000,0.0477602,0.0264780
513.0000000,0.0477542,0.0225251
514.0000000,0.0477079,0.0243347
515.0000000,0.0477869,0.0236726
516.0000000,0.0475768,0.0224168
517.0000000,0.0477474,0.0225981
518.0000000,0.0479452,0.0251955
519.0000000,0.0476577,0.0245331
520.0000000,0.0477114,0.0206584
521.0000000,0.0478108,0.0204397
522.0000000,0.0476049,0.0212050
523.0000000,0.0477887,0.0194608
524.0000000,0.0477073,0.0237903
525.0000000,0.0474768,0.0235842
526.0000000,0.0477095,0.0221844
527.0000000,0.0475984,0.0246762
528.0000000,0.0474986,0.0228639
529.0000000,0.0475301,0.0216624
530.0000000,0.0472174,0.0192455
531.0000000,0.0476120,0.0209686
532.0000000,0.0472607,0.0201085
533.0000000,0.0476546,0.0256319
534.0000000,0.0476263,0.0235607
535.0000000,0.0474617,0.0229384
536.0000000,0.0473873,0.0235577
537.0000000,0.0472991,0.0241378
538.0000000,0.0473002,0.0216281
539.0000000,0.0474935,0.0244531
540.0000000,0.0474021,0.0221379
541.0000000,0.0473334,0.0227535
542.0000000,0.0475172,0.0210763
543.0000000,0.0475115,0.0248453
544.0000000,0.0473906,0.0245534
545.0000000,0.0473837,0.0224767
546.0000000,0.0474378,0.0229463
547.0000000,0.0472811,0.0225022
548.0000000,0.0472523,0.0203647
549.0000000,0.0479195,0.0193554
550.0000000,0.0480395,0.0217896
551.0000000,0.0473690,0.0241515
552.0000000,0.0474733,0.0235140
553.0000000,0.0475463,0.0222826
554.0000000,0.0474337,0.0231014
555.0000000,0.0475431,0.0247349
556.0000000,0.0475194,0.0226169
557.0000000,0.0474389,0.0205319
558.0000000,0.0474942,0.0223644
559.0000000,0.0476587,0.0220840
560.0000000,0.0475693,0.0215843
561.0000000,0.0476341,0.0232688
562.0000000,0.0477379,0.0221450
563.0000000,0.0473978,0.0209838
564.0000000,0.0475893,0.0253976
565.0000000,0.0474178,0.0225559
566.0000000,0.0473706,0.0217367
567.0000000,0.0473188,0.0217292
568.0000000,0.0471895,0.0208565
569.0000000,0.0474641,0.0227443
570.0000000,0.0475185,0.0215022
571.0000000,0.0474706,0.0235911
572.0000000,0.0473842,0.0210645
573.0000000,0.0472066,0.0193555
574.0000000,0.0474669,0.0219640
575.0000000,0.0475827,0.0229318
576.0000000,0.0473388,0.0198755
577.0000000,0.0471311,0.0209346
578.0000000,0.0476183,0.0239876
579.0000000,0.0475779,0.0181778
580.0000000,0.0473375,0.0197340
581.0000000,0.0472685,0.0218380
582.0000000,0.0477203,0.0217399
583.0000000,0.0474776,0.0221970
584.0000000,0.0472525,0.0219336
585.0000000,0.0473363,0.0210547
586.0000000,0.0473979,0.0202565
587.0000000,0.0474989,0.0218450
588.0000000,0.0477091,0.0237211
589.0000000,0.0476441,0.0253644
590.0000000,0.0477650,0.0247752
591.0000000,0.0476079,0.0233901
592.0000000,0.0477645,0.0230049
593.0000000,0.0477227,0.0220663
594.0000000,0.0476981,0.0212522
595.0000000,0.0479010,0.0219584
596.0000000,0.0475400,0.0222814
597.0000000,0.0473791,0.0203662
598.0000000,0.0476437,0.0239908
599.0000000,0.0474992,0.0274771
600.0000000,0.0475013,0.0206669
601.0000000,0.0471946,0.0195699
602.0000000,0.0472876,0.0208711
603.0000000,0.0472122,0.0206342
604.0000000,0.0471633,0.0255207
605.0000000,0.0470905,0.0207658
606.0000000,0.0472648,0.0215236
607.0000000,0.0472486,0.0222746
608.0000000,0.0474272,0.0194591
609.0000000,0.0472751,0.0198346
610.0000000,0.0473236,0.0221103
611.0000000,0.0478339,0.0181353
612.0000000,0.0470923,0.0196164
613.0000000,0.0474532,0.0233498
614.0000000,0.0472001,0.0205101
615.0000000,0.0471282,0.0203819
616.0000000,0.0472237,0.0200961
617.0000000,0.0476071,0.0220025
618.0000000,0.0471518,0.0203734
619.0000000,0.0472265,0.0204188
620.0000000,0.0474507,0.0236088
621.0000000,0.0473571,0.0218196
622.0000000,0.0471771,0.0207749
623.0000000,0.0472033,0.0219189
624.0000000,0.0475598,0.0218366
625.0000000,0.0477082,0.0203160
626.0000000,0.0471593,0.0205938
627.0000000,0.0473213,0.0205745
628.0000000,0.0472572,0.0218422
629.0000000,0.0473625,0.0208022
630.0000000,0.0470913,0.0203021
631.0000000,0.0471521,0.0189557
632.0000000,0.0472118,0.0220134
633.0000000,0.0473864,0.0232373
634.0000000,0.0473530,0.0221867
635.0000000,0.0476190,0.0231569
636.0000000,0.0474307,0.0210897
637.0000000,0.0473575,0.0203651
638.0000000,0.0473439,0.0206107
639.0000000,0.0472132,0.0205789
640.0000000,0.0477518,0.0233262
641.0000000,0.0472052,0.0188664
642.0000000,0.0476926,0.0232954
643.0000000,0.0479766,0.0202643
644.0000000,0.0472881,0.0220450
645.0000000,0.0472794,0.0216777
646.0000000,0.0480371,0.0265837
647.0000000,0.0475066,0.0206716
648.0000000,0.0471832,0.0209053
649.0000000,0.0473109,0.0194158
650.0000000,0.0471766,0.0199706
651.0000000,0.0472863,0.0219570
652.0000000,0.0473420,0.0196852
653.0000000,0.0473851,0.0205733
654.0000000,0.0473209,0.0183155
655.0000000,0.0472736,0.0196714
656.0000000,0.0473122,0.0233319
657.0000000,0.0471592,0.0214829
658.0000000,0.0472986,0.0218417
659.0000000,0.0474913,0.0223573
660.0000000,0.0473291,0.0188903
661.0000000,0.0474684,0.0224131
662.0000000,0.0472686,0.0211918
663.0000000,0.0471357,0.0204950
664.0000000,0.0471760,0.0193757
665.0000000,0.0475579,0.0192398
666.0000000,0.0474719,0.0205714
667.0000000,0.0472832,0.0216114
668.0000000,0.0472069,0.0220568
669.0000000,0.0470588,0.0206108
670.0000000,0.0471475,0.0215815
671.0000000,0.0471882,0.0219078
672.0000000,0.0472359,0.0217170
673.0000000,0.0473504,0.0217445
674.0000000,0.0472869,0.0220585
675.0000000,0.0472348,0.0205657
676.0000000,0.0471280,0.0208935
677.0000000,0.0472232,0.0211336
678.0000000,0.0473508,0.0230430
679.0000000,0.0471624,0.0206879
680.0000000,0.0472739,0.0221101
681.0000000,0.0474792,0.0216614
682.0000000,0.0472891,0.0228437
683.0000000,0.0474383,0.0230121
684.0000000,0.0474196,0.0241491
685.0000000,0.0473284,0.0229112
686.0000000,0.0474295,0.0224822
687.0000000,0.0471550,0.0222974
688.0000000,0.0472281,0.0216191
689.0000000,0.0471630,0.0211012
690.0000000,0.0474892,0.0253906
691.0000000,0.0473685,0.0220496
692.0000000,0.0473316,0.0218710
693.0000000,0.0477202,0.0232450
694.0000000,0.0473111,0.0220213
695.0000000,0.0478330,0.0257786
696.0000000,0.0474409,0.0229164
697.0000000,0.0472171,0.0213950
698.0000000,0.0472922,0.0221352
699.0000000,0.0473313,0.0226899
700.0000000,0.0473699,0.0235559
701.0000000,0.0475718,0.0218997
702.0000000,0.0473502,0.0229485
703.0000000,0.0471778,0.0204168
704.0000000,0.0471921,0.0230861
705.0000000,0.0476421,0.0273656
706.0000000,0.0473791,0.0217699
707.0000000,0.0472953,0.0203479
708.0000000,0.0473219,0.0219699
709.0000000,0.0472502,0.0233221
710.0000000,0.0472211,0.0227004
711.0000000,0.0472011,0.0243863
712.0000000,0.0472138,0.0223353
713.0000000,0.0471869,0.0215092
714.0000000,0.0477194,0.0239027
715.0000000,0.0471016,0.0222727
716.0000000,0.0473267,0.0227711
717.0000000,0.0471077,0.0215853
718.0000000,0.0474682,0.0212596
719.0000000,0.0471819,0.0214389
720.0000000,0.0472245,0.0205900
721.0000000,0.0471806,0.0217439
722.0000000,0.0471530,0.0227985
723.0000000,0.0472946,0.0240187
724.0000000,0.0475117,0.0250903
725.0000000,0.0472857,0.0217152
726.0000000,0.0470868,0.0208937
727.0000000,0.0472405,0.0213814
728.0000000,0.0474373,0.0240590
729.0000000,0.0473182,0.0212988
730.0000000,0.0470852,0.0231530
731.0000000,0.0471892,0.0203485
732.0000000,0.0471896,0.0200101
733.0000000,0.0470016,0.0197362
734.0000000,0.0470586,0.0224452
735.0000000,0.0470733,0.0214624
736.0000000,0.0469414,0.0217517
737.0000000,0.0470278,0.0186202
738.0000000,0.0468856,0.0215126
739.0000000,0.0469407,0.0191721
740.0000000,0.0471556,0.0214344
741.0000000,0.0470881,0.0224156
742.0000000,0.0470510,0.0217182
743.0000000,0.0471981,0.0215178
744.0000000,0.0472981,0.0234613
745.0000000,0.0472477,0.0220649
746.0000000,0.0469917,0.0210986
747.0000000,0.0472811,0.0236262
748.0000000,0.0470819,0.0216815
749.0000000,0.0471910,0.0205168
750.0000000,0.0472479,0.0210578
751.0000000,0.0475689,0.0257498
752.0000000,0.0471793,0.0235388
753.0000000,0.0471342,0.0220257
754.0000000,0.0470536,0.0205975
755.0000000,0.0472665,0.0247377
756.0000000,0.0470985,0.0229998
757.0000000,0.0470414,0.0229249
758.0000000,0.0471805,0.0225362
759.0000000,0.0470952,0.0215421
760.0000000,0.0471101,0.0220350
761.0000000,0.0471674,0.0210260
762.0000000,0.0472089,0.0234577
763.0000000,0.0471812,0.0220236
764.0000000,0.0469513,0.0206551
765.0000000,0.0471431,0.0219875
766.0000000,0.0470147,0.0209909
767.0000000,0.0471578,0.0208408
768.0000000,0.0472039,0.0225460
769.0000000,0.0471496,0.0206285
770.0000000,0.0472342,0.0203658
771.0000000,0.0472001,0.0221828
772.0000000,0.0472312,0.0247778
773.0000000,0.0471347,0.0251063
774.0000000,0.0472029,0.0210933
775.0000000,0.0470327,0.0220280
776.0000000,0.0471278,0.0229264
777.0000000,0.0473121,0.0230001
778.0000000,0.0471055,0.0222702
779.0000000,0.0471927,0.0216158
780.0000000,0.0472269,0.0228446
781.0000000,0.0470897,0.0208195
782.0000000,0.0467701,0.0187301
783.0000000,0.0469899,0.0201487
784.0000000,0.0470111,0.0204074
785.0000000,0.0470809,0.0212986
786.0000000,0.0470331,0.0214244
787.0000000,0.0471043,0.0217915
788.0000000,0.0470004,0.0207873
789.0000000,0.0468881,0.0202722
790.0000000,0.0469934,0.0208812
791.0000000,0.0470771,0.0199085
792.0000000,0.0468656,0.0208046
793.0000000,0.0468845,0.0200891
794.0000000,0.0466953,0.0191729
795.0000000,0.0469437,0.0199608
796.0000000,0.0469318,0.0199574
797.0000000,0.0468066,0.0195654
798.0000000,0.0468301,0.0209198
799.0000000,0.0469751,0.0202536
800.0000000,0.0473309,0.0224139
801.0000000,0.0476258,0.0240047
802.0000000,0.0470040,0.0210313
803.0000000,0.0471270,0.0184320
804.0000000,0.0470289,0.0211946
805.0000000,0.0470278,0.0209623
806.0000000,0.0475096,0.0203454
807.0000000,0.0468398,0.0203076
808.0000000,0.0473332,0.0210735
809.0000000,0.0473445,0.0233121
810.0000000,0.0469457,0.0230855
811.0000000,0.0471722,0.0222259
812.0000000,0.0469647,0.0223117
813.0000000,0.0470833,0.0225375
814.0000000,0.0472895,0.0245737
815.0000000,0.0472446,0.0226291
816.0000000,0.0470614,0.0200659
817.0000000,0.0469285,0.0202443
818.0000000,0.0471185,0.0243158
819.0000000,0.0470163,0.0206999
820.0000000,0.0468785,0.0210149
821.0000000,0.0470294,0.0217460
822.0000000,0.0471018,0.0231591
823.0000000,0.0470347,0.0208353
824.0000000,0.0470570,0.0212077
825.0000000,0.0474014,0.0227286
826.0000000,0.0471713,0.0223500
827.0000000,0.0471298,0.0231238
828.0000000,0.0469526,0.0197998
829.0000000,0.0474376,0.0247935
830.0000000,0.0471602,0.0218556
831.0000000,0.0470288,0.0225339
832.0000000,0.0472752,0.0247167
833.0000000,0.0470775,0.0239093
834.0000000,0.0471269,0.0219636
835.0000000,0.0472108,0.0236727
836.0000000,0.0473252,0.0250247
837.0000000,0.0471777,0.0217806
838.0000000,0.0470928,0.0217683
839.0000000,0.0471267,0.0220194
840.0000000,0.0474234,0.0242297
841.0000000,0.0472895,0.0256532
842.0000000,0.0472088,0.0237978
843.0000000,0.0472223,0.0238135
844.0000000,0.0472208,0.0238475
845.0000000,0.0475233,0.0232908
846.0000000,0.0472443,0.0243808
847.0000000,0.0471498,0.0213750
848.0000000,0.0469447,0.0200570
849.0000000,0.0471280,0.0212871
850.0000000,0.0472146,0.0249633
851.0000000,0.0471015,0.0221620
852.0000000,0.0471299,0.0236909
853.0000000,0.0470117,0.0219485
854.0000000,0.0470391,0.0234969
855.0000000,0.0467298,0.0199262
856.0000000,0.0472057,0.0192657
857.0000000,0.0469669,0.0218042
858.0000000,0.0470905,0.0237422
859.0000000,0.0471529,0.0233157
860.0000000,0.0472944,0.0271858
861.0000000,0.0472286,0.0272978
862.0000000,0.0469074,0.0213002
863.0000000,0.0471102,0.0247010
864.0000000,0.0476930,0.0189668
865.0000000,0.0470597,0.0213137
866.0000000,0.0471905,0.0224612
867.0000000,0.0471305,0.0214810
868.0000000,0.0470709,0.0230198
869.0000000,0.0468525,0.0219491
870.0000000,0.0469999,0.0211549
871.0000000,0.0469916,0.0205511
872.0000000,0.0470967,0.0215259
873.0000000,0.0473535,0.0230061
874.0000000,0.0470298,0.0216893
875.0000000,0.0471410,0.0231972
876.0000000,0.0470859,0.0231406
877.0000000,0.0471979,0.0240964
878.0000000,0.0468784,0.0222546
879.0000000,0.0470606,0.0204035
880.0000000,0.0473980,0.0204797
881.0000000,0.0471611,0.0221222
882.0000000,0.0471339,0.0228711
883.0000000,0.0470880,0.0218180
884.0000000,0.0471036,0.0223130
885.0000000,0.0472381,0.0248449
886.0000000,0.0468926,0.0203469
887.0000000,0.0468577,0.0208741
888.0000000,0.0466935,0.0210589
889.0000000,0.0469036,0.0201036
890.0000000,0.0467484,0.0198979
891.0000000,0.0469382,0.0208658
892.0000000,0.0468621,0.0210138
893.0000000,0.0468633,0.0220199
894.0000000,0.0469145,0.0212709
895.0000000,0.0470755,0.0206586
896.0000000,0.0469614,0.0210148
897.0000000,0.0472217,0.0247510
898.0000000,0.0468742,0.0199219
899.0000000,0.0469585,0.0217878
900.0000000,0.0469146,0.0214959
901.0000000,0.0469014,0.0198679
902.0000000,0.0471206,0.0254262
903.0000000,0.0473413,0.0244957
904.0000000,0.0467935,0.0194984
905.0000000,0.0469674,0.0216895
906.0000000,0.0468411,0.0215518
907.0000000,0.0469530,0.0233439
908.0000000,0.0471044,0.0228786
909.0000000,0.0468839,0.0204015
910.0000000,0.0469667,0.0234330
911.0000000,0.0473481,0.0220641
912.0000000,0.0468752,0.0215055
913.0000000,0.0469293,0.0232035
914.0000000,0.0471588,0.0224316
915.0000000,0.0469732,0.0217515
916.0000000,0.0472775,0.0228042
917.0000000,0.0468614,0.0217549
918.0000000,0.0466528,0.0196130
919.0000000,0.0467977,0.0210038
920.0000000,0.0470466,0.0229326
921.0000000,0.0467865,0.0197250
922.0000000,0.0467598,0.0197420
923.0000000,0.0468712,0.0223618
924.0000000,0.0470893,0.0228713
925.0000000,0.0472293,0.0232656
926.0000000,0.0472298,0.0215600
927.0000000,0.0477654,0.0275801
928.0000000,0.0469586,0.0236104
929.0000000,0.0469737,0.0211406
930.0000000,0.0469742,0.0223223
931.0000000,0.0468230,0.0208761
932.0000000,0.0469211,0.0197789
933.0000000,0.0468199,0.0199915
934.0000000,0.0467593,0.0200757
935.0000000,0.0468444,0.0214058
936.0000000,0.0469172,0.0229295
937.0000000,0.0471599,0.0225222
938.0000000,0.0471687,0.0248057
939.0000000,0.0468672,0.0205094
940.0000000,0.0471185,0.0236730
941.0000000,0.0473610,0.0237483
942.0000000,0.0470534,0.0226196
943.0000000,0.0472625,0.0244349
944.0000000,0.0468169,0.0177967
945.0000000,0.0470384,0.0224222
946.0000000,0.0468343,0.0220784
947.0000000,0.0471856,0.0221645
948.0000000,0.0470636,0.0233717
949.0000000,0.0471243,0.0219427
950.0000000,0.0469942,0.0202484
951.0000000,0.0467445,0.0203146
952.0000000,0.0467951,0.0199685
953.0000000,0.0468650,0.0192995
954.0000000,0.0465889,0.0179903
955.0000000,0.0466982,0.0196466
956.0000000,0.0469351,0.0240156
957.0000000,0.0470158,0.0225248
958.0000000,0.0470107,0.0221978
959.0000000,0.0469756,0.0206761
960.0000000,0.0467798,0.0195499
961.0000000,0.0468436,0.0225178
962.0000000,0.0470883,0.0254350
963.0000000,0.0468689,0.0226243
964.0000000,0.0470892,0.0227384
965.0000000,0.0471398,0.0245698
966.0000000,0.0470431,0.0230340
967.0000000,0.0469065,0.0236307
968.0000000,0.0467796,0.0216204
969.0000000,0.0473632,0.0236386
970.0000000,0.0471624,0.0230767
971.0000000,0.0469893,0.0212758
972.0000000,0.0468661,0.0210778
973.0000000,0.0467956,0.0223298
974.0000000,0.0470196,0.0233357
975.0000000,0.0468814,0.0204903
976.0000000,0.0468202,0.0206393
977.0000000,0.0469596,0.0236387
978.0000000,0.0466936,0.0198011
979.0000000,0.0471370,0.0198813
980.0000000,0.0468340,0.0192299
981.0000000,0.0467834,0.0207106
982.0000000,0.0467721,0.0195971
983.0000000,0.0472360,0.0220195
984.0000000,0.0466997,0.0199959
985.0000000,0.0470578,0.0217734
986.0000000,0.0469581,0.0222900
987.0000000,0.0468511,0.0221946
988.0000000,0.0470295,0.0220868
989.0000000,0.0469148,0.0221111
990.0000000,0.0472759,0.0215940
991.0000000,0.0470605,0.0222616
992.0000000,0.0469481,0.0228712
993.0000000,0.0470318,0.0220138
994.0000000,0.0470894,0.0226213
995.0000000,0.0472655,0.0220661
996.0000000,0.0469521,0.0216195
997.0000000,0.0470082,0.0216263
998.0000000,0.0472632,0.0248978
999.0000000,0.0470605,0.0242155
1000.0000000,0.0468487,0.0213565
1001.0000000,0.0470080,0.0214644
1002.0000000,0.0467794,0.0206822
1003.0000000,0.0471025,0.0220939
1004.0000000,0.0472070,0.0199563
1005.0000000,0.0470798,0.0246905
1006.0000000,0.0471544,0.0231332
1007.0000000,0.0472135,0.0245738
1008.0000000,0.0469467,0.0210952
1009.0000000,0.0470182,0.0229153
1010.0000000,0.0469163,0.0191923
1011.0000000,0.0469504,0.0188305
1012.0000000,0.0471358,0.0215954
1013.0000000,0.0471129,0.0217882
1014.0000000,0.0471116,0.0226535
1015.0000000,0.0470853,0.0224588
1016.0000000,0.0471423,0.0236920
1017.0000000,0.0470027,0.0221143
1018.0000000,0.0468569,0.0217063
1019.0000000,0.0471176,0.0220891
1020.0000000,0.0470913,0.0245146
1021.0000000,0.0470946,0.0235506
1022.0000000,0.0471430,0.0257153
1023.0000000,0.0471519,0.0230435
1024.0000000,0.0473591,0.0245565
1025.0000000,0.0469466,0.0224831
1026.0000000,0.0470137,0.0207512
1027.0000000,0.0472393,0.0255784
1028.0000000,0.0472202,0.0233968
1029.0000000,0.0469722,0.0231862
1030.0000000,0.0470445,0.0238356
1031.0000000,0.0471833,0.0250773
1032.0000000,0.0471954,0.0248852
1033.0000000,0.0471171,0.0236397
1034.0000000,0.0468943,0.0226087
1035.0000000,0.0468297,0.0211720
1036.0000000,0.0469196,0.0208532
1037.0000000,0.0470259,0.0227571
1038.0000000,0.0469595,0.0224471
1039.0000000,0.0472296,0.0250903
1040.0000000,0.0470861,0.0217999
1041.0000000,0.0470441,0.0196332
1042.0000000,0.0468642,0.0217731
1043.0000000,0.0470124,0.0227399
1044.0000000,0.0469007,0.0229099
1045.0000000,0.0468903,0.0210965
1046.0000000,0.0469382,0.0235409
1047.0000000,0.0470330,0.0229742
1048.0000000,0.0468662,0.0236090
1049.0000000,0.0468052,0.0205289
1050.0000000,0.0469239,0.0215775
1051.0000000,0.0469764,0.0220006
1052.0000000,0.0477535,0.0215939
1053.0000000,0.0469144,0.0220724
1054.0000000,0.0471731,0.0218255
1055.0000000,0.0471842,0.0244215


==> data/mse-vae_circ-ThreeGPP-enc_var-genie-128rx-3p-lat-4.txt <==
ep,mse_m,mse_s
1.0000000,0.0672479,0.0201118
2.0000000,0.0530538,0.0167548
3.0000000,0.0492753,0.0164189
4.0000000,0.0483674,0.0161927
5.0000000,0.0477829,0.0160919
6.0000000,0.0473400,0.0160870
7.0000000,0.0469900,0.0160928
8.0000000,0.0467231,0.0160081
9.0000000,0.0464782,0.0159854
10.0000000,0.0461863,0.0160566
11.0000000,0.0460171,0.0159828
12.0000000,0.0459079,0.0159370
13.0000000,0.0457010,0.0159723
14.0000000,0.0455709,0.0159011
15.0000000,0.0454343,0.0159935
16.0000000,0.0453537,0.0159056
17.0000000,0.0452480,0.0159389
18.0000000,0.0452022,0.0157990
19.0000000,0.0450760,0.0158993
20.0000000,0.0449630,0.0159529
21.0000000,0.0448518,0.0159664
22.0000000,0.0448121,0.0159435
23.0000000,0.0447941,0.0159668
24.0000000,0.0447182,0.0158909
25.0000000,0.0446429,0.0159471
26.0000000,0.0446224,0.0157363
27.0000000,0.0445017,0.0159413
28.0000000,0.0444801,0.0158027
29.0000000,0.0444473,0.0158498
30.0000000,0.0444224,0.0158756
31.0000000,0.0443649,0.0158067
32.0000000,0.0443055,0.0158755
33.0000000,0.0442315,0.0158093
34.0000000,0.0442100,0.0158585
35.0000000,0.0441563,0.0157066
36.0000000,0.0441122,0.0158499
37.0000000,0.0440624,0.0158157
38.0000000,0.0440008,0.0157843
39.0000000,0.0439888,0.0158161
40.0000000,0.0439039,0.0158051
41.0000000,0.0439569,0.0157643
42.0000000,0.0438945,0.0156239
43.0000000,0.0438360,0.0157108
44.0000000,0.0438053,0.0157488
45.0000000,0.0437670,0.0158680
46.0000000,0.0437379,0.0156842
47.0000000,0.0437579,0.0155749
48.0000000,0.0437049,0.0156070
49.0000000,0.0437011,0.0155745
50.0000000,0.0436249,0.0156419
51.0000000,0.0437205,0.0155801
52.0000000,0.0436782,0.0155159
53.0000000,0.0435143,0.0157101
54.0000000,0.0435228,0.0157909
55.0000000,0.0435001,0.0155303
56.0000000,0.0434440,0.0155328
57.0000000,0.0434348,0.0155955
58.0000000,0.0434202,0.0155180
59.0000000,0.0433745,0.0155490
60.0000000,0.0433657,0.0154790
61.0000000,0.0433346,0.0154741
62.0000000,0.0432586,0.0155679
63.0000000,0.0432999,0.0155136
64.0000000,0.0432443,0.0155325
65.0000000,0.0432121,0.0155032
66.0000000,0.0432180,0.0154356
67.0000000,0.0431643,0.0154737
68.0000000,0.0432171,0.0153462
69.0000000,0.0431362,0.0155113
70.0000000,0.0431356,0.0154148
71.0000000,0.0431595,0.0154294
72.0000000,0.0430577,0.0154560
73.0000000,0.0430218,0.0155119
74.0000000,0.0431005,0.0153813
75.0000000,0.0430159,0.0154801
76.0000000,0.0429810,0.0154130
77.0000000,0.0429909,0.0153239
78.0000000,0.0429495,0.0154255
79.0000000,0.0429269,0.0154072
80.0000000,0.0428900,0.0154444
81.0000000,0.0430251,0.0153132
82.0000000,0.0428721,0.0153605
83.0000000,0.0428559,0.0153946
84.0000000,0.0428727,0.0153936
85.0000000,0.0428474,0.0152899
86.0000000,0.0428328,0.0153222
87.0000000,0.0427418,0.0153886
88.0000000,0.0428238,0.0153341
89.0000000,0.0427468,0.0152866
90.0000000,0.0427350,0.0153948
91.0000000,0.0427369,0.0152354
92.0000000,0.0426953,0.0153683
93.0000000,0.0426731,0.0152835
94.0000000,0.0426474,0.0153531
95.0000000,0.0426329,0.0153845
96.0000000,0.0426401,0.0153336
97.0000000,0.0426500,0.0151832
98.0000000,0.0425945,0.0152209
99.0000000,0.0425633,0.0152038
100.0000000,0.0425497,0.0152907
101.0000000,0.0425247,0.0152298
102.0000000,0.0425457,0.0152220
103.0000000,0.0425357,0.0152615
104.0000000,0.0424999,0.0152226
105.0000000,0.0425043,0.0152267
106.0000000,0.0425595,0.0150839
107.0000000,0.0424521,0.0152677
108.0000000,0.0424330,0.0151671
109.0000000,0.0424399,0.0151129
110.0000000,0.0423997,0.0152161
111.0000000,0.0424220,0.0152994
112.0000000,0.0424342,0.0151394
113.0000000,0.0424149,0.0151065
114.0000000,0.0423489,0.0151512
115.0000000,0.0423779,0.0151318
116.0000000,0.0422913,0.0151209
117.0000000,0.0423213,0.0151038
118.0000000,0.0422613,0.0151511
119.0000000,0.0422457,0.0151172
120.0000000,0.0423658,0.0149805
121.0000000,0.0422492,0.0150602
122.0000000,0.0422147,0.0150822
123.0000000,0.0422410,0.0150806
124.0000000,0.0422025,0.0150806
125.0000000,0.0421960,0.0150996
126.0000000,0.0421994,0.0149943
127.0000000,0.0421709,0.0150610
128.0000000,0.0421324,0.0151434
129.0000000,0.0421663,0.0149979
130.0000000,0.0421467,0.0150037
131.0000000,0.0421346,0.0150145
132.0000000,0.0421044,0.0150969
133.0000000,0.0421238,0.0149344
134.0000000,0.0421283,0.0149830
135.0000000,0.0420837,0.0150126
136.0000000,0.0420612,0.0149595
137.0000000,0.0420703,0.0149414
138.0000000,0.0420135,0.0149520
139.0000000,0.0420686,0.0150133
140.0000000,0.0420069,0.0149684
141.0000000,0.0419669,0.0150808
142.0000000,0.0420316,0.0149675
143.0000000,0.0420007,0.0149256
144.0000000,0.0419284,0.0149296
145.0000000,0.0419639,0.0149009
146.0000000,0.0419283,0.0149887
147.0000000,0.0419241,0.0149645
148.0000000,0.0419171,0.0149027
149.0000000,0.0419069,0.0148809
150.0000000,0.0418657,0.0149041
151.0000000,0.0418814,0.0149843
152.0000000,0.0418844,0.0148694
153.0000000,0.0418901,0.0148280
154.0000000,0.0418301,0.0148976
155.0000000,0.0418728,0.0148515
156.0000000,0.0418408,0.0148419
157.0000000,0.0417960,0.0147861
158.0000000,0.0417842,0.0148396
159.0000000,0.0418417,0.0148734
160.0000000,0.0417725,0.0147634
161.0000000,0.0418002,0.0147685
162.0000000,0.0417373,0.0149300
163.0000000,0.0416931,0.0148448
164.0000000,0.0417392,0.0147571
165.0000000,0.0417198,0.0147797
166.0000000,0.0417006,0.0147593
167.0000000,0.0416827,0.0148275
168.0000000,0.0417271,0.0147448
169.0000000,0.0416554,0.0147719
170.0000000,0.0416406,0.0147074
171.0000000,0.0416645,0.0149099
172.0000000,0.0416018,0.0147499
173.0000000,0.0416312,0.0147443
174.0000000,0.0416258,0.0147311
175.0000000,0.0416240,0.0147142
176.0000000,0.0415880,0.0147239
177.0000000,0.0415918,0.0148135
178.0000000,0.0418390,0.0148634
179.0000000,0.0415622,0.0147130
180.0000000,0.0416536,0.0146758
181.0000000,0.0415286,0.0146939
182.0000000,0.0415810,0.0146626
183.0000000,0.0416767,0.0146242
184.0000000,0.0415540,0.0147665
185.0000000,0.0414762,0.0147630
186.0000000,0.0415277,0.0146790
187.0000000,0.0414714,0.0146607
188.0000000,0.0415219,0.0147137
189.0000000,0.0414317,0.0146733
190.0000000,0.0414367,0.0146218
191.0000000,0.0414561,0.0146763
192.0000000,0.0414072,0.0146168
193.0000000,0.0414155,0.0146080
194.0000000,0.0414498,0.0146572
195.0000000,0.0414014,0.0146118
196.0000000,0.0414012,0.0145969
197.0000000,0.0414807,0.0146677
198.0000000,0.0413617,0.0146277
199.0000000,0.0413956,0.0147214
200.0000000,0.0413599,0.0145902
201.0000000,0.0413077,0.0146810
202.0000000,0.0413568,0.0146107
203.0000000,0.0413158,0.0145522
204.0000000,0.0412700,0.0145304
205.0000000,0.0412465,0.0145560
206.0000000,0.0412921,0.0145907
207.0000000,0.0412751,0.0146378
208.0000000,0.0412530,0.0144949
209.0000000,0.0412077,0.0145696
210.0000000,0.0412468,0.0145536
211.0000000,0.0412871,0.0145167
212.0000000,0.0412754,0.0144564
213.0000000,0.0411924,0.0145578
214.0000000,0.0412763,0.0144589
215.0000000,0.0412289,0.0145748
216.0000000,0.0411917,0.0144767
217.0000000,0.0411988,0.0147072
218.0000000,0.0412191,0.0145517
219.0000000,0.0411546,0.0145174
220.0000000,0.0411674,0.0144750
221.0000000,0.0413379,0.0144358
222.0000000,0.0411544,0.0144261
223.0000000,0.0411456,0.0146671
224.0000000,0.0411954,0.0144689
225.0000000,0.0410746,0.0145621
226.0000000,0.0411657,0.0145184
227.0000000,0.0410947,0.0145947
228.0000000,0.0411022,0.0145642
229.0000000,0.0410526,0.0144545
230.0000000,0.0410713,0.0145007
231.0000000,0.0411397,0.0143669
232.0000000,0.0410505,0.0145104
233.0000000,0.0410559,0.0144481
234.0000000,0.0410312,0.0144315
235.0000000,0.0410161,0.0144698
236.0000000,0.0410256,0.0144059
237.0000000,0.0410501,0.0146815
238.0000000,0.0410674,0.0145043
239.0000000,0.0409702,0.0145415
240.0000000,0.0410114,0.0144257
241.0000000,0.0410376,0.0144255
242.0000000,0.0410841,0.0143437
243.0000000,0.0409849,0.0144084
244.0000000,0.0409755,0.0144175
245.0000000,0.0409530,0.0145125
246.0000000,0.0410632,0.0143964
247.0000000,0.0409258,0.0144522
248.0000000,0.0409091,0.0143563
249.0000000,0.0409319,0.0146715
250.0000000,0.0409814,0.0143491
251.0000000,0.0409109,0.0145642
252.0000000,0.0409221,0.0143265
253.0000000,0.0409170,0.0144438
254.0000000,0.0408511,0.0144791
255.0000000,0.0408898,0.0143302
256.0000000,0.0408182,0.0144156
257.0000000,0.0408432,0.0144195
258.0000000,0.0410090,0.0143621
259.0000000,0.0409261,0.0144439
260.0000000,0.0408542,0.0145732
261.0000000,0.0408904,0.0143725
262.0000000,0.0408545,0.0145553
263.0000000,0.0410190,0.0144155
264.0000000,0.0408267,0.0144014
265.0000000,0.0408052,0.0144122
266.0000000,0.0408493,0.0143524
267.0000000,0.0408071,0.0143224
268.0000000,0.0408031,0.0145337
269.0000000,0.0407847,0.0143628
270.0000000,0.0407764,0.0144122
271.0000000,0.0408246,0.0143315
272.0000000,0.0407781,0.0144828
273.0000000,0.0407857,0.0143325
274.0000000,0.0407940,0.0143658
275.0000000,0.0407512,0.0145454
276.0000000,0.0407407,0.0145044
277.0000000,0.0408652,0.0142424
278.0000000,0.0407447,0.0144808
279.0000000,0.0407205,0.0143456
280.0000000,0.0407241,0.0143553
281.0000000,0.0407259,0.0144183
282.0000000,0.0407858,0.0143088
283.0000000,0.0411918,0.0143117
284.0000000,0.0406508,0.0142887
285.0000000,0.0407090,0.0144116
286.0000000,0.0406489,0.0143365
287.0000000,0.0406845,0.0143877
288.0000000,0.0406874,0.0144029
289.0000000,0.0405929,0.0143958
290.0000000,0.0406973,0.0145096
291.0000000,0.0406135,0.0143845
292.0000000,0.0407541,0.0142598
293.0000000,0.0406325,0.0144561
294.0000000,0.0406102,0.0143144
295.0000000,0.0406251,0.0144259
296.0000000,0.0406423,0.0145565
297.0000000,0.0405819,0.0143669
298.0000000,0.0405340,0.0142772
299.0000000,0.0405601,0.0143134
300.0000000,0.0406556,0.0143355
301.0000000,0.0405487,0.0144864
302.0000000,0.0405691,0.0143935
303.0000000,0.0405567,0.0143716
304.0000000,0.0405572,0.0142363
305.0000000,0.0405546,0.0142716
306.0000000,0.0405463,0.0143554
307.0000000,0.0405955,0.0145101
308.0000000,0.0405812,0.0145561
309.0000000,0.0405485,0.0144411
310.0000000,0.0405967,0.0143483
311.0000000,0.0404893,0.0143807
312.0000000,0.0405143,0.0143380
313.0000000,0.0405148,0.0143252
314.0000000,0.0404805,0.0142396
315.0000000,0.0404953,0.0142375
316.0000000,0.0404807,0.0142768
317.0000000,0.0405339,0.0143767
318.0000000,0.0405011,0.0144633
319.0000000,0.0406476,0.0144089
320.0000000,0.0406686,0.0144644
321.0000000,0.0404802,0.0144297
322.0000000,0.0404545,0.0143953
323.0000000,0.0404812,0.0143635
324.0000000,0.0404416,0.0142582
325.0000000,0.0404958,0.0141506
326.0000000,0.0404140,0.0144398
327.0000000,0.0404271,0.0144307
328.0000000,0.0404245,0.0144499
329.0000000,0.0404318,0.0145096
330.0000000,0.0404556,0.0144066
331.0000000,0.0404261,0.0144725
332.0000000,0.0404125,0.0142858
333.0000000,0.0404394,0.0142139
334.0000000,0.0405378,0.0143771
335.0000000,0.0403959,0.0142166
336.0000000,0.0403706,0.0143968
337.0000000,0.0404003,0.0142887
338.0000000,0.0403723,0.0143693
339.0000000,0.0403718,0.0141700
340.0000000,0.0404097,0.0142976
341.0000000,0.0404405,0.0142687
342.0000000,0.0403623,0.0146584
343.0000000,0.0404803,0.0143556
344.0000000,0.0404151,0.0143512
345.0000000,0.0404239,0.0142231
346.0000000,0.0403133,0.0144711
347.0000000,0.0403604,0.0145046
348.0000000,0.0403421,0.0143545
349.0000000,0.0403036,0.0143169
350.0000000,0.0403933,0.0145134
351.0000000,0.0402710,0.0143080
352.0000000,0.0403188,0.0144612
353.0000000,0.0402739,0.0143157
354.0000000,0.0403065,0.0142548
355.0000000,0.0403219,0.0147424
356.0000000,0.0402671,0.0144336
357.0000000,0.0403623,0.0143170
358.0000000,0.0403151,0.0143898
359.0000000,0.0403131,0.0143123
360.0000000,0.0403037,0.0145485
361.0000000,0.0402669,0.0145813
362.0000000,0.0402665,0.0143547
363.0000000,0.0402894,0.0145801
364.0000000,0.0402640,0.0145422
365.0000000,0.0402887,0.0144934
366.0000000,0.0402915,0.0145976
367.0000000,0.0402729,0.0147837
368.0000000,0.0402653,0.0144962
369.0000000,0.0402378,0.0146031
370.0000000,0.0402365,0.0144754
371.0000000,0.0402880,0.0146857
372.0000000,0.0402720,0.0147989
373.0000000,0.0402847,0.0144607
374.0000000,0.0402412,0.0144124
375.0000000,0.0401876,0.0142653
376.0000000,0.0402247,0.0143038
377.0000000,0.0401744,0.0144692
378.0000000,0.0404692,0.0146178
379.0000000,0.0402169,0.0145566
380.0000000,0.0401867,0.0143679
381.0000000,0.0402075,0.0142942
382.0000000,0.0401794,0.0143029
383.0000000,0.0402385,0.0142229
384.0000000,0.0402044,0.0148122
385.0000000,0.0401903,0.0144651
386.0000000,0.0401870,0.0145531
387.0000000,0.0401825,0.0144387
388.0000000,0.0401375,0.0143767
389.0000000,0.0401292,0.0142800
390.0000000,0.0401948,0.0145084
391.0000000,0.0401387,0.0144851
392.0000000,0.0402322,0.0144171
393.0000000,0.0402559,0.0145886
394.0000000,0.0402002,0.0144681
395.0000000,0.0401251,0.0145194
396.0000000,0.0401165,0.0145568
397.0000000,0.0401106,0.0145808
398.0000000,0.0401856,0.0146044
399.0000000,0.0401035,0.0146669
400.0000000,0.0401183,0.0144659
401.0000000,0.0401376,0.0146830
402.0000000,0.0401071,0.0146265
403.0000000,0.0401017,0.0145058
404.0000000,0.0401199,0.0143972
405.0000000,0.0401778,0.0150561
406.0000000,0.0401795,0.0143149
407.0000000,0.0400820,0.0143975
408.0000000,0.0401086,0.0145755
409.0000000,0.0402767,0.0147838
410.0000000,0.0400815,0.0145921
411.0000000,0.0405898,0.0146242
412.0000000,0.0401658,0.0149290
413.0000000,0.0400668,0.0146564
414.0000000,0.0401141,0.0146449
415.0000000,0.0401246,0.0149508
416.0000000,0.0401127,0.0149046
417.0000000,0.0401089,0.0148474
418.0000000,0.0400580,0.0148319
419.0000000,0.0400816,0.0146522
420.0000000,0.0400916,0.0146939
421.0000000,0.0400717,0.0148468
422.0000000,0.0400692,0.0147123
423.0000000,0.0400676,0.0146327
424.0000000,0.0401072,0.0147441
425.0000000,0.0400301,0.0146486
426.0000000,0.0403385,0.0152267
427.0000000,0.0400423,0.0145071
428.0000000,0.0401305,0.0154153
429.0000000,0.0400594,0.0149086
430.0000000,0.0400287,0.0147364
431.0000000,0.0400685,0.0151601
432.0000000,0.0400487,0.0149161
433.0000000,0.0400500,0.0150219
434.0000000,0.0400687,0.0147580
435.0000000,0.0401141,0.0146280
436.0000000,0.0400746,0.0150418
437.0000000,0.0405963,0.0147797
438.0000000,0.0399966,0.0146589
439.0000000,0.0400940,0.0146204
440.0000000,0.0400063,0.0150477
441.0000000,0.0400254,0.0148358
442.0000000,0.0400999,0.0152296
443.0000000,0.0400044,0.0150703
444.0000000,0.0400647,0.0148598
445.0000000,0.0400815,0.0148377
446.0000000,0.0400020,0.0152312
447.0000000,0.0400148,0.0143735
448.0000000,0.0399736,0.0147389
449.0000000,0.0399674,0.0147869
450.0000000,0.0401892,0.0150164
451.0000000,0.0400264,0.0148429
452.0000000,0.0399846,0.0148946
453.0000000,0.0399602,0.0147352
454.0000000,0.0399727,0.0147193
455.0000000,0.0402434,0.0153913
456.0000000,0.0399374,0.0147847
457.0000000,0.0399689,0.0148672
458.0000000,0.0399576,0.0152185
459.0000000,0.0400006,0.0147024
460.0000000,0.0400187,0.0149749
461.0000000,0.0399546,0.0150970
462.0000000,0.0399573,0.0150616
463.0000000,0.0402731,0.0148529
464.0000000,0.0399747,0.0148320
465.0000000,0.0399283,0.0150075
466.0000000,0.0399949,0.0151590
467.0000000,0.0399939,0.0153701
468.0000000,0.0399287,0.0148605
469.0000000,0.0399226,0.0146977
470.0000000,0.0400459,0.0151153
471.0000000,0.0399840,0.0150805
472.0000000,0.0400059,0.0146631
473.0000000,0.0400129,0.0147965
474.0000000,0.0399559,0.0150563
475.0000000,0.0399580,0.0153552
476.0000000,0.0399826,0.0155014
477.0000000,0.0399609,0.0150235
478.0000000,0.0399200,0.0150007
479.0000000,0.0400014,0.0152667
480.0000000,0.0399824,0.0155399
481.0000000,0.0399326,0.0149350
482.0000000,0.0399237,0.0151044
483.0000000,0.0399891,0.0156068
484.0000000,0.0398963,0.0147746
485.0000000,0.0399461,0.0154015
486.0000000,0.0399650,0.0155282
487.0000000,0.0399443,0.0155599
488.0000000,0.0399066,0.0152697
489.0000000,0.0399544,0.0150860
490.0000000,0.0400506,0.0153290
491.0000000,0.0398708,0.0154038
492.0000000,0.0399177,0.0155241
493.0000000,0.0401092,0.0154956
494.0000000,0.0398776,0.0149284
495.0000000,0.0399127,0.0146628
496.0000000,0.0399606,0.0154502
497.0000000,0.0399227,0.0154428
498.0000000,0.0398925,0.0155076
499.0000000,0.0399229,0.0151391
500.0000000,0.0399320,0.0151665
501.0000000,0.0399365,0.0151983
502.0000000,0.0398721,0.0153778
503.0000000,0.0398940,0.0150543
504.0000000,0.0398931,0.0152986
505.0000000,0.0399173,0.0159298
506.0000000,0.0399012,0.0152485
507.0000000,0.0400322,0.0154465
508.0000000,0.0400009,0.0151594
509.0000000,0.0399369,0.0153626
510.0000000,0.0399688,0.0157727
511.0000000,0.0400189,0.0152106
512.0000000,0.0398739,0.0153323
513.0000000,0.0398386,0.0152289
514.0000000,0.0398413,0.0148181
515.0000000,0.0399720,0.0154842
516.0000000,0.0398514,0.0152402
517.0000000,0.0398856,0.0151580
518.0000000,0.0398964,0.0152598
519.0000000,0.0398903,0.0152004
520.0000000,0.0398658,0.0156333
521.0000000,0.0398908,0.0151799
522.0000000,0.0398104,0.0152057
523.0000000,0.0399091,0.0153632
524.0000000,0.0399407,0.0162457
525.0000000,0.0401077,0.0150161
526.0000000,0.0398562,0.0154767
527.0000000,0.0398486,0.0153480
528.0000000,0.0398495,0.0153441
529.0000000,0.0398315,0.0152580
530.0000000,0.0406279,0.0162051
531.0000000,0.0398914,0.0152242
532.0000000,0.0399401,0.0155258
533.0000000,0.0398060,0.0152258
534.0000000,0.0400433,0.0161062
535.0000000,0.0398803,0.0158744
536.0000000,0.0398519,0.0156368
537.0000000,0.0398394,0.0155417
538.0000000,0.0398362,0.0157085
539.0000000,0.0397787,0.0150162
540.0000000,0.0397784,0.0152113
541.0000000,0.0397935,0.0151633
542.0000000,0.0398241,0.0160089
543.0000000,0.0398674,0.0155787
544.0000000,0.0398262,0.0155763
545.0000000,0.0399282,0.0153418
546.0000000,0.0398068,0.0155535
547.0000000,0.0398026,0.0156215
548.0000000,0.0397938,0.0156130
549.0000000,0.0399396,0.0164037
550.0000000,0.0398106,0.0154372
551.0000000,0.0397728,0.0152366
552.0000000,0.0397685,0.0153553
553.0000000,0.0398544,0.0153837
554.0000000,0.0397742,0.0152204
555.0000000,0.0398022,0.0156197
556.0000000,0.0398539,0.0157982
557.0000000,0.0397609,0.0149030
558.0000000,0.0398198,0.0159239
559.0000000,0.0397448,0.0154937
560.0000000,0.0397881,0.0158581
561.0000000,0.0399065,0.0162022
562.0000000,0.0398193,0.0154455
563.0000000,0.0398876,0.0156773
564.0000000,0.0398893,0.0164976
565.0000000,0.0397928,0.0157859
566.0000000,0.0401628,0.0163729
567.0000000,0.0399710,0.0164510
568.0000000,0.0397872,0.0159472
569.0000000,0.0398999,0.0159725
570.0000000,0.0398523,0.0155309
571.0000000,0.0398195,0.0160790
572.0000000,0.0397726,0.0153105
573.0000000,0.0405029,0.0163329
574.0000000,0.0397952,0.0157128
575.0000000,0.0397821,0.0156276
576.0000000,0.0400586,0.0161614
577.0000000,0.0397850,0.0155884
578.0000000,0.0397222,0.0160066
579.0000000,0.0397702,0.0159114
580.0000000,0.0397769,0.0160008
581.0000000,0.0397982,0.0159431
582.0000000,0.0397071,0.0153588
583.0000000,0.0397296,0.0157797
584.0000000,0.0397752,0.0155594
585.0000000,0.0398246,0.0160970
586.0000000,0.0397825,0.0164800
587.0000000,0.0405218,0.0164757
588.0000000,0.0398110,0.0156981
589.0000000,0.0397521,0.0158574
590.0000000,0.0397321,0.0155718
591.0000000,0.0397061,0.0152681
592.0000000,0.0397334,0.0158612
593.0000000,0.0397589,0.0163609
594.0000000,0.0399087,0.0169496
595.0000000,0.0397481,0.0161752
596.0000000,0.0396860,0.0155102
597.0000000,0.0397555,0.0161935
598.0000000,0.0397301,0.0160992
599.0000000,0.0398032,0.0165513
600.0000000,0.0397140,0.0154118
601.0000000,0.0398230,0.0156435
602.0000000,0.0397685,0.0160104
603.0000000,0.0396386,0.0153448
604.0000000,0.0397188,0.0160482
605.0000000,0.0397201,0.0156529
606.0000000,0.0397603,0.0163850
607.0000000,0.0396930,0.0153944
608.0000000,0.0397076,0.0154142
609.0000000,0.0398534,0.0167446
610.0000000,0.0397595,0.0157549
611.0000000,0.0397319,0.0161524
612.0000000,0.0397056,0.0160262
613.0000000,0.0397272,0.0159906
614.0000000,0.0398877,0.0161961
615.0000000,0.0397037,0.0159562
616.0000000,0.0399516,0.0161812
617.0000000,0.0397602,0.0163424
618.0000000,0.0396831,0.0159067
619.0000000,0.0396836,0.0159869
620.0000000,0.0396887,0.0161218
621.0000000,0.0397395,0.0156824
622.0000000,0.0397074,0.0160657
623.0000000,0.0396932,0.0157963
624.0000000,0.0397106,0.0167696
625.0000000,0.0396305,0.0162796
626.0000000,0.0397433,0.0161176
627.0000000,0.0397100,0.0155549
628.0000000,0.0397644,0.0169541
629.0000000,0.0397160,0.0160405
630.0000000,0.0397321,0.0161021
631.0000000,0.0398499,0.0166419
632.0000000,0.0397108,0.0160258
633.0000000,0.0397977,0.0161282
634.0000000,0.0398319,0.0169122
635.0000000,0.0396952,0.0161122
636.0000000,0.0397247,0.0166062
637.0000000,0.0397556,0.0167156
638.0000000,0.0397561,0.0170475
639.0000000,0.0396337,0.0158476
640.0000000,0.0397052,0.0161570
641.0000000,0.0397988,0.0162116
642.0000000,0.0397447,0.0166151
643.0000000,0.0396395,0.0158438
644.0000000,0.0397961,0.0162904
645.0000000,0.0397006,0.0160205
646.0000000,0.0397195,0.0166024
647.0000000,0.0397266,0.0166739
648.0000000,0.0396758,0.0164489
649.0000000,0.0396146,0.0156584
650.0000000,0.0397125,0.0160740
651.0000000,0.0397433,0.0166254
652.0000000,0.0397087,0.0161409
653.0000000,0.0397602,0.0168553
654.0000000,0.0398293,0.0168580
655.0000000,0.0396430,0.0166249
656.0000000,0.0396282,0.0163623
657.0000000,0.0397200,0.0171529
658.0000000,0.0399269,0.0167194
659.0000000,0.0397017,0.0167978
660.0000000,0.0396625,0.0164793
661.0000000,0.0396586,0.0159286
662.0000000,0.0396196,0.0161111
663.0000000,0.0397000,0.0169859
664.0000000,0.0397047,0.0158660
665.0000000,0.0396805,0.0166630
666.0000000,0.0396743,0.0166344
667.0000000,0.0396562,0.0164950
668.0000000,0.0397711,0.0167045
669.0000000,0.0397399,0.0170947
670.0000000,0.0396634,0.0158740
671.0000000,0.0396636,0.0169525
672.0000000,0.0396543,0.0165314
673.0000000,0.0396933,0.0171352
674.0000000,0.0396343,0.0164050
675.0000000,0.0396888,0.0159553
676.0000000,0.0396706,0.0164690
677.0000000,0.0396102,0.0158299
678.0000000,0.0396472,0.0166993
679.0000000,0.0397054,0.0168706
680.0000000,0.0396264,0.0163007
681.0000000,0.0396305,0.0163512
682.0000000,0.0396437,0.0166215
683.0000000,0.0396806,0.0167577
684.0000000,0.0396720,0.0165125
685.0000000,0.0396679,0.0166434
686.0000000,0.0396653,0.0162287
687.0000000,0.0396270,0.0163412
688.0000000,0.0396052,0.0163994
689.0000000,0.0396845,0.0170129
690.0000000,0.0396062,0.0164283
691.0000000,0.0396980,0.0172251
692.0000000,0.0396626,0.0169482
693.0000000,0.0397282,0.0169911
694.0000000,0.0405009,0.0172430
695.0000000,0.0396271,0.0170101
696.0000000,0.0395874,0.0165631
697.0000000,0.0396087,0.0161375
698.0000000,0.0396155,0.0157800
699.0000000,0.0397062,0.0167284
700.0000000,0.0395822,0.0164261
701.0000000,0.0396155,0.0164266
702.0000000,0.0397380,0.0176998
703.0000000,0.0396080,0.0165613
704.0000000,0.0396712,0.0171718
705.0000000,0.0396491,0.0167017
706.0000000,0.0396081,0.0166449
707.0000000,0.0396141,0.0162529
708.0000000,0.0396728,0.0165326
709.0000000,0.0396152,0.0172733
710.0000000,0.0396806,0.0164926
711.0000000,0.0397157,0.0170572
712.0000000,0.0395764,0.0163400
713.0000000,0.0396772,0.0166177
714.0000000,0.0395888,0.0164308
715.0000000,0.0395527,0.0161792
716.0000000,0.0396498,0.0167559
717.0000000,0.0396136,0.0160791
718.0000000,0.0396256,0.0165444
719.0000000,0.0395966,0.0163537
720.0000000,0.0395635,0.0163016
721.0000000,0.0397024,0.0167336
722.0000000,0.0400496,0.0174084
723.0000000,0.0395867,0.0165426
724.0000000,0.0397022,0.0173150
725.0000000,0.0397025,0.0176125
726.0000000,0.0397292,0.0179935
727.0000000,0.0396376,0.0167922
728.0000000,0.0395654,0.0162984
729.0000000,0.0396316,0.0165542
730.0000000,0.0398163,0.0171310
731.0000000,0.0396714,0.0174592
732.0000000,0.0396423,0.0167664
733.0000000,0.0396036,0.0168537
734.0000000,0.0413355,0.0168460
735.0000000,0.0395894,0.0163546
736.0000000,0.0395327,0.0165020
737.0000000,0.0397000,0.0176396
738.0000000,0.0396154,0.0167861
739.0000000,0.0396090,0.0167097
740.0000000,0.0396227,0.0163164
741.0000000,0.0396990,0.0172728
742.0000000,0.0395968,0.0166238
743.0000000,0.0396600,0.0171339
744.0000000,0.0397227,0.0163882
745.0000000,0.0396355,0.0177302
746.0000000,0.0395634,0.0171656
747.0000000,0.0395426,0.0166646
748.0000000,0.0395406,0.0164696
749.0000000,0.0396430,0.0167284
750.0000000,0.0396043,0.0163558
751.0000000,0.0397074,0.0174231
752.0000000,0.0395956,0.0164294
753.0000000,0.0395190,0.0168088
754.0000000,0.0396302,0.0173056
755.0000000,0.0399066,0.0182276
756.0000000,0.0398098,0.0167613
757.0000000,0.0397371,0.0169799
758.0000000,0.0396060,0.0175221
759.0000000,0.0396272,0.0164746
760.0000000,0.0395809,0.0160212
761.0000000,0.0395880,0.0171489
762.0000000,0.0395696,0.0165429
763.0000000,0.0396009,0.0173139
764.0000000,0.0395840,0.0170776
765.0000000,0.0395941,0.0170370
766.0000000,0.0395681,0.0168007
767.0000000,0.0395513,0.0168965
768.0000000,0.0396518,0.0175397
769.0000000,0.0395273,0.0168001
770.0000000,0.0395838,0.0171064
771.0000000,0.0395880,0.0173976
772.0000000,0.0396569,0.0162806
773.0000000,0.0420184,0.0189524
774.0000000,0.0396743,0.0166474
775.0000000,0.0396283,0.0173557
776.0000000,0.0395967,0.0167895
777.0000000,0.0398089,0.0180412
778.0000000,0.0395696,0.0171345
779.0000000,0.0395919,0.0176659
780.0000000,0.0397770,0.0181548
781.0000000,0.0396218,0.0178957
782.0000000,0.0396620,0.0179848
783.0000000,0.0396170,0.0175445
784.0000000,0.0396001,0.0168319
785.0000000,0.0396467,0.0172925
786.0000000,0.0395841,0.0174401
787.0000000,0.0395435,0.0164781
788.0000000,0.0395988,0.0180386
789.0000000,0.0395438,0.0171792
790.0000000,0.0395411,0.0169218
791.0000000,0.0395789,0.0175902
792.0000000,0.0396187,0.0174482
793.0000000,0.0395463,0.0170059
794.0000000,0.0396640,0.0176751
795.0000000,0.0395281,0.0172965
796.0000000,0.0395881,0.0177594
797.0000000,0.0395143,0.0169811
798.0000000,0.0397836,0.0182828
799.0000000,0.0395497,0.0177974
800.0000000,0.0395510,0.0170933
801.0000000,0.0396770,0.0173243
802.0000000,0.0395210,0.0168340
803.0000000,0.0395991,0.0173211
804.0000000,0.0396415,0.0178438
805.0000000,0.0395557,0.0170674
806.0000000,0.0395515,0.0175126
807.0000000,0.0395787,0.0172540
808.0000000,0.0396153,0.0173069
809.0000000,0.0395549,0.0171717
810.0000000,0.0395634,0.0170425
811.0000000,0.0395669,0.0169408
812.0000000,0.0397556,0.0184739
813.0000000,0.0395924,0.0176610
814.0000000,0.0396570,0.0175720
815.0000000,0.0395915,0.0173140
816.0000000,0.0394868,0.0172361
817.0000000,0.0395727,0.0173685
818.0000000,0.0395206,0.0170084
819.0000000,0.0396052,0.0174590
820.0000000,0.0395561,0.0178411
821.0000000,0.0395437,0.0169494
822.0000000,0.0396880,0.0176625
823.0000000,0.0396525,0.0186878
824.0000000,0.0395745,0.0177630
825.0000000,0.0396324,0.0176015
826.0000000,0.0396311,0.0172823
827.0000000,0.0395743,0.0179748
828.0000000,0.0395620,0.0174390
829.0000000,0.0395346,0.0173531
830.0000000,0.0396185,0.0181069
831.0000000,0.0394976,0.0170501
832.0000000,0.0395588,0.0177285
833.0000000,0.0395657,0.0174699
834.0000000,0.0400790,0.0183726
835.0000000,0.0396231,0.0174872
836.0000000,0.0395040,0.0172598
837.0000000,0.0395012,0.0167242
838.0000000,0.0395424,0.0174969
839.0000000,0.0398169,0.0190799
840.0000000,0.0395840,0.0182821
841.0000000,0.0395700,0.0177820
842.0000000,0.0395554,0.0175180
843.0000000,0.0395133,0.0165827
844.0000000,0.0395428,0.0174098
845.0000000,0.0396447,0.0179642
846.0000000,0.0397128,0.0179765
847.0000000,0.0396083,0.0179180
848.0000000,0.0395264,0.0173655
849.0000000,0.0395372,0.0177349
850.0000000,0.0394796,0.0173208
851.0000000,0.0395730,0.0176714
852.0000000,0.0396684,0.0173346
853.0000000,0.0395486,0.0177826
854.0000000,0.0395365,0.0171201
855.0000000,0.0395843,0.0177646
856.0000000,0.0395405,0.0173789
857.0000000,0.0394761,0.0169146
858.0000000,0.0395271,0.0168091
859.0000000,0.0395375,0.0175876
860.0000000,0.0395801,0.0171701
861.0000000,0.0395432,0.0170381
862.0000000,0.0395120,0.0172867
863.0000000,0.0396015,0.0182765
864.0000000,0.0394883,0.0174467
865.0000000,0.0396274,0.0180133
866.0000000,0.0395226,0.0174883
867.0000000,0.0394804,0.0170300
868.0000000,0.0395015,0.0174132
869.0000000,0.0395331,0.0176973
870.0000000,0.0396231,0.0182271
871.0000000,0.0394532,0.0170548
872.0000000,0.0395999,0.0179294
873.0000000,0.0395250,0.0177238
874.0000000,0.0395938,0.0183982
875.0000000,0.0395748,0.0182736
876.0000000,0.0395648,0.0177373
877.0000000,0.0395403,0.0175538
878.0000000,0.0395086,0.0172291
879.0000000,0.0395667,0.0179663
880.0000000,0.0395776,0.0180413
881.0000000,0.0394655,0.0161945
882.0000000,0.0395958,0.0176428
883.0000000,0.0396342,0.0178306
884.0000000,0.0396145,0.0183692
885.0000000,0.0395672,0.0181360
886.0000000,0.0395586,0.0171550
887.0000000,0.0394872,0.0173421
888.0000000,0.0394985,0.0174716
889.0000000,0.0395211,0.0178177
890.0000000,0.0394711,0.0178813
891.0000000,0.0395132,0.0181154
892.0000000,0.0396329,0.0166789
893.0000000,0.0394419,0.0174678
894.0000000,0.0395725,0.0183391
895.0000000,0.0396174,0.0173070
896.0000000,0.0395076,0.0169288
897.0000000,0.0395640,0.0181410
898.0000000,0.0395195,0.0177900
899.0000000,0.0396947,0.0178690
900.0000000,0.0396057,0.0188690
901.0000000,0.0396722,0.0196237
902.0000000,0.0394717,0.0175580
903.0000000,0.0395304,0.0176803
904.0000000,0.0394718,0.0173453
905.0000000,0.0395376,0.0179051
906.0000000,0.0395335,0.0173839
907.0000000,0.0395514,0.0171902
908.0000000,0.0395631,0.0178343
909.0000000,0.0395941,0.0183223
910.0000000,0.0395188,0.0184794
911.0000000,0.0396469,0.0187489
912.0000000,0.0395088,0.0174748
913.0000000,0.0394270,0.0164637
914.0000000,0.0396436,0.0178976
915.0000000,0.0396145,0.0184567
916.0000000,0.0395020,0.0176879
917.0000000,0.0396135,0.0183507
918.0000000,0.0395204,0.0180185
919.0000000,0.0395221,0.0177985
920.0000000,0.0395804,0.0176320
921.0000000,0.0398150,0.0182977
922.0000000,0.0394926,0.0175322
923.0000000,0.0395686,0.0182528
924.0000000,0.0396138,0.0174804
925.0000000,0.0395941,0.0182601
926.0000000,0.0395026,0.0176043
927.0000000,0.0394740,0.0176649
928.0000000,0.0395867,0.0188715
929.0000000,0.0395490,0.0179088
930.0000000,0.0396047,0.0187254
931.0000000,0.0395704,0.0174157
932.0000000,0.0395721,0.0185499
933.0000000,0.0395197,0.0183498
934.0000000,0.0395273,0.0179437
935.0000000,0.0395566,0.0188751
936.0000000,0.0395484,0.0178140
937.0000000,0.0395632,0.0180563
938.0000000,0.0394757,0.0176613
939.0000000,0.0394898,0.0178042
940.0000000,0.0395138,0.0176928
941.0000000,0.0395161,0.0180171
942.0000000,0.0395323,0.0181871
943.0000000,0.0395292,0.0181488
944.0000000,0.0395171,0.0180617
945.0000000,0.0397597,0.0190761
946.0000000,0.0395448,0.0181201
947.0000000,0.0395144,0.0177258
948.0000000,0.0394960,0.0179064
949.0000000,0.0394980,0.0177184
950.0000000,0.0395925,0.0187718
951.0000000,0.0395367,0.0181312
952.0000000,0.0396491,0.0206467
953.0000000,0.0394766,0.0176866
954.0000000,0.0394764,0.0173524
955.0000000,0.0395509,0.0178789
956.0000000,0.0394673,0.0170759
957.0000000,0.0395038,0.0176815
958.0000000,0.0394955,0.0179711
959.0000000,0.0398084,0.0181530
960.0000000,0.0397487,0.0198193
961.0000000,0.0395404,0.0174766
962.0000000,0.0396127,0.0185043
963.0000000,0.0395044,0.0176532
964.0000000,0.0395743,0.0184934
965.0000000,0.0396531,0.0189611
966.0000000,0.0395365,0.0181651
967.0000000,0.0395158,0.0180925
968.0000000,0.0396461,0.0182065
969.0000000,0.0395263,0.0179732
970.0000000,0.0396598,0.0187231
971.0000000,0.0395068,0.0182856
972.0000000,0.0400604,0.0191006
973.0000000,0.0394972,0.0177292
974.0000000,0.0395639,0.0183462
975.0000000,0.0395101,0.0177541
976.0000000,0.0396641,0.0196461
977.0000000,0.0396802,0.0194798
978.0000000,0.0395411,0.0181316
979.0000000,0.0395947,0.0183679
980.0000000,0.0395567,0.0170281
981.0000000,0.0395494,0.0181579
982.0000000,0.0395909,0.0186570
983.0000000,0.0395128,0.0177913
984.0000000,0.0395434,0.0182603
985.0000000,0.0395415,0.0177370
986.0000000,0.0396350,0.0183226
987.0000000,0.0395281,0.0179512
988.0000000,0.0395175,0.0179646
989.0000000,0.0395856,0.0186489
990.0000000,0.0395499,0.0181978
991.0000000,0.0395395,0.0186797
992.0000000,0.0394289,0.0178537
993.0000000,0.0394210,0.0173960
994.0000000,0.0395181,0.0178013
995.0000000,0.0395261,0.0182430
996.0000000,0.0396399,0.0188710
997.0000000,0.0395429,0.0176344
998.0000000,0.0395289,0.0178517
999.0000000,0.0395791,0.0191193
1000.0000000,0.0395573,0.0188441
1001.0000000,0.0394574,0.0181854
1002.0000000,0.0395443,0.0184858
1003.0000000,0.0395416,0.0175807
1004.0000000,0.0394836,0.0173206
1005.0000000,0.0394964,0.0180839
1006.0000000,0.0398143,0.0190159
1007.0000000,0.0395772,0.0181794
1008.0000000,0.0396306,0.0180952
1009.0000000,0.0395088,0.0186994
1010.0000000,0.0395292,0.0187990
1011.0000000,0.0394928,0.0181307
1012.0000000,0.0395274,0.0187227
1013.0000000,0.0398147,0.0188073
1014.0000000,0.0395804,0.0191516
1015.0000000,0.0395223,0.0181804
1016.0000000,0.0394974,0.0185200
1017.0000000,0.0395802,0.0186203
1018.0000000,0.0394334,0.0176769
1019.0000000,0.0395561,0.0176482
1020.0000000,0.0395092,0.0179664
1021.0000000,0.0394745,0.0181030
1022.0000000,0.0397478,0.0203514
1023.0000000,0.0394989,0.0187761
1024.0000000,0.0395760,0.0185891
1025.0000000,0.0395650,0.0182960
1026.0000000,0.0394912,0.0182227
1027.0000000,0.0394012,0.0173020
1028.0000000,0.0395373,0.0185684
1029.0000000,0.0395280,0.0179898
1030.0000000,0.0394551,0.0177910
1031.0000000,0.0395095,0.0184589
1032.0000000,0.0394811,0.0184859
1033.0000000,0.0395143,0.0182371
1034.0000000,0.0395795,0.0186645
1035.0000000,0.0394293,0.0174133
1036.0000000,0.0394754,0.0181192
1037.0000000,0.0394615,0.0182129
1038.0000000,0.0395511,0.0177414
1039.0000000,0.0397446,0.0189797
1040.0000000,0.0394122,0.0175993
1041.0000000,0.0395521,0.0188994
1042.0000000,0.0396209,0.0186119
1043.0000000,0.0393823,0.0179443
1044.0000000,0.0395426,0.0188745
1045.0000000,0.0394476,0.0177894
1046.0000000,0.0394883,0.0184333
1047.0000000,0.0394870,0.0183247
1048.0000000,0.0396304,0.0192472
1049.0000000,0.0394929,0.0184190
1050.0000000,0.0394457,0.0181550
1051.0000000,0.0395602,0.0190828
1052.0000000,0.0395499,0.0188192
1053.0000000,0.0394483,0.0178637
1054.0000000,0.0395427,0.0187829
1055.0000000,0.0395487,0.0189511
1056.0000000,0.0394335,0.0177276
1057.0000000,0.0395149,0.0184714
1058.0000000,0.0395078,0.0185603
1059.0000000,0.0396604,0.0193230
1060.0000000,0.0394439,0.0184534
1061.0000000,0.0394901,0.0178709
1062.0000000,0.0395246,0.0186087
1063.0000000,0.0395284,0.0190970
1064.0000000,0.0395393,0.0193302
1065.0000000,0.0395538,0.0179922
1066.0000000,0.0394111,0.0175216
1067.0000000,0.0394748,0.0176059
1068.0000000,0.0396773,0.0193070
1069.0000000,0.0400584,0.0192408
1070.0000000,0.0395383,0.0186911
1071.0000000,0.0397326,0.0183850
1072.0000000,0.0395585,0.0191342
1073.0000000,0.0395513,0.0188190
1074.0000000,0.0395696,0.0194292
1075.0000000,0.0395326,0.0186385
1076.0000000,0.0395824,0.0196471
1077.0000000,0.0394577,0.0179684
1078.0000000,0.0396320,0.0188398
1079.0000000,0.0394785,0.0187319
1080.0000000,0.0394967,0.0180882
1081.0000000,0.0394331,0.0173780
1082.0000000,0.0395148,0.0186186
1083.0000000,0.0396941,0.0189390
1084.0000000,0.0394622,0.0186282
1085.0000000,0.0394757,0.0176639
1086.0000000,0.0396109,0.0186435
1087.0000000,0.0393847,0.0175762
1088.0000000,0.0394486,0.0184705
1089.0000000,0.0394745,0.0182868
1090.0000000,0.0394994,0.0184566
1091.0000000,0.0395284,0.0178251
1092.0000000,0.0394834,0.0185497
1093.0000000,0.0395484,0.0186386
1094.0000000,0.0395473,0.0192156
1095.0000000,0.0396152,0.0187076
1096.0000000,0.0397690,0.0193501
1097.0000000,0.0395328,0.0191881
1098.0000000,0.0395832,0.0177380
1099.0000000,0.0394458,0.0183214
1100.0000000,0.0395700,0.0193454
1101.0000000,0.0395538,0.0182399
1102.0000000,0.0394692,0.0179303
1103.0000000,0.0394588,0.0181537
1104.0000000,0.0396064,0.0189790
1105.0000000,0.0395246,0.0187232
1106.0000000,0.0394260,0.0179173
1107.0000000,0.0395437,0.0184115
1108.0000000,0.0395045,0.0187939
1109.0000000,0.0395592,0.0187229
1110.0000000,0.0395698,0.0196239
1111.0000000,0.0770953,0.0734526
1112.0000000,0.0397050,0.0202360
1113.0000000,0.0395507,0.0186238
1114.0000000,0.0394825,0.0186159
1115.0000000,0.0395034,0.0188737
1116.0000000,0.0394634,0.0182094
1117.0000000,0.0395648,0.0193785
1118.0000000,0.0395607,0.0189050
1119.0000000,0.0395970,0.0186177
1120.0000000,0.0394268,0.0185065
1121.0000000,0.0395937,0.0187751
1122.0000000,0.0394189,0.0179766
1123.0000000,0.0394166,0.0183643
1124.0000000,0.0400249,0.0193144
1125.0000000,0.0395861,0.0186358
1126.0000000,0.0394926,0.0180799
1127.0000000,0.0393758,0.0173168
1128.0000000,0.0394712,0.0187782
1129.0000000,0.0395110,0.0187508
1130.0000000,0.0394134,0.0186756
1131.0000000,0.0394702,0.0180170
1132.0000000,0.0396232,0.0193778
1133.0000000,0.0395314,0.0187160
1134.0000000,0.0394397,0.0178148
1135.0000000,0.0395255,0.0189607
1136.0000000,0.0393499,0.0179638
1137.0000000,0.0393235,0.0176666
1138.0000000,0.0396380,0.0197094
1139.0000000,0.0394077,0.0180277
1140.0000000,0.0393671,0.0175935
1141.0000000,0.0394702,0.0184380
1142.0000000,0.0394997,0.0187458
1143.0000000,0.0394721,0.0187156
1144.0000000,0.0394060,0.0175631
1145.0000000,0.0397881,0.0204526
1146.0000000,0.0395309,0.0185918
1147.0000000,0.0395675,0.0191275
1148.0000000,0.0394836,0.0183078
1149.0000000,0.0395034,0.0187756
1150.0000000,0.0393872,0.0173277
1151.0000000,0.0395252,0.0193902
1152.0000000,0.0395409,0.0185823
1153.0000000,0.0395670,0.0191825
1154.0000000,0.0394302,0.0181691
1155.0000000,0.0395204,0.0190936
1156.0000000,0.0394641,0.0184017
1157.0000000,0.0394504,0.0181223
1158.0000000,0.0394840,0.0184448
1159.0000000,0.0394360,0.0188222
1160.0000000,0.0394856,0.0187658
1161.0000000,0.0394350,0.0181807
1162.0000000,0.0395259,0.0190003
1163.0000000,0.0395632,0.0185527
1164.0000000,0.0394677,0.0186369
1165.0000000,0.0395340,0.0189666
1166.0000000,0.0394311,0.0181422
1167.0000000,0.0395167,0.0192175
1168.0000000,0.0393643,0.0180892
1169.0000000,0.0394714,0.0186666
1170.0000000,0.0394819,0.0186287
1171.0000000,0.0395653,0.0181904
1172.0000000,0.0395154,0.0187616
1173.0000000,0.0394366,0.0183614
1174.0000000,0.0395476,0.0190270
1175.0000000,0.0396369,0.0190137
1176.0000000,0.0393656,0.0178111
1177.0000000,0.0395869,0.0196621
1178.0000000,0.0396526,0.0189477
1179.0000000,0.0398433,0.0188849
1180.0000000,0.0399174,0.0194063
1181.0000000,0.0394092,0.0182104
1182.0000000,0.0394296,0.0186293
1183.0000000,0.0395493,0.0186634
1184.0000000,0.0394324,0.0182644
1185.0000000,0.0394709,0.0181876
1186.0000000,0.0395055,0.0190792
1187.0000000,0.0394457,0.0183189
1188.0000000,0.0395514,0.0192894
1189.0000000,0.0394878,0.0193097
1190.0000000,0.0394831,0.0187100
1191.0000000,0.0394759,0.0178222
1192.0000000,0.0395020,0.0184381
1193.0000000,0.0394853,0.0187795
1194.0000000,0.0396519,0.0200275
1195.0000000,0.0394353,0.0189031
1196.0000000,0.0394786,0.0185108
1197.0000000,0.0394505,0.0188019
1198.0000000,0.0395297,0.0189950
1199.0000000,0.0394063,0.0182849
1200.0000000,0.0395937,0.0200114
1201.0000000,0.0394594,0.0186375
1202.0000000,0.0395052,0.0191137
1203.0000000,0.0394717,0.0186247
1204.0000000,0.0395733,0.0188997
1205.0000000,0.0394519,0.0185527
1206.0000000,0.0394909,0.0181514
1207.0000000,0.0394763,0.0195482
1208.0000000,0.0393809,0.0182793
1209.0000000,0.0394353,0.0184730
1210.0000000,0.0394136,0.0187451
1211.0000000,0.0393878,0.0180818
1212.0000000,0.0393829,0.0172237
1213.0000000,0.0394523,0.0187509
1214.0000000,0.0394659,0.0191795
1215.0000000,0.0394647,0.0185896
1216.0000000,0.0395371,0.0186020
1217.0000000,0.0395117,0.0193556
1218.0000000,0.0395289,0.0199907
1219.0000000,0.0394341,0.0182082
1220.0000000,0.0394652,0.0191194
1221.0000000,0.0394412,0.0183783
1222.0000000,0.0394468,0.0191352
1223.0000000,0.0393831,0.0178427
1224.0000000,0.0394773,0.0185222
1225.0000000,0.0398408,0.0199186
1226.0000000,0.0394756,0.0186083
1227.0000000,0.0397712,0.0195092
1228.0000000,0.0395129,0.0191669
1229.0000000,0.0396651,0.0215523
1230.0000000,0.0394654,0.0183226
1231.0000000,0.0395907,0.0192333
1232.0000000,0.0393752,0.0179434
1233.0000000,0.0395841,0.0192312
1234.0000000,0.0395879,0.0197440
1235.0000000,0.0394185,0.0180758
1236.0000000,0.0394396,0.0185947
1237.0000000,0.0396521,0.0201622
1238.0000000,0.0394741,0.0189053


==> data/mse-vae_circ-ThreeGPP-enc_var-genie-128rx-3p-lat-8.txt <==
ep,mse_m,mse_s
1.0000000,0.0702384,0.0197484
2.0000000,0.0565679,0.0174188
3.0000000,0.0474704,0.0154118
4.0000000,0.0433379,0.0141074
5.0000000,0.0416510,0.0134460
6.0000000,0.0406800,0.0130798
7.0000000,0.0400939,0.0128726
8.0000000,0.0396547,0.0127099
9.0000000,0.0395003,0.0126195
10.0000000,0.0389981,0.0125958
11.0000000,0.0387883,0.0125207
12.0000000,0.0386102,0.0124738
13.0000000,0.0383786,0.0124388
14.0000000,0.0382555,0.0124073
15.0000000,0.0380483,0.0123854
16.0000000,0.0379595,0.0123467
17.0000000,0.0378696,0.0123519
18.0000000,0.0377005,0.0122777
19.0000000,0.0375752,0.0122991
20.0000000,0.0374483,0.0122577
21.0000000,0.0373429,0.0122332
22.0000000,0.0372070,0.0122012
23.0000000,0.0371678,0.0121848
24.0000000,0.0370806,0.0121849
25.0000000,0.0370158,0.0121846
26.0000000,0.0369119,0.0121338
27.0000000,0.0368197,0.0121216
28.0000000,0.0367952,0.0121182
29.0000000,0.0366915,0.0120856
30.0000000,0.0366213,0.0120823
31.0000000,0.0365212,0.0120589
32.0000000,0.0364791,0.0120510
33.0000000,0.0364288,0.0120524
34.0000000,0.0363876,0.0120163
35.0000000,0.0363473,0.0120109
36.0000000,0.0362686,0.0120155
37.0000000,0.0361960,0.0119846
38.0000000,0.0361629,0.0119637
39.0000000,0.0361225,0.0119830
40.0000000,0.0360964,0.0119716
41.0000000,0.0359935,0.0119215
42.0000000,0.0359717,0.0119569
43.0000000,0.0359394,0.0119240
44.0000000,0.0359247,0.0118988
45.0000000,0.0358365,0.0118869
46.0000000,0.0358358,0.0118880
47.0000000,0.0357526,0.0118619
48.0000000,0.0356829,0.0118635
49.0000000,0.0357182,0.0118778
50.0000000,0.0356474,0.0118424
51.0000000,0.0355826,0.0118429
52.0000000,0.0355913,0.0118514
53.0000000,0.0355593,0.0118304
54.0000000,0.0354957,0.0118246
55.0000000,0.0354705,0.0118040
56.0000000,0.0354606,0.0118029
57.0000000,0.0354269,0.0118156
58.0000000,0.0353802,0.0117886
59.0000000,0.0353630,0.0117636
60.0000000,0.0352827,0.0117707
61.0000000,0.0352868,0.0117643
62.0000000,0.0352549,0.0117397
63.0000000,0.0351967,0.0117313
64.0000000,0.0351817,0.0117289
65.0000000,0.0351444,0.0117195
66.0000000,0.0351548,0.0117345
67.0000000,0.0351138,0.0117007
68.0000000,0.0350705,0.0116717
69.0000000,0.0350413,0.0117188
70.0000000,0.0350396,0.0116864
71.0000000,0.0349943,0.0116958
72.0000000,0.0349889,0.0116897
73.0000000,0.0349813,0.0116844
74.0000000,0.0349147,0.0116583
75.0000000,0.0348782,0.0116425
76.0000000,0.0348855,0.0116782
77.0000000,0.0348645,0.0116549
78.0000000,0.0348344,0.0116274
79.0000000,0.0348217,0.0116077
80.0000000,0.0347509,0.0116144
81.0000000,0.0347432,0.0116171
82.0000000,0.0347079,0.0115949
83.0000000,0.0346808,0.0116107
84.0000000,0.0347085,0.0116441
85.0000000,0.0346189,0.0115811
86.0000000,0.0346549,0.0116127
87.0000000,0.0345804,0.0115564
88.0000000,0.0345866,0.0115980
89.0000000,0.0345426,0.0115516
90.0000000,0.0345025,0.0115346
91.0000000,0.0345267,0.0115376
92.0000000,0.0344866,0.0115328
93.0000000,0.0344615,0.0115410
94.0000000,0.0344484,0.0115285
95.0000000,0.0344236,0.0115184
96.0000000,0.0344296,0.0115496
97.0000000,0.0343596,0.0114981
98.0000000,0.0343674,0.0114905
99.0000000,0.0343258,0.0115039
100.0000000,0.0342976,0.0115154
101.0000000,0.0342943,0.0115095
102.0000000,0.0343085,0.0115036
103.0000000,0.0343075,0.0114902
104.0000000,0.0342095,0.0114411
105.0000000,0.0342045,0.0114555
106.0000000,0.0341865,0.0114594
107.0000000,0.0342168,0.0114416
108.0000000,0.0341684,0.0114152
109.0000000,0.0342026,0.0114718
110.0000000,0.0341904,0.0114623
111.0000000,0.0340761,0.0114296
112.0000000,0.0340792,0.0114297
113.0000000,0.0340475,0.0113881
114.0000000,0.0340766,0.0113877
115.0000000,0.0340732,0.0114173
116.0000000,0.0339971,0.0113965
117.0000000,0.0339881,0.0113994
118.0000000,0.0339593,0.0113734
119.0000000,0.0339334,0.0113805
120.0000000,0.0339826,0.0114135
121.0000000,0.0338968,0.0113722
122.0000000,0.0339036,0.0113572
123.0000000,0.0338947,0.0113815
124.0000000,0.0338636,0.0113602
125.0000000,0.0339102,0.0113630
126.0000000,0.0338383,0.0113366
127.0000000,0.0338518,0.0113249
128.0000000,0.0338090,0.0113256
129.0000000,0.0337742,0.0113505
130.0000000,0.0337687,0.0113461
131.0000000,0.0336978,0.0113058
132.0000000,0.0337083,0.0113032
133.0000000,0.0337111,0.0113217
134.0000000,0.0336623,0.0113037
135.0000000,0.0336882,0.0112999
136.0000000,0.0336447,0.0112938
137.0000000,0.0336678,0.0112712
138.0000000,0.0336437,0.0112737
139.0000000,0.0335961,0.0112341
140.0000000,0.0335736,0.0112639
141.0000000,0.0335536,0.0112439
142.0000000,0.0335978,0.0112508
143.0000000,0.0335315,0.0112605
144.0000000,0.0335362,0.0112724
145.0000000,0.0335058,0.0112426
146.0000000,0.0335125,0.0112521
147.0000000,0.0334933,0.0112659
148.0000000,0.0334765,0.0112037
149.0000000,0.0334354,0.0112146
150.0000000,0.0334899,0.0112053
151.0000000,0.0334363,0.0111941
152.0000000,0.0334009,0.0111927
153.0000000,0.0334080,0.0112346
154.0000000,0.0333796,0.0111614
155.0000000,0.0333890,0.0111984
156.0000000,0.0333852,0.0112302
157.0000000,0.0333401,0.0112093
158.0000000,0.0333249,0.0111472
159.0000000,0.0332885,0.0112240
160.0000000,0.0332955,0.0111756
161.0000000,0.0332835,0.0111553
162.0000000,0.0332647,0.0111638
163.0000000,0.0332428,0.0111763
164.0000000,0.0332162,0.0111782
165.0000000,0.0332275,0.0111508
166.0000000,0.0332368,0.0111434
167.0000000,0.0332479,0.0111322
168.0000000,0.0331936,0.0111016
169.0000000,0.0331416,0.0111632
170.0000000,0.0331729,0.0111099
171.0000000,0.0331645,0.0111745
172.0000000,0.0331160,0.0111001
173.0000000,0.0330971,0.0111120
174.0000000,0.0331167,0.0111222
175.0000000,0.0331190,0.0110907
176.0000000,0.0330947,0.0110452
177.0000000,0.0330817,0.0110797
178.0000000,0.0331009,0.0110619
179.0000000,0.0330895,0.0111230
180.0000000,0.0330204,0.0110733
181.0000000,0.0330456,0.0110421
182.0000000,0.0330040,0.0110396
183.0000000,0.0330592,0.0110839
184.0000000,0.0330255,0.0110614
185.0000000,0.0329566,0.0111031
186.0000000,0.0330677,0.0110572
187.0000000,0.0329367,0.0110401
188.0000000,0.0329320,0.0110221
189.0000000,0.0329254,0.0110598
190.0000000,0.0329374,0.0110965
191.0000000,0.0328883,0.0110673
192.0000000,0.0329158,0.0110588
193.0000000,0.0328388,0.0110750
194.0000000,0.0328911,0.0110269
195.0000000,0.0328995,0.0110222
196.0000000,0.0328279,0.0110265
197.0000000,0.0328213,0.0110426
198.0000000,0.0328344,0.0109947
199.0000000,0.0327992,0.0110252
200.0000000,0.0328331,0.0110687
201.0000000,0.0328294,0.0111891
202.0000000,0.0328077,0.0110013
203.0000000,0.0327508,0.0109945
204.0000000,0.0327236,0.0109791
205.0000000,0.0327658,0.0110124
206.0000000,0.0327278,0.0109907
207.0000000,0.0327154,0.0109620
208.0000000,0.0327304,0.0109679
209.0000000,0.0326930,0.0110135
210.0000000,0.0327308,0.0110029
211.0000000,0.0327454,0.0110116
212.0000000,0.0327282,0.0110102
213.0000000,0.0326734,0.0109536
214.0000000,0.0327154,0.0109447
215.0000000,0.0326701,0.0109807
216.0000000,0.0326638,0.0109518
217.0000000,0.0326337,0.0110086
218.0000000,0.0325709,0.0109377
219.0000000,0.0325803,0.0109541
220.0000000,0.0326020,0.0109597
221.0000000,0.0325990,0.0109714
222.0000000,0.0325330,0.0109427
223.0000000,0.0325723,0.0109296
224.0000000,0.0325922,0.0109771
225.0000000,0.0325885,0.0109377
226.0000000,0.0325533,0.0109235
227.0000000,0.0325067,0.0109123
228.0000000,0.0325053,0.0109215
229.0000000,0.0324874,0.0109153
230.0000000,0.0325462,0.0110169
231.0000000,0.0325007,0.0109358
232.0000000,0.0324834,0.0109107
233.0000000,0.0324630,0.0108766
234.0000000,0.0324941,0.0109113
235.0000000,0.0324833,0.0109209
236.0000000,0.0324792,0.0109534
237.0000000,0.0324188,0.0109296
238.0000000,0.0324002,0.0109094
239.0000000,0.0325296,0.0109285
240.0000000,0.0324718,0.0108821
241.0000000,0.0324107,0.0109187
242.0000000,0.0323843,0.0108629
243.0000000,0.0324227,0.0109188
244.0000000,0.0324148,0.0108734
245.0000000,0.0323513,0.0108934
246.0000000,0.0323555,0.0108687
247.0000000,0.0324134,0.0109231
248.0000000,0.0323366,0.0108763
249.0000000,0.0323847,0.0109453
250.0000000,0.0323178,0.0108577
251.0000000,0.0323011,0.0108889
252.0000000,0.0323169,0.0108893
253.0000000,0.0322825,0.0108713
254.0000000,0.0323238,0.0108889
255.0000000,0.0322927,0.0108764
256.0000000,0.0322497,0.0108829
257.0000000,0.0323106,0.0108801
258.0000000,0.0323098,0.0108816
259.0000000,0.0322392,0.0107981
260.0000000,0.0322620,0.0109073
261.0000000,0.0322692,0.0108898
262.0000000,0.0321944,0.0108642
263.0000000,0.0321713,0.0108628
264.0000000,0.0322207,0.0108489
265.0000000,0.0321735,0.0108149
266.0000000,0.0322071,0.0109024
267.0000000,0.0323114,0.0107944
268.0000000,0.0322319,0.0108663
269.0000000,0.0321557,0.0108215
270.0000000,0.0322133,0.0108718
271.0000000,0.0321230,0.0108504
272.0000000,0.0321509,0.0108350
273.0000000,0.0321288,0.0108362
274.0000000,0.0321007,0.0107997
275.0000000,0.0321094,0.0109178
276.0000000,0.0321959,0.0108704
277.0000000,0.0320804,0.0107830
278.0000000,0.0320746,0.0108116
279.0000000,0.0320617,0.0108387
280.0000000,0.0320495,0.0108262
281.0000000,0.0320863,0.0107960
282.0000000,0.0321196,0.0108128
283.0000000,0.0320812,0.0108090
284.0000000,0.0321103,0.0108264
285.0000000,0.0320214,0.0108025
286.0000000,0.0320744,0.0108388
287.0000000,0.0320979,0.0107740
288.0000000,0.0320443,0.0108032
289.0000000,0.0320376,0.0108332
290.0000000,0.0320565,0.0108216
291.0000000,0.0319927,0.0108566
292.0000000,0.0319920,0.0107447
293.0000000,0.0320174,0.0107582
294.0000000,0.0320481,0.0107778
295.0000000,0.0320277,0.0107855
296.0000000,0.0319874,0.0107959
297.0000000,0.0319150,0.0107967
298.0000000,0.0319565,0.0108406
299.0000000,0.0319619,0.0107850
300.0000000,0.0319425,0.0107822
301.0000000,0.0319609,0.0107961
302.0000000,0.0319251,0.0108739
303.0000000,0.0319351,0.0107509
304.0000000,0.0318895,0.0107946
305.0000000,0.0319468,0.0108792
306.0000000,0.0319253,0.0108023
307.0000000,0.0318821,0.0107687
308.0000000,0.0319764,0.0107765
309.0000000,0.0318667,0.0107694
310.0000000,0.0318865,0.0108205
311.0000000,0.0319056,0.0107152
312.0000000,0.0318846,0.0110323
313.0000000,0.0318501,0.0107463
314.0000000,0.0318783,0.0108076
315.0000000,0.0318876,0.0107708
316.0000000,0.0319164,0.0107372
317.0000000,0.0318443,0.0106967
318.0000000,0.0318260,0.0107279
319.0000000,0.0318172,0.0107351
320.0000000,0.0318115,0.0107349
321.0000000,0.0318087,0.0107156
322.0000000,0.0318265,0.0107434
323.0000000,0.0318201,0.0107657
324.0000000,0.0317890,0.0107588
325.0000000,0.0317682,0.0107423
326.0000000,0.0317618,0.0107733
327.0000000,0.0317433,0.0107015
328.0000000,0.0318024,0.0107624
329.0000000,0.0317307,0.0107002
330.0000000,0.0317706,0.0107652
331.0000000,0.0317340,0.0107096
332.0000000,0.0317988,0.0107482
333.0000000,0.0317413,0.0106818
334.0000000,0.0317109,0.0107059
335.0000000,0.0317268,0.0106751
336.0000000,0.0317034,0.0106814
337.0000000,0.0317143,0.0106884
338.0000000,0.0317011,0.0106926
339.0000000,0.0316946,0.0106977
340.0000000,0.0317553,0.0106849
341.0000000,0.0317302,0.0107897
342.0000000,0.0316780,0.0107004
343.0000000,0.0317990,0.0106836
344.0000000,0.0316548,0.0106765
345.0000000,0.0316361,0.0107156
346.0000000,0.0316191,0.0106633
347.0000000,0.0316293,0.0106877
348.0000000,0.0317252,0.0106911
349.0000000,0.0316667,0.0107634
350.0000000,0.0317026,0.0106997
351.0000000,0.0316288,0.0107086
352.0000000,0.0315865,0.0106617
353.0000000,0.0316287,0.0106932
354.0000000,0.0315871,0.0106667
355.0000000,0.0316172,0.0106832
356.0000000,0.0316053,0.0107141
357.0000000,0.0316475,0.0106472
358.0000000,0.0315939,0.0107432
359.0000000,0.0316264,0.0106881
360.0000000,0.0315541,0.0106646
361.0000000,0.0315901,0.0106283
362.0000000,0.0315372,0.0106511
363.0000000,0.0316005,0.0106045
364.0000000,0.0315322,0.0106668
365.0000000,0.0315536,0.0106440
366.0000000,0.0315448,0.0107369
367.0000000,0.0316122,0.0107150
368.0000000,0.0315360,0.0106835
369.0000000,0.0315360,0.0105983
370.0000000,0.0315298,0.0106749
371.0000000,0.0315404,0.0106764
372.0000000,0.0315233,0.0106606
373.0000000,0.0315145,0.0105785
374.0000000,0.0314465,0.0106348
375.0000000,0.0314633,0.0105956
376.0000000,0.0315608,0.0106384
377.0000000,0.0315354,0.0106780
378.0000000,0.0315221,0.0105989
379.0000000,0.0314954,0.0105855
380.0000000,0.0314655,0.0106162
381.0000000,0.0314587,0.0105446
382.0000000,0.0314814,0.0107085
383.0000000,0.0314590,0.0106509
384.0000000,0.0314312,0.0106294
385.0000000,0.0314554,0.0106212
386.0000000,0.0314317,0.0106371
387.0000000,0.0314300,0.0105538
388.0000000,0.0313649,0.0106337
389.0000000,0.0314251,0.0106073
390.0000000,0.0314526,0.0106033
391.0000000,0.0314551,0.0105395
392.0000000,0.0314585,0.0106011
393.0000000,0.0314959,0.0105981
394.0000000,0.0313913,0.0106426
395.0000000,0.0313454,0.0106678
396.0000000,0.0314255,0.0106005
397.0000000,0.0313645,0.0105798
398.0000000,0.0313607,0.0105245
399.0000000,0.0313595,0.0105449
400.0000000,0.0313845,0.0105663
401.0000000,0.0314060,0.0105715
402.0000000,0.0313563,0.0105798
403.0000000,0.0313371,0.0105868
404.0000000,0.0314193,0.0105114
405.0000000,0.0313351,0.0105504
406.0000000,0.0313235,0.0106586
407.0000000,0.0313382,0.0105787
408.0000000,0.0313030,0.0105332
409.0000000,0.0313234,0.0105745
410.0000000,0.0314246,0.0106803
411.0000000,0.0313127,0.0105449
412.0000000,0.0312939,0.0105027
413.0000000,0.0312877,0.0105672
414.0000000,0.0313654,0.0105622
415.0000000,0.0313291,0.0105275
416.0000000,0.0312892,0.0105728
417.0000000,0.0313791,0.0105285
418.0000000,0.0313364,0.0105184
419.0000000,0.0312802,0.0105182
420.0000000,0.0312629,0.0104878
421.0000000,0.0312843,0.0104913
422.0000000,0.0312285,0.0104501
423.0000000,0.0312629,0.0105385
424.0000000,0.0312327,0.0105271
425.0000000,0.0311860,0.0105297
426.0000000,0.0312164,0.0105563
427.0000000,0.0312119,0.0105005
428.0000000,0.0312106,0.0104684
429.0000000,0.0313086,0.0107112
430.0000000,0.0313922,0.0106927
431.0000000,0.0312138,0.0105025
432.0000000,0.0311825,0.0104925
433.0000000,0.0312436,0.0105247
434.0000000,0.0312201,0.0105455
435.0000000,0.0312367,0.0105268
436.0000000,0.0312403,0.0105223
437.0000000,0.0311075,0.0104899
438.0000000,0.0311978,0.0104894
439.0000000,0.0312411,0.0105925
440.0000000,0.0313025,0.0105319
441.0000000,0.0312265,0.0104537
442.0000000,0.0311902,0.0105374
443.0000000,0.0311294,0.0104877
444.0000000,0.0311543,0.0104912
445.0000000,0.0311797,0.0104848
446.0000000,0.0311467,0.0104968
447.0000000,0.0311573,0.0104801
448.0000000,0.0312076,0.0104976
449.0000000,0.0311388,0.0105577
450.0000000,0.0311993,0.0105522
451.0000000,0.0311980,0.0105647
452.0000000,0.0312040,0.0104998
453.0000000,0.0310843,0.0104641
454.0000000,0.0311249,0.0104840
455.0000000,0.0310931,0.0104586
456.0000000,0.0311424,0.0104600
457.0000000,0.0310810,0.0104975
458.0000000,0.0310920,0.0104728
459.0000000,0.0311747,0.0105408
460.0000000,0.0310983,0.0104531
461.0000000,0.0310721,0.0105189
462.0000000,0.0310808,0.0104122
463.0000000,0.0310834,0.0105183
464.0000000,0.0311317,0.0104547
465.0000000,0.0311555,0.0105694
466.0000000,0.0310720,0.0104543
467.0000000,0.0310340,0.0104752
468.0000000,0.0310363,0.0104525
469.0000000,0.0310621,0.0104949
470.0000000,0.0312451,0.0104264
471.0000000,0.0310707,0.0104716
472.0000000,0.0310605,0.0105442
473.0000000,0.0310374,0.0104056
474.0000000,0.0310297,0.0104892
475.0000000,0.0310226,0.0104609
476.0000000,0.0311028,0.0104439
477.0000000,0.0310185,0.0104347
478.0000000,0.0310141,0.0104597
479.0000000,0.0310364,0.0104223
480.0000000,0.0310163,0.0104079
481.0000000,0.0311091,0.0105624
482.0000000,0.0310436,0.0104868
483.0000000,0.0309959,0.0103930
484.0000000,0.0310097,0.0104539
485.0000000,0.0309728,0.0104155
486.0000000,0.0311810,0.0105901
487.0000000,0.0310980,0.0104396
488.0000000,0.0310983,0.0104368
489.0000000,0.0309870,0.0104911
490.0000000,0.0310120,0.0104793
491.0000000,0.0309401,0.0104925
492.0000000,0.0309558,0.0104477
493.0000000,0.0309511,0.0104234
494.0000000,0.0309912,0.0103933
495.0000000,0.0310332,0.0103800
496.0000000,0.0310492,0.0104788
497.0000000,0.0310496,0.0104729
498.0000000,0.0309290,0.0104211
499.0000000,0.0308998,0.0104187
500.0000000,0.0309599,0.0103970
501.0000000,0.0311789,0.0104441
502.0000000,0.0311568,0.0104725
503.0000000,0.0309600,0.0104040
504.0000000,0.0309728,0.0104789
505.0000000,0.0309750,0.0104672
506.0000000,0.0309102,0.0103772
507.0000000,0.0309467,0.0104334
508.0000000,0.0309298,0.0103682
509.0000000,0.0308938,0.0104197
510.0000000,0.0312123,0.0104799
511.0000000,0.0309313,0.0103669
512.0000000,0.0309051,0.0103918
513.0000000,0.0309507,0.0104115
514.0000000,0.0310493,0.0104869
515.0000000,0.0309281,0.0104256
516.0000000,0.0310754,0.0104766
517.0000000,0.0309469,0.0104082
518.0000000,0.0309263,0.0103960
519.0000000,0.0309844,0.0104282
520.0000000,0.0308623,0.0103663
521.0000000,0.0308780,0.0103986
522.0000000,0.0312274,0.0104589
523.0000000,0.0308228,0.0103641
524.0000000,0.0308852,0.0104583
525.0000000,0.0310138,0.0104768
526.0000000,0.0347635,0.0131581
527.0000000,0.0308749,0.0103808
528.0000000,0.0308953,0.0103792
529.0000000,0.0309113,0.0103765
530.0000000,0.0308334,0.0103216
531.0000000,0.0309417,0.0104540
532.0000000,0.0308568,0.0103626
533.0000000,0.0309085,0.0105626
534.0000000,0.0308086,0.0103562
535.0000000,0.0308951,0.0103827
536.0000000,0.0309347,0.0104478
537.0000000,0.0308688,0.0103752
538.0000000,0.0308162,0.0103828
539.0000000,0.0309593,0.0103898
540.0000000,0.0308710,0.0103897
541.0000000,0.0308539,0.0104198
542.0000000,0.0307767,0.0104763
543.0000000,0.0308828,0.0103542
544.0000000,0.0308406,0.0103728
545.0000000,0.0309055,0.0103725
546.0000000,0.0308804,0.0104804
547.0000000,0.0307638,0.0103360
548.0000000,0.0307836,0.0103454
549.0000000,0.0307741,0.0103426
550.0000000,0.0308448,0.0104088
551.0000000,0.0307734,0.0103762
552.0000000,0.0308056,0.0104454
553.0000000,0.0307302,0.0102570
554.0000000,0.0307473,0.0103758
555.0000000,0.0307751,0.0104016
556.0000000,0.0307813,0.0103399
557.0000000,0.0308383,0.0104034
558.0000000,0.0307593,0.0103660
559.0000000,0.0307630,0.0104147
560.0000000,0.0307279,0.0103652
561.0000000,0.0308083,0.0103771
562.0000000,0.0307638,0.0103898
563.0000000,0.0307894,0.0104007
564.0000000,0.0319556,0.0106560
565.0000000,0.0307468,0.0104064
566.0000000,0.0306966,0.0103427
567.0000000,0.0307774,0.0103700
568.0000000,0.0307599,0.0103169
569.0000000,0.0307006,0.0103630
570.0000000,0.0307543,0.0103809
571.0000000,0.0307296,0.0103385
572.0000000,0.0308969,0.0105124
573.0000000,0.0307427,0.0103879
574.0000000,0.0307447,0.0103160
575.0000000,0.0307407,0.0103732
576.0000000,0.0308023,0.0103492
577.0000000,0.0308249,0.0103658
578.0000000,0.0313230,0.0104672
579.0000000,0.0311472,0.0104477
580.0000000,0.0307895,0.0103739
581.0000000,0.0306901,0.0103829
582.0000000,0.0307020,0.0103572
583.0000000,0.0307792,0.0103111
584.0000000,0.0307045,0.0103444
585.0000000,0.0307317,0.0103831
586.0000000,0.0307005,0.0103732
587.0000000,0.0306970,0.0102977
588.0000000,0.0307572,0.0103183
589.0000000,0.0306593,0.0104277
590.0000000,0.0307057,0.0103430
591.0000000,0.0306762,0.0102953
592.0000000,0.0306732,0.0102591
593.0000000,0.0307305,0.0102546
594.0000000,0.0306751,0.0103228
595.0000000,0.0307649,0.0104100
596.0000000,0.0306392,0.0103411
597.0000000,0.0307842,0.0103220
598.0000000,0.0306248,0.0103058
599.0000000,0.0306316,0.0103823
600.0000000,0.0306692,0.0103299
601.0000000,0.0306509,0.0103327
602.0000000,0.0307051,0.0103295
603.0000000,0.0306603,0.0102528
604.0000000,0.0306362,0.0103088
605.0000000,0.0307441,0.0103143
606.0000000,0.0305914,0.0102709
607.0000000,0.0306639,0.0103325
608.0000000,0.0307719,0.0104426
609.0000000,0.0311162,0.0104617
610.0000000,0.0306835,0.0103266
611.0000000,0.0306935,0.0103940
612.0000000,0.0306616,0.0103391
613.0000000,0.0306752,0.0104702
614.0000000,0.0306351,0.0102867
615.0000000,0.0306804,0.0103042
616.0000000,0.0306697,0.0102848
617.0000000,0.0306945,0.0102990
618.0000000,0.0305899,0.0102755
619.0000000,0.0306776,0.0103100
620.0000000,0.0306267,0.0103255
621.0000000,0.0306570,0.0103352
622.0000000,0.0306348,0.0103979
623.0000000,0.0307125,0.0104411
624.0000000,0.0305797,0.0102577
625.0000000,0.0305672,0.0102492
626.0000000,0.0305584,0.0102297
627.0000000,0.0305568,0.0102910
628.0000000,0.0307094,0.0103691
629.0000000,0.0305862,0.0103018
630.0000000,0.0309464,0.0103348
631.0000000,0.0306036,0.0102553
632.0000000,0.0306919,0.0103312
633.0000000,0.0306449,0.0103546
634.0000000,0.0308242,0.0103955
635.0000000,0.0305879,0.0103334
636.0000000,0.0305722,0.0102837
637.0000000,0.0305736,0.0102153
638.0000000,0.0305471,0.0102271
639.0000000,0.0305866,0.0102810
640.0000000,0.0306589,0.0104093
641.0000000,0.0306024,0.0102933
642.0000000,0.0305495,0.0102285
643.0000000,0.0305986,0.0103120
644.0000000,0.0305342,0.0102429
645.0000000,0.0306489,0.0103704
646.0000000,0.0305490,0.0103354
647.0000000,0.0305703,0.0103339
648.0000000,0.0305668,0.0103105
649.0000000,0.0305911,0.0102559
650.0000000,0.0305288,0.0102851
651.0000000,0.0305931,0.0102817
652.0000000,0.0306288,0.0103308
653.0000000,0.0305240,0.0102447
654.0000000,0.0313928,0.0104714
655.0000000,0.0305431,0.0102250
656.0000000,0.0306276,0.0103195
657.0000000,0.0306796,0.0102551
658.0000000,0.0305017,0.0102803
659.0000000,0.0305409,0.0103192
660.0000000,0.0304976,0.0102447
661.0000000,0.0304729,0.0103421
662.0000000,0.0305500,0.0103436
663.0000000,0.0305658,0.0104022
664.0000000,0.0305629,0.0103151
665.0000000,0.0304956,0.0102460
666.0000000,0.0305932,0.0102400
667.0000000,0.0305590,0.0102455
668.0000000,0.0304661,0.0102894
669.0000000,0.0305766,0.0102597
670.0000000,0.0304692,0.0102426
671.0000000,0.0305428,0.0102484
672.0000000,0.0305210,0.0103362
673.0000000,0.0305035,0.0102573
674.0000000,0.0304773,0.0102776
675.0000000,0.0305177,0.0102541
676.0000000,0.0305026,0.0103014
677.0000000,0.0304949,0.0102240
678.0000000,0.0305604,0.0102908
679.0000000,0.0305076,0.0102387
680.0000000,0.0304798,0.0102636
681.0000000,0.0304744,0.0103651
682.0000000,0.0304318,0.0102045
683.0000000,0.0304434,0.0103667
684.0000000,0.0304512,0.0102509
685.0000000,0.0304622,0.0103193
686.0000000,0.0304907,0.0102857
687.0000000,0.0306573,0.0103919
688.0000000,0.0304194,0.0102337
689.0000000,0.0305292,0.0101835
690.0000000,0.0304882,0.0102420
691.0000000,0.0304887,0.0103015
692.0000000,0.0305129,0.0103254
693.0000000,0.0304295,0.0103034
694.0000000,0.0304662,0.0102662
695.0000000,0.0304633,0.0102039
696.0000000,0.0304894,0.0101995
697.0000000,0.0304712,0.0102332
698.0000000,0.0305492,0.0103855
699.0000000,0.0304105,0.0102253
700.0000000,0.0304046,0.0102477
701.0000000,0.0304085,0.0102466
702.0000000,0.0304665,0.0102175
703.0000000,0.0304275,0.0103805
704.0000000,0.0304659,0.0101727
705.0000000,0.0304480,0.0102400
706.0000000,0.0304586,0.0102040
707.0000000,0.0305883,0.0103829
708.0000000,0.0304293,0.0103483
709.0000000,0.0303650,0.0101863
710.0000000,0.0304147,0.0102373
711.0000000,0.0305523,0.0102118
712.0000000,0.0305167,0.0103113
713.0000000,0.0304684,0.0102383
714.0000000,0.0305409,0.0102613
715.0000000,0.0304030,0.0102403
716.0000000,0.0303957,0.0102305
717.0000000,0.0333530,0.0124312
718.0000000,0.0305719,0.0103293
719.0000000,0.0304218,0.0101763
720.0000000,0.0303905,0.0102203
721.0000000,0.0303714,0.0102593
722.0000000,0.0304461,0.0101714
723.0000000,0.0307080,0.0105469
724.0000000,0.0303630,0.0101751
725.0000000,0.0304575,0.0102169
726.0000000,0.0305754,0.0103798
727.0000000,0.0305919,0.0102955
728.0000000,0.0304171,0.0102738
729.0000000,0.0304043,0.0101844
730.0000000,0.0303797,0.0102158
731.0000000,0.0303594,0.0103237
732.0000000,0.0304437,0.0103417
733.0000000,0.0304267,0.0102028
734.0000000,0.0304455,0.0102255
735.0000000,0.0304340,0.0102455
736.0000000,0.0304542,0.0102278
737.0000000,0.0303764,0.0103212
738.0000000,0.0303427,0.0102402
739.0000000,0.0303617,0.0102292
740.0000000,0.0303715,0.0102433
741.0000000,0.0304077,0.0102640
742.0000000,0.0303784,0.0102409
743.0000000,0.0303741,0.0103152
744.0000000,0.0303172,0.0101845
745.0000000,0.0303947,0.0102406
746.0000000,0.0303797,0.0102292
747.0000000,0.0305047,0.0104275
748.0000000,0.0303995,0.0103094
749.0000000,0.0303623,0.0102039
750.0000000,0.0305743,0.0104751
751.0000000,0.0303718,0.0102374
752.0000000,0.0303481,0.0101385
753.0000000,0.0303759,0.0101561
754.0000000,0.0303313,0.0102354
755.0000000,0.0304796,0.0102803
756.0000000,0.0303537,0.0102994
757.0000000,0.0303365,0.0101408
758.0000000,0.0304901,0.0102991
759.0000000,0.0303466,0.0101872
760.0000000,0.0303258,0.0101469
761.0000000,0.0304168,0.0102940
762.0000000,0.0304061,0.0102952
763.0000000,0.0303492,0.0101843
764.0000000,0.0302946,0.0102009
765.0000000,0.0302956,0.0101877
766.0000000,0.0302531,0.0101672
767.0000000,0.0305939,0.0103672
768.0000000,0.0305040,0.0102269
769.0000000,0.0303624,0.0101360
770.0000000,0.0302551,0.0102162
771.0000000,0.0303178,0.0102067
772.0000000,0.0302779,0.0102266
773.0000000,0.0303695,0.0102616
774.0000000,0.0304160,0.0101800
775.0000000,0.0303493,0.0101674
776.0000000,0.0302617,0.0101304
777.0000000,0.0303363,0.0101769
778.0000000,0.0302778,0.0101491
779.0000000,0.0319075,0.0111736
780.0000000,0.0303266,0.0101898
781.0000000,0.0302968,0.0101324
782.0000000,0.0322777,0.0128120
783.0000000,0.0302255,0.0102296
784.0000000,0.0303572,0.0102574
785.0000000,0.0302946,0.0102048
786.0000000,0.0302572,0.0101235
787.0000000,0.0302900,0.0101647
788.0000000,0.0303467,0.0102269
789.0000000,0.0302872,0.0101338
790.0000000,0.0302755,0.0101286
791.0000000,0.0304351,0.0101590
792.0000000,0.0302526,0.0101455
793.0000000,0.0304639,0.0100667
794.0000000,0.0303763,0.0102547
795.0000000,0.0303933,0.0101789
796.0000000,0.0303103,0.0102790
797.0000000,0.0302541,0.0102316
798.0000000,0.0302484,0.0101560
799.0000000,0.0302772,0.0101429
800.0000000,0.0303803,0.0103447
801.0000000,0.0302912,0.0101000
802.0000000,0.0302394,0.0101478
803.0000000,0.0302581,0.0101184
804.0000000,0.0302726,0.0101368
805.0000000,0.0302934,0.0102689
806.0000000,0.0302840,0.0102450
807.0000000,0.0302136,0.0101954
808.0000000,0.0302229,0.0101970
809.0000000,0.0302701,0.0101499
810.0000000,0.0303172,0.0101356
811.0000000,0.0302679,0.0101664
812.0000000,0.0302415,0.0101727
813.0000000,0.0302604,0.0101753
814.0000000,0.0302758,0.0101149
815.0000000,0.0303236,0.0102507
816.0000000,0.0302782,0.0101260
817.0000000,0.0302108,0.0102384
818.0000000,0.0302391,0.0101475
819.0000000,0.0302242,0.0101631
820.0000000,0.0302854,0.0101257
821.0000000,0.0302668,0.0100454
822.0000000,0.0307330,0.0104210
823.0000000,0.0302286,0.0102311
824.0000000,0.0302879,0.0101809
825.0000000,0.0312062,0.0104750
826.0000000,0.0302230,0.0101645
827.0000000,0.0302734,0.0102078
828.0000000,0.0302108,0.0101455
829.0000000,0.0302280,0.0101393
830.0000000,0.0302091,0.0101298
831.0000000,0.0302952,0.0100986
832.0000000,0.0305073,0.0101143
833.0000000,0.0301883,0.0101031
834.0000000,0.0302512,0.0101454
835.0000000,0.0301998,0.0101095
836.0000000,0.0302649,0.0100834
837.0000000,0.0302301,0.0101429
838.0000000,0.0301981,0.0101200
839.0000000,0.0303742,0.0101904
840.0000000,0.0301858,0.0101167
841.0000000,0.0301722,0.0101520
842.0000000,0.0302138,0.0101610
843.0000000,0.0302441,0.0102081
844.0000000,0.0302572,0.0100805
845.0000000,0.0306953,0.0102556
846.0000000,0.0302801,0.0100347
847.0000000,0.0303239,0.0102015
848.0000000,0.0301934,0.0101248
849.0000000,0.0301616,0.0100845
850.0000000,0.0301881,0.0101132
851.0000000,0.0301942,0.0101907
852.0000000,0.0301989,0.0100837
853.0000000,0.0302699,0.0102623
854.0000000,0.0302031,0.0100354
855.0000000,0.0301536,0.0101734
856.0000000,0.0301741,0.0101076
857.0000000,0.0303116,0.0101780
858.0000000,0.0302528,0.0101390
859.0000000,0.0303212,0.0101112
860.0000000,0.0301587,0.0101754
861.0000000,0.0302652,0.0102002
862.0000000,0.0301611,0.0100766
863.0000000,0.0302409,0.0101929
864.0000000,0.0303281,0.0101672
865.0000000,0.0302030,0.0101465
866.0000000,0.0301362,0.0101170
867.0000000,0.0302496,0.0101188
868.0000000,0.0301263,0.0100823
869.0000000,0.0302276,0.0101983
870.0000000,0.0301214,0.0100740
871.0000000,0.0301579,0.0101083
872.0000000,0.0301522,0.0101411
873.0000000,0.0301418,0.0101477
874.0000000,0.0301743,0.0101204
875.0000000,0.0301465,0.0100649
876.0000000,0.0301462,0.0100617
877.0000000,0.0301336,0.0100848
878.0000000,0.0302625,0.0101739
879.0000000,0.0302052,0.0101358
880.0000000,0.0301297,0.0100674
881.0000000,0.0301298,0.0101651
882.0000000,0.0301562,0.0101472
883.0000000,0.0301785,0.0101084
884.0000000,0.0300964,0.0101432
885.0000000,0.0301741,0.0101322
886.0000000,0.0301403,0.0101408
887.0000000,0.0301174,0.0100838
888.0000000,0.0301535,0.0100423
889.0000000,0.0301197,0.0100290
890.0000000,0.0301856,0.0101093
891.0000000,0.0301406,0.0100298
892.0000000,0.0301873,0.0101396
893.0000000,0.0301939,0.0101597
894.0000000,0.0302189,0.0102333
895.0000000,0.0301554,0.0100794
896.0000000,0.0301083,0.0100559
897.0000000,0.0303645,0.0102274
898.0000000,0.0303406,0.0102142
899.0000000,0.0301071,0.0100898
900.0000000,0.0300907,0.0100765
901.0000000,0.0301482,0.0100601
902.0000000,0.0301728,0.0100689
903.0000000,0.0300980,0.0100501
904.0000000,0.0301068,0.0100175
905.0000000,0.0300782,0.0100282
906.0000000,0.0301230,0.0100451
907.0000000,0.0301272,0.0100875
908.0000000,0.0301382,0.0100392
909.0000000,0.0303925,0.0101941
910.0000000,0.0301478,0.0100964
911.0000000,0.0301687,0.0100336
912.0000000,0.0300747,0.0100948
913.0000000,0.0301227,0.0100370
914.0000000,0.0300968,0.0100772
915.0000000,0.0301552,0.0100108
916.0000000,0.0300936,0.0099973
917.0000000,0.0301185,0.0100069
918.0000000,0.0301358,0.0100662
919.0000000,0.0301242,0.0099595
920.0000000,0.0301313,0.0099969
921.0000000,0.0301521,0.0101618
922.0000000,0.0300456,0.0100819
923.0000000,0.0300770,0.0099908
924.0000000,0.0300657,0.0099916
925.0000000,0.0300865,0.0101102
926.0000000,0.0301146,0.0100498
927.0000000,0.0301366,0.0100389
928.0000000,0.0301715,0.0101056
929.0000000,0.0300847,0.0100295
930.0000000,0.0301156,0.0100983
931.0000000,0.0302994,0.0099927
932.0000000,0.0301450,0.0100436
933.0000000,0.0301580,0.0100207
934.0000000,0.0300533,0.0099820
935.0000000,0.0300834,0.0100138
936.0000000,0.0301384,0.0100714
937.0000000,0.0301051,0.0100519
938.0000000,0.0301049,0.0100434
939.0000000,0.0301755,0.0099774
940.0000000,0.0300440,0.0100982
941.0000000,0.0303553,0.0100491
942.0000000,0.0300529,0.0100612
943.0000000,0.0300580,0.0100397
944.0000000,0.0300490,0.0099797
945.0000000,0.0301761,0.0100660
946.0000000,0.0301568,0.0101126
947.0000000,0.0300876,0.0100623
948.0000000,0.0301708,0.0100869
949.0000000,0.0304944,0.0101637
950.0000000,0.0301167,0.0100095
951.0000000,0.0303488,0.0101133
952.0000000,0.0302716,0.0100447
953.0000000,0.0300910,0.0100796
954.0000000,0.0300348,0.0101002
955.0000000,0.0300455,0.0099377
956.0000000,0.0300809,0.0101007
957.0000000,0.0301582,0.0100674
958.0000000,0.0300474,0.0099896
959.0000000,0.0301012,0.0100444
960.0000000,0.0300749,0.0101243
961.0000000,0.0300999,0.0100422
962.0000000,0.0300427,0.0100366
963.0000000,0.0300469,0.0100134
964.0000000,0.0300684,0.0100755
965.0000000,0.0300035,0.0100415
966.0000000,0.0300716,0.0100233
967.0000000,0.0300354,0.0099871
968.0000000,0.0300645,0.0100135
969.0000000,0.0301422,0.0100762
970.0000000,0.0300213,0.0100441
971.0000000,0.0300281,0.0101015
972.0000000,0.0300472,0.0100718
973.0000000,0.0302448,0.0100426
974.0000000,0.0302049,0.0100521
975.0000000,0.0301796,0.0099912
976.0000000,0.0300868,0.0099717
977.0000000,0.0307970,0.0103333
978.0000000,0.0300506,0.0100936
979.0000000,0.0300717,0.0100522
980.0000000,0.0300681,0.0099675
981.0000000,0.0300021,0.0100397
982.0000000,0.0299954,0.0100249
983.0000000,0.0300228,0.0100720
984.0000000,0.0299947,0.0099671
985.0000000,0.0300376,0.0099305
986.0000000,0.0301438,0.0100875
987.0000000,0.0300135,0.0099875
988.0000000,0.0300863,0.0101164
989.0000000,0.0300376,0.0099908
990.0000000,0.0300069,0.0099945
991.0000000,0.0300292,0.0099952
992.0000000,0.0301317,0.0099284
993.0000000,0.0300099,0.0100588
994.0000000,0.0300487,0.0099535
995.0000000,0.0301191,0.0101323
996.0000000,0.0301902,0.0099398
997.0000000,0.0299408,0.0099608
998.0000000,0.0299196,0.0099662
999.0000000,0.0300180,0.0100104
1000.0000000,0.0299910,0.0099926
1001.0000000,0.0300885,0.0099325
1002.0000000,0.0301443,0.0100952
1003.0000000,0.0299735,0.0100127
1004.0000000,0.0299737,0.0099782
1005.0000000,0.0300586,0.0099967
1006.0000000,0.0299864,0.0099593
1007.0000000,0.0300650,0.0100027
1008.0000000,0.0300172,0.0099300
1009.0000000,0.0299708,0.0099394
1010.0000000,0.0299881,0.0099372
1011.0000000,0.0299776,0.0099835
1012.0000000,0.0300344,0.0100176
1013.0000000,0.0300508,0.0099396
1014.0000000,0.0299647,0.0099829
1015.0000000,0.0299785,0.0099754
1016.0000000,0.0301808,0.0100347
1017.0000000,0.0300147,0.0099849
1018.0000000,0.0300274,0.0100031
1019.0000000,0.0300760,0.0099317
1020.0000000,0.0301487,0.0100042
1021.0000000,0.0300163,0.0099273
1022.0000000,0.0299927,0.0098883
1023.0000000,0.0300296,0.0100012
1024.0000000,0.0301146,0.0100604
1025.0000000,0.0299929,0.0100208
1026.0000000,0.0299734,0.0099491
1027.0000000,0.0300032,0.0100928
1028.0000000,0.0300215,0.0099181
1029.0000000,0.0301047,0.0101055
1030.0000000,0.0299286,0.0099190
1031.0000000,0.0299702,0.0099086
1032.0000000,0.0300733,0.0100202
1033.0000000,0.0298941,0.0099554
1034.0000000,0.0300339,0.0100570
1035.0000000,0.0299736,0.0099452
1036.0000000,0.0299391,0.0099768
1037.0000000,0.0299666,0.0099334
1038.0000000,0.0300712,0.0100512
1039.0000000,0.0299880,0.0100492
1040.0000000,0.0299765,0.0099491
1041.0000000,0.0299869,0.0099555
1042.0000000,0.0299462,0.0099728
1043.0000000,0.0300743,0.0100470
1044.0000000,0.0299492,0.0099575
1045.0000000,0.0299843,0.0100256
1046.0000000,0.0299541,0.0099633
1047.0000000,0.0299255,0.0099260
1048.0000000,0.0299410,0.0100276
1049.0000000,0.0303057,0.0101137
1050.0000000,0.0301068,0.0101587
1051.0000000,0.0303370,0.0100285
1052.0000000,0.0299864,0.0100046
1053.0000000,0.0299948,0.0099780
1054.0000000,0.0298966,0.0099726
1055.0000000,0.0299560,0.0100313
1056.0000000,0.0299985,0.0100466
1057.0000000,0.0299559,0.0099849
1058.0000000,0.0299329,0.0099871
1059.0000000,0.0299433,0.0100395
1060.0000000,0.0301129,0.0101525
1061.0000000,0.0301002,0.0100800
1062.0000000,0.0300421,0.0100969
1063.0000000,0.0300061,0.0100385
1064.0000000,0.0300481,0.0099960
1065.0000000,0.0299414,0.0099634
1066.0000000,0.0299298,0.0099313
1067.0000000,0.0299824,0.0100049
1068.0000000,0.0299513,0.0099969
1069.0000000,0.0300457,0.0100819
1070.0000000,0.0299892,0.0100369
1071.0000000,0.0299505,0.0099338
1072.0000000,0.0299322,0.0100339
1073.0000000,0.0299519,0.0099517
1074.0000000,0.0300043,0.0099162
1075.0000000,0.0299725,0.0100037
1076.0000000,0.0299245,0.0099416
1077.0000000,0.0299179,0.0099498
1078.0000000,0.0299705,0.0100255
1079.0000000,0.0300132,0.0100955
1080.0000000,0.0298731,0.0099858
1081.0000000,0.0299507,0.0100657
1082.0000000,0.0299808,0.0099129
1083.0000000,0.0298707,0.0099911
1084.0000000,0.0299797,0.0100358
1085.0000000,0.0298970,0.0099733
1086.0000000,0.0299570,0.0100118
1087.0000000,0.0301639,0.0100448
1088.0000000,0.0299415,0.0099930
1089.0000000,0.0298764,0.0099256
1090.0000000,0.0299110,0.0100349
1091.0000000,0.0299028,0.0099361
1092.0000000,0.0299268,0.0099367
1093.0000000,0.0299201,0.0099593
1094.0000000,0.0299757,0.0099877
1095.0000000,0.0299175,0.0099898
1096.0000000,0.0299656,0.0100465
1097.0000000,0.0467058,0.0392040
1098.0000000,0.0299313,0.0099906
1099.0000000,0.0299044,0.0098874
1100.0000000,0.0298625,0.0098917
1101.0000000,0.0299788,0.0100463
1102.0000000,0.0299818,0.0100034
1103.0000000,0.0298670,0.0099598
1104.0000000,0.0299662,0.0099436
1105.0000000,0.0299201,0.0100356
1106.0000000,0.0299106,0.0098759
1107.0000000,0.0298832,0.0099364
1108.0000000,0.0298709,0.0099449
1109.0000000,0.0299024,0.0099430
1110.0000000,0.0301152,0.0100886
1111.0000000,0.0300555,0.0100036
1112.0000000,0.0298894,0.0100449
1113.0000000,0.0299207,0.0099911
1114.0000000,0.0299069,0.0099301
1115.0000000,0.0307916,0.0103520
1116.0000000,0.0299154,0.0100022
1117.0000000,0.0298660,0.0099442
1118.0000000,0.0298986,0.0099699
1119.0000000,0.0299486,0.0099258
1120.0000000,0.0299524,0.0100842
1121.0000000,0.0298627,0.0099678
1122.0000000,0.0298550,0.0099075
1123.0000000,0.0298824,0.0099631
1124.0000000,0.0299141,0.0100296
1125.0000000,0.0299506,0.0100283
1126.0000000,0.0299957,0.0099746
1127.0000000,0.0298715,0.0099414
1128.0000000,0.0298258,0.0099103
1129.0000000,0.0299711,0.0100273
1130.0000000,0.0298568,0.0099844
1131.0000000,0.0298517,0.0100436
1132.0000000,0.0298904,0.0099428
1133.0000000,0.0299141,0.0099380
1134.0000000,0.0299691,0.0099903
1135.0000000,0.0298489,0.0099590
1136.0000000,0.0317612,0.0120643
1137.0000000,0.0298769,0.0098734
1138.0000000,0.0298435,0.0099238
1139.0000000,0.0299487,0.0099799
1140.0000000,0.0298896,0.0099855
1141.0000000,0.0298921,0.0099434
1142.0000000,0.0298331,0.0099557
1143.0000000,0.0299055,0.0099784
1144.0000000,0.0298976,0.0099858
1145.0000000,0.0299255,0.0100328
1146.0000000,0.0299990,0.0099883
1147.0000000,0.0298841,0.0099729
1148.0000000,0.0299495,0.0099542
1149.0000000,0.0298225,0.0099195
1150.0000000,0.0298386,0.0099773
1151.0000000,0.0298585,0.0099716
1152.0000000,0.0299083,0.0100355
1153.0000000,0.0332692,0.0136264
1154.0000000,0.0299773,0.0100263
1155.0000000,0.0298971,0.0099816
1156.0000000,0.0299165,0.0099083
1157.0000000,0.0298210,0.0099947
1158.0000000,0.0298332,0.0099725
1159.0000000,0.0299058,0.0099198
1160.0000000,0.0299071,0.0100275
1161.0000000,0.0299527,0.0100814
1162.0000000,0.0298719,0.0099831
1163.0000000,0.0298571,0.0099432
1164.0000000,0.0299360,0.0099622
1165.0000000,0.0298980,0.0099385
1166.0000000,0.0298600,0.0099994
1167.0000000,0.0297931,0.0099062
1168.0000000,0.0299387,0.0099882
1169.0000000,0.0298094,0.0099498
1170.0000000,0.0299160,0.0100209
1171.0000000,0.0299391,0.0099566
1172.0000000,0.0298373,0.0100275
1173.0000000,0.0298058,0.0099645
1174.0000000,0.0298591,0.0099792
1175.0000000,0.0299470,0.0101123
1176.0000000,0.0300059,0.0100221
1177.0000000,0.0300025,0.0099666
1178.0000000,0.0298979,0.0099124
1179.0000000,0.0298999,0.0100427
1180.0000000,0.0299005,0.0100353
1181.0000000,0.0298464,0.0099610
1182.0000000,0.0298076,0.0099632
1183.0000000,0.0297728,0.0099429
1184.0000000,0.0300503,0.0100753
1185.0000000,0.0298084,0.0099740
1186.0000000,0.0298476,0.0099742
1187.0000000,0.0298079,0.0099183
1188.0000000,0.0298699,0.0099524
1189.0000000,0.0300530,0.0099567
1190.0000000,0.0300753,0.0100289
1191.0000000,0.0299213,0.0100240
1192.0000000,0.0299082,0.0099888
1193.0000000,0.0299543,0.0098916
1194.0000000,0.0298279,0.0099356
1195.0000000,0.0298946,0.0099581
1196.0000000,0.0298510,0.0100435
1197.0000000,0.0298616,0.0099961
1198.0000000,0.0298191,0.0099595
1199.0000000,0.0298317,0.0099287
1200.0000000,0.0482049,0.0416268
1201.0000000,0.0300171,0.0099155
1202.0000000,0.0298371,0.0098975
1203.0000000,0.0298351,0.0099475
1204.0000000,0.0298583,0.0099582
1205.0000000,0.0297893,0.0100108
1206.0000000,0.0298590,0.0100180
1207.0000000,0.0298543,0.0100186
1208.0000000,0.0298035,0.0099124
1209.0000000,0.0298131,0.0099352
1210.0000000,0.0299077,0.0100344
1211.0000000,0.0298177,0.0100313
1212.0000000,0.0299970,0.0099960
1213.0000000,0.0298226,0.0098943
1214.0000000,0.0302529,0.0102036
1215.0000000,0.0298580,0.0099304
1216.0000000,0.0301023,0.0100173
1217.0000000,0.0298001,0.0099786
1218.0000000,0.0297988,0.0098784
1219.0000000,0.0299347,0.0100717
1220.0000000,0.0297978,0.0099637
1221.0000000,0.0300437,0.0100120
1222.0000000,0.0297556,0.0099126
1223.0000000,0.0298780,0.0099274
1224.0000000,0.0297677,0.0099155
1225.0000000,0.0300545,0.0099853
1226.0000000,0.0298299,0.0099603
1227.0000000,0.0298571,0.0099970
1228.0000000,0.0302575,0.0103583
1229.0000000,0.0297812,0.0099110
1230.0000000,0.0298073,0.0099675
1231.0000000,0.0298569,0.0099350
1232.0000000,0.0297979,0.0099279
1233.0000000,0.0297928,0.0099393
1234.0000000,0.0298007,0.0099347
1235.0000000,0.0299414,0.0099414
1236.0000000,0.0297749,0.0099309
1237.0000000,0.0297986,0.0099313
1238.0000000,0.0298370,0.0098628
1239.0000000,0.0349349,0.0169884
1240.0000000,0.0298918,0.0100812
1241.0000000,0.0297804,0.0099320
1242.0000000,0.0297530,0.0099598
1243.0000000,0.0297801,0.0098976
1244.0000000,0.0297521,0.0099350
1245.0000000,0.0298594,0.0100021
1246.0000000,0.0298945,0.0100132
1247.0000000,0.0297352,0.0099179
1248.0000000,0.0298412,0.0099697
1249.0000000,0.0298104,0.0099514
1250.0000000,0.0302757,0.0102644
1251.0000000,0.0297725,0.0099699
1252.0000000,0.0298010,0.0099587
1253.0000000,0.0297655,0.0099256
1254.0000000,0.0298122,0.0100117
1255.0000000,0.0298166,0.0099969
1256.0000000,0.0297387,0.0099474
1257.0000000,0.0297754,0.0099663
1258.0000000,0.0299183,0.0101207
1259.0000000,0.0298029,0.0099238
1260.0000000,0.0298231,0.0100145
1261.0000000,0.0297927,0.0099445
1262.0000000,0.0298681,0.0099087
1263.0000000,0.0297885,0.0099722
1264.0000000,0.0297485,0.0099344
1265.0000000,0.0300281,0.0099223
1266.0000000,0.0299899,0.0100530
1267.0000000,0.0298217,0.0098750
1268.0000000,0.0298185,0.0100286
1269.0000000,0.0297484,0.0098823
1270.0000000,0.0298855,0.0099954
1271.0000000,0.0297970,0.0099149
1272.0000000,0.0298126,0.0099418
1273.0000000,0.0297881,0.0099777
1274.0000000,0.0298646,0.0100328
1275.0000000,0.0297626,0.0099363
1276.0000000,0.0297902,0.0099805
1277.0000000,0.0300153,0.0101419
1278.0000000,0.0297934,0.0099130
1279.0000000,0.0297280,0.0099232
1280.0000000,0.0297249,0.0099259
1281.0000000,0.0297189,0.0099035
1282.0000000,0.0298518,0.0100373
1283.0000000,0.0297695,0.0099514
1284.0000000,0.0297344,0.0099517
1285.0000000,0.0298281,0.0100585
1286.0000000,0.0298182,0.0100403
1287.0000000,0.0298087,0.0099046
1288.0000000,0.0297224,0.0099236
1289.0000000,0.0298013,0.0100209
1290.0000000,0.0297187,0.0099208
1291.0000000,0.0297687,0.0100010
1292.0000000,0.0297819,0.0100689
1293.0000000,0.0297102,0.0099133
1294.0000000,0.0298610,0.0101502
1295.0000000,0.0297674,0.0099389
1296.0000000,0.0298872,0.0101154
1297.0000000,0.0297742,0.0099524
1298.0000000,0.0298521,0.0100740
1299.0000000,0.0297347,0.0099752
1300.0000000,0.0297836,0.0099672
1301.0000000,0.0298018,0.0099134
1302.0000000,0.0297520,0.0099115
1303.0000000,0.0299108,0.0099628
1304.0000000,0.0297773,0.0099710
1305.0000000,0.0297860,0.0099937
1306.0000000,0.0298722,0.0099833
1307.0000000,0.0297986,0.0099934
1308.0000000,0.0298108,0.0099920
1309.0000000,0.0297168,0.0099000
1310.0000000,0.0297805,0.0099668
1311.0000000,0.0297512,0.0099508
1312.0000000,0.0298761,0.0101686
1313.0000000,0.0300221,0.0099788
1314.0000000,0.0297525,0.0100256
1315.0000000,0.0298918,0.0101238
1316.0000000,0.0296958,0.0098686
1317.0000000,0.0297423,0.0099050
1318.0000000,0.0297984,0.0099472
1319.0000000,0.0297682,0.0100053
1320.0000000,0.0298311,0.0099696
1321.0000000,0.0299583,0.0099940
1322.0000000,0.0298019,0.0099831
1323.0000000,0.0297111,0.0099168
1324.0000000,0.0302209,0.0101855
1325.0000000,0.0298546,0.0100703
1326.0000000,0.0297427,0.0100436
1327.0000000,0.0297726,0.0099824
1328.0000000,0.0300323,0.0101061
1329.0000000,0.0298648,0.0101009
1330.0000000,0.0297416,0.0100553
1331.0000000,0.0297183,0.0099447
1332.0000000,0.0302214,0.0102794
1333.0000000,0.0297838,0.0100490
1334.0000000,0.0297236,0.0099789
1335.0000000,0.0297374,0.0100681
1336.0000000,0.0297245,0.0099454
1337.0000000,0.0297421,0.0100093
1338.0000000,0.0297287,0.0098716
1339.0000000,0.0296970,0.0099500
1340.0000000,0.0297297,0.0098702
1341.0000000,0.0297398,0.0099091
1342.0000000,0.0297616,0.0099727
1343.0000000,0.0297113,0.0099418
1344.0000000,0.0297099,0.0099816
1345.0000000,0.0296927,0.0099439
1346.0000000,0.0298189,0.0099461
1347.0000000,0.0297238,0.0099058
1348.0000000,0.0298414,0.0100713
1349.0000000,0.0297619,0.0099208
1350.0000000,0.0297188,0.0099900
1351.0000000,0.0297441,0.0099576
1352.0000000,0.0297090,0.0099325
1353.0000000,0.0297008,0.0099058
1354.0000000,0.0297574,0.0099077
1355.0000000,0.0297200,0.0100474
1356.0000000,0.0297943,0.0100743
1357.0000000,0.0339407,0.0162419
1358.0000000,0.0297178,0.0099983
1359.0000000,0.0297551,0.0099447
1360.0000000,0.0296893,0.0099137
1361.0000000,0.0296960,0.0099162
1362.0000000,0.0297248,0.0100920
1363.0000000,0.0297495,0.0099969
1364.0000000,0.0297449,0.0099615
1365.0000000,0.0297277,0.0099622
1366.0000000,0.0296903,0.0099152
1367.0000000,0.0297364,0.0099005
1368.0000000,0.0297611,0.0100269
1369.0000000,0.0297000,0.0098953
1370.0000000,0.0297604,0.0099896
1371.0000000,0.0297187,0.0100279
1372.0000000,0.0297048,0.0101203
1373.0000000,0.0297119,0.0100059
1374.0000000,0.0296655,0.0099431
1375.0000000,0.0303122,0.0103233
1376.0000000,0.0297151,0.0100748
1377.0000000,0.0296633,0.0099101
1378.0000000,0.0297676,0.0099663
1379.0000000,0.0297147,0.0099443
1380.0000000,0.0296970,0.0100153
1381.0000000,0.0297835,0.0099731
1382.0000000,0.0297756,0.0099745
1383.0000000,0.0297393,0.0098414
1384.0000000,0.0297626,0.0099043
1385.0000000,0.0297523,0.0099873
1386.0000000,0.0297572,0.0100748
1387.0000000,0.0299158,0.0100106
1388.0000000,0.0296773,0.0099821
1389.0000000,0.0296937,0.0099795
1390.0000000,0.0298038,0.0099523
1391.0000000,0.0296369,0.0098697
1392.0000000,0.0296802,0.0099205
1393.0000000,0.0297511,0.0099806
1394.0000000,0.0297325,0.0100719
1395.0000000,0.0297480,0.0099279
1396.0000000,0.0306471,0.0104303
1397.0000000,0.0297281,0.0099631
1398.0000000,0.0298245,0.0101114
1399.0000000,0.0296439,0.0099191
1400.0000000,0.0298341,0.0100316
1401.0000000,0.0297535,0.0100225
1402.0000000,0.0297183,0.0099719
1403.0000000,0.0297320,0.0099522
1404.0000000,0.0297755,0.0099568
1405.0000000,0.0296844,0.0099777
1406.0000000,0.0296930,0.0099558
1407.0000000,0.0297020,0.0099391
1408.0000000,0.0297212,0.0099478
1409.0000000,0.0297109,0.0099756
1410.0000000,0.0298128,0.0100173
1411.0000000,0.0296788,0.0099836
1412.0000000,0.0296559,0.0099806
1413.0000000,0.0296928,0.0100569
1414.0000000,0.0298490,0.0101440
1415.0000000,0.0298717,0.0101672
1416.0000000,0.0297091,0.0100177
1417.0000000,0.0299329,0.0101720
1418.0000000,0.0296989,0.0099806
1419.0000000,0.0296677,0.0098832
1420.0000000,0.0296702,0.0099511
1421.0000000,0.0300988,0.0101160
1422.0000000,0.0298720,0.0099923
1423.0000000,0.0298696,0.0101688
1424.0000000,0.0296668,0.0100048
1425.0000000,0.0318781,0.0119273
1426.0000000,0.0297029,0.0101033
1427.0000000,0.0297208,0.0099934
1428.0000000,0.0298452,0.0101691
1429.0000000,0.0297044,0.0100873
1430.0000000,0.0297289,0.0100909
1431.0000000,0.0296771,0.0100021
1432.0000000,0.0296845,0.0099540
1433.0000000,0.0297409,0.0099755
1434.0000000,0.0296854,0.0099342
1435.0000000,0.0297237,0.0100722
1436.0000000,0.0296436,0.0099697
1437.0000000,0.0296479,0.0099693
1438.0000000,0.0299865,0.0101733
1439.0000000,0.0296877,0.0099251
1440.0000000,0.0297941,0.0100000
1441.0000000,0.0297182,0.0100890
1442.0000000,0.0297557,0.0100136
1443.0000000,0.0297385,0.0101088
1444.0000000,0.0297361,0.0099042
1445.0000000,0.0296602,0.0100283
1446.0000000,0.0296883,0.0099037
1447.0000000,0.0297244,0.0100499
1448.0000000,0.0297593,0.0100009
1449.0000000,0.0297095,0.0099776
1450.0000000,0.0297126,0.0100199
1451.0000000,0.0298821,0.0101853
1452.0000000,0.0296530,0.0099141
1453.0000000,0.0297053,0.0099784
1454.0000000,0.0297326,0.0099766
1455.0000000,0.0296369,0.0099477
1456.0000000,0.0297048,0.0099698
1457.0000000,0.0296923,0.0099108
1458.0000000,0.0297649,0.0101021
1459.0000000,0.0297817,0.0101339
1460.0000000,0.0296081,0.0099411
1461.0000000,0.0296820,0.0098940
1462.0000000,0.0296694,0.0100073
1463.0000000,0.0298256,0.0101585
1464.0000000,0.0322335,0.0122492
1465.0000000,0.0296994,0.0100233
1466.0000000,0.0296832,0.0099442
1467.0000000,0.0296248,0.0100245
1468.0000000,0.0296440,0.0100291
1469.0000000,0.0297574,0.0100952
1470.0000000,0.0296273,0.0099717
1471.0000000,0.0312434,0.0113244
1472.0000000,0.0297023,0.0101466
1473.0000000,0.0296507,0.0100506
1474.0000000,0.0296579,0.0100073
1475.0000000,0.0298152,0.0102217
1476.0000000,0.0297135,0.0100661
1477.0000000,0.0296424,0.0099584
1478.0000000,0.0297841,0.0099498
1479.0000000,0.0298029,0.0100942
1480.0000000,0.0296499,0.0101528
1481.0000000,0.0296855,0.0100241
1482.0000000,0.0296659,0.0100637
1483.0000000,0.0296487,0.0100178
1484.0000000,0.0297438,0.0101657
1485.0000000,0.0296562,0.0100150
1486.0000000,0.0296751,0.0099238
1487.0000000,0.0297044,0.0100327
1488.0000000,0.0296071,0.0099625
1489.0000000,0.0296551,0.0099903
1490.0000000,0.0296408,0.0099923
1491.0000000,0.0299569,0.0100904
1492.0000000,0.0296250,0.0100281
1493.0000000,0.0298610,0.0101960
1494.0000000,0.0300657,0.0103139
1495.0000000,0.0296844,0.0101001
1496.0000000,0.0297165,0.0102501
1497.0000000,0.0296800,0.0100441
1498.0000000,0.0296131,0.0100207
1499.0000000,0.0297103,0.0101130
1500.0000000,0.0296310,0.0100362
1501.0000000,0.0299105,0.0100880
1502.0000000,0.0296296,0.0099763
1503.0000000,0.0297373,0.0100299
1504.0000000,0.0297194,0.0101954
1505.0000000,0.0295947,0.0100483
1506.0000000,0.0297650,0.0099630
1507.0000000,0.0296162,0.0099806
1508.0000000,0.0298551,0.0099425
1509.0000000,0.0432896,0.0317661
1510.0000000,0.0296506,0.0099188
1511.0000000,0.0296435,0.0100043
1512.0000000,0.0296536,0.0101488
1513.0000000,0.0296766,0.0100533
1514.0000000,0.0296778,0.0100334
1515.0000000,0.0296837,0.0100993
1516.0000000,0.0296633,0.0099853
1517.0000000,0.0296593,0.0100375
1518.0000000,0.0296568,0.0100534
1519.0000000,0.0296496,0.0100663
1520.0000000,0.0296126,0.0099999
1521.0000000,0.0296784,0.0100067
1522.0000000,0.0295845,0.0099818
1523.0000000,0.0296538,0.0101009
1524.0000000,0.0296163,0.0099570
1525.0000000,0.0295896,0.0099715
1526.0000000,0.0297327,0.0100508
1527.0000000,0.0298899,0.0101047
1528.0000000,0.0297037,0.0100704
1529.0000000,0.0296004,0.0099353
1530.0000000,0.0295834,0.0099109
1531.0000000,0.0296128,0.0099601
1532.0000000,0.0296771,0.0101126
1533.0000000,0.0296233,0.0100086
1534.0000000,0.0296181,0.0099541
1535.0000000,0.0296164,0.0098859
1536.0000000,0.0296738,0.0100111
1537.0000000,0.0295829,0.0100085
1538.0000000,0.0296554,0.0100968
1539.0000000,0.0309442,0.0116482
1540.0000000,0.0295882,0.0100985
1541.0000000,0.0297075,0.0100958
1542.0000000,0.0299121,0.0102696
1543.0000000,0.0296458,0.0100402
1544.0000000,0.0296568,0.0099958
1545.0000000,0.0295804,0.0100003
1546.0000000,0.0296132,0.0100244
1547.0000000,0.0297161,0.0100706
1548.0000000,0.0295846,0.0099488
1549.0000000,0.0296613,0.0101535
1550.0000000,0.0300434,0.0101420
1551.0000000,0.0300771,0.0100579
1552.0000000,0.0296055,0.0099867
1553.0000000,0.0295907,0.0099877
1554.0000000,0.0296311,0.0101449
1555.0000000,0.0297705,0.0101741
1556.0000000,0.0561774,0.0562413
1557.0000000,0.0298117,0.0101235
1558.0000000,0.0296217,0.0099906
1559.0000000,0.0296353,0.0099649
1560.0000000,0.0296319,0.0100203
1561.0000000,0.0295819,0.0100494
1562.0000000,0.0297089,0.0100727
1563.0000000,0.0296209,0.0101689
1564.0000000,0.0296338,0.0098872
1565.0000000,0.0298151,0.0102014
1566.0000000,0.0295739,0.0100199
1567.0000000,0.0298814,0.0101048
1568.0000000,0.0301992,0.0102881
1569.0000000,0.0296213,0.0100187
1570.0000000,0.0297631,0.0101666
1571.0000000,0.0296074,0.0099089
1572.0000000,0.0296477,0.0100354
1573.0000000,0.0296034,0.0098608
1574.0000000,0.0296306,0.0099923
1575.0000000,0.0296196,0.0099294
1576.0000000,0.0296094,0.0099929
1577.0000000,0.0297429,0.0099343
1578.0000000,0.0296255,0.0101198
1579.0000000,0.0296105,0.0100805
1580.0000000,0.0295975,0.0101267
1581.0000000,0.0295999,0.0100239
1582.0000000,0.0296836,0.0100083
1583.0000000,0.0295466,0.0100681
1584.0000000,0.0296216,0.0100611
1585.0000000,0.0295916,0.0099237
1586.0000000,0.0295886,0.0100277
1587.0000000,0.0296505,0.0100833
1588.0000000,0.0295909,0.0099145
1589.0000000,0.0295582,0.0099210
1590.0000000,0.0296893,0.0101393
1591.0000000,0.0296446,0.0100645
1592.0000000,0.0295315,0.0100736
1593.0000000,0.0295534,0.0100287
1594.0000000,0.0295494,0.0101324
1595.0000000,0.0297292,0.0102858
1596.0000000,0.0296175,0.0100207
1597.0000000,0.0295567,0.0099549
1598.0000000,0.0296177,0.0100714
1599.0000000,0.0296139,0.0100174
1600.0000000,0.0295838,0.0100383
1601.0000000,0.0296094,0.0100534
1602.0000000,0.0297797,0.0100325
1603.0000000,0.0295390,0.0099614
1604.0000000,0.0296144,0.0100653
1605.0000000,0.0296303,0.0100102
1606.0000000,0.0296292,0.0101808
1607.0000000,0.0296005,0.0099977
1608.0000000,0.0297049,0.0102415
1609.0000000,0.0295478,0.0100291
1610.0000000,0.0297023,0.0102275
1611.0000000,0.0296481,0.0101014
1612.0000000,0.0295725,0.0101169
1613.0000000,0.0298720,0.0102349
1614.0000000,0.0296374,0.0100656
1615.0000000,0.0295538,0.0100540
1616.0000000,0.0296742,0.0101329
1617.0000000,0.0297245,0.0101133
1618.0000000,0.0296573,0.0101137
1619.0000000,0.0296129,0.0100051
1620.0000000,0.0295989,0.0099808
1621.0000000,0.0296715,0.0099880
1622.0000000,0.0295981,0.0100347
1623.0000000,0.0296737,0.0100104
1624.0000000,0.0295801,0.0099388
1625.0000000,0.0479408,0.0433319
1626.0000000,0.0296109,0.0100914
1627.0000000,0.0296852,0.0100559
1628.0000000,0.0295703,0.0100880
1629.0000000,0.0297551,0.0101468
1630.0000000,0.0296267,0.0100265
1631.0000000,0.0296324,0.0099165
1632.0000000,0.0296581,0.0102132
1633.0000000,0.0295660,0.0100203
1634.0000000,0.0298347,0.0101248
1635.0000000,0.0295474,0.0099942
1636.0000000,0.0295745,0.0102269
1637.0000000,0.0301030,0.0102416
1638.0000000,0.0295870,0.0100300
1639.0000000,0.0295672,0.0101549
1640.0000000,0.0296180,0.0100482
1641.0000000,0.0295650,0.0100491
1642.0000000,0.0295570,0.0100410
1643.0000000,0.0297328,0.0102351
1644.0000000,0.0295378,0.0100438
1645.0000000,0.0296131,0.0099362
1646.0000000,0.0295970,0.0100898
1647.0000000,0.0295704,0.0100603
1648.0000000,0.0296550,0.0101051
1649.0000000,0.0295424,0.0099930
1650.0000000,0.0296557,0.0102667
1651.0000000,0.0296125,0.0100429
1652.0000000,0.0297127,0.0102740
1653.0000000,0.0295710,0.0101896
1654.0000000,0.0295523,0.0100056
1655.0000000,0.0298826,0.0100610
1656.0000000,0.0295456,0.0100094
1657.0000000,0.0295399,0.0100797
1658.0000000,0.0295622,0.0099589
1659.0000000,0.0296092,0.0099980
1660.0000000,0.0297774,0.0101138
1661.0000000,0.0296769,0.0100658
1662.0000000,0.0295540,0.0100951
1663.0000000,0.0296289,0.0101805
1664.0000000,0.0295309,0.0101318
1665.0000000,0.0295626,0.0101137
1666.0000000,0.0295636,0.0101033
1667.0000000,0.0296635,0.0102446
1668.0000000,0.0297224,0.0101247
1669.0000000,0.0298399,0.0100566
1670.0000000,0.0295732,0.0101483
1671.0000000,0.0296593,0.0100879
1672.0000000,0.0296172,0.0100905
1673.0000000,0.0299436,0.0102582
1674.0000000,0.0295876,0.0101278
1675.0000000,0.0295262,0.0099696
1676.0000000,0.0296292,0.0101361
1677.0000000,0.0296374,0.0102076
1678.0000000,0.0295851,0.0101036
1679.0000000,0.0295917,0.0101884
1680.0000000,0.0295871,0.0099594
1681.0000000,0.0296416,0.0103432
1682.0000000,0.0295220,0.0101184
1683.0000000,0.0298330,0.0102418
1684.0000000,0.0302864,0.0106597
1685.0000000,0.0295308,0.0099841
1686.0000000,0.0295828,0.0101540
1687.0000000,0.0295420,0.0100703
1688.0000000,0.0296023,0.0102595
1689.0000000,0.0295945,0.0100749
1690.0000000,0.0296062,0.0101575
1691.0000000,0.0296531,0.0100986
1692.0000000,0.0295403,0.0100113
1693.0000000,0.0295762,0.0100214
1694.0000000,0.0295710,0.0100664
1695.0000000,0.0295343,0.0101506
1696.0000000,0.0296491,0.0102326
1697.0000000,0.0294862,0.0100603
1698.0000000,0.0296175,0.0099788
1699.0000000,0.0307479,0.0106938
1700.0000000,0.0295549,0.0101621
1701.0000000,0.0298878,0.0101799
1702.0000000,0.0295012,0.0100135
1703.0000000,0.0295316,0.0100031
1704.0000000,0.0295445,0.0099422
1705.0000000,0.0296128,0.0102420
1706.0000000,0.0295263,0.0100179
1707.0000000,0.0296742,0.0103130
1708.0000000,0.0296419,0.0101067
1709.0000000,0.0295534,0.0101126
1710.0000000,0.0295716,0.0102985
1711.0000000,0.0297118,0.0100530
1712.0000000,0.0296109,0.0101627
1713.0000000,0.0296208,0.0102045
1714.0000000,0.0295385,0.0100065
1715.0000000,0.0295393,0.0100897
1716.0000000,0.0295328,0.0101161
1717.0000000,0.0295685,0.0101177
1718.0000000,0.0295975,0.0100021
1719.0000000,0.0294987,0.0100442
1720.0000000,0.0295864,0.0102056
1721.0000000,0.0295505,0.0101972
1722.0000000,0.0296062,0.0102804
1723.0000000,0.0295067,0.0099506
1724.0000000,0.0295250,0.0101750
1725.0000000,0.0295380,0.0100950
1726.0000000,0.0295212,0.0100528
1727.0000000,0.0295458,0.0102949
1728.0000000,0.0296479,0.0102329
1729.0000000,0.0295671,0.0101815
1730.0000000,0.0295628,0.0101771
1731.0000000,0.0296045,0.0101813
1732.0000000,0.0295601,0.0100085
1733.0000000,0.0295319,0.0100795
1734.0000000,0.0295109,0.0099872
1735.0000000,0.0295199,0.0100478
1736.0000000,0.0295054,0.0100438
1737.0000000,0.0295435,0.0100334
1738.0000000,0.0297938,0.0102803
1739.0000000,0.0299278,0.0103811
1740.0000000,0.0295325,0.0101145
1741.0000000,0.0295281,0.0101959
1742.0000000,0.0296301,0.0101562
1743.0000000,0.0295346,0.0100449
1744.0000000,0.0295657,0.0101039
1745.0000000,0.0301377,0.0106773
1746.0000000,0.0295452,0.0101905
1747.0000000,0.0295281,0.0100773
1748.0000000,0.0295323,0.0100929
1749.0000000,0.0294949,0.0101570
1750.0000000,0.0295867,0.0101372
1751.0000000,0.0295416,0.0102940
1752.0000000,0.0294903,0.0100051
1753.0000000,0.0295440,0.0101787
1754.0000000,0.0295422,0.0101585
1755.0000000,0.0295527,0.0100554
1756.0000000,0.0294969,0.0100438
1757.0000000,0.0295515,0.0100338
1758.0000000,0.0295183,0.0101356
1759.0000000,0.0295757,0.0101077
1760.0000000,0.0297715,0.0101899
1761.0000000,0.0295124,0.0100378
1762.0000000,0.0299797,0.0105084
1763.0000000,0.0295123,0.0101457
1764.0000000,0.0295847,0.0102382
1765.0000000,0.0295094,0.0100232
1766.0000000,0.0296099,0.0101099
1767.0000000,0.0295075,0.0101141
1768.0000000,0.0296702,0.0101316
1769.0000000,0.0295699,0.0102543
1770.0000000,0.0297713,0.0101498
1771.0000000,0.0295799,0.0100896
1772.0000000,0.0296658,0.0102345
1773.0000000,0.0295079,0.0101160
1774.0000000,0.0301380,0.0105176
1775.0000000,0.0295748,0.0100985
1776.0000000,0.0295595,0.0101226
1777.0000000,0.0297360,0.0102967
1778.0000000,0.0296255,0.0100627
1779.0000000,0.0296058,0.0101840
1780.0000000,0.0296722,0.0101277
1781.0000000,0.0295040,0.0101191
1782.0000000,0.0300030,0.0101184
1783.0000000,0.0295086,0.0102267
1784.0000000,0.0295036,0.0102140
1785.0000000,0.0296466,0.0099822
1786.0000000,0.0295084,0.0099496
1787.0000000,0.0295236,0.0101124
1788.0000000,0.0298849,0.0104467
1789.0000000,0.0294768,0.0101010
1790.0000000,0.0295891,0.0101324
1791.0000000,0.0295280,0.0101234
1792.0000000,0.0295263,0.0099579
1793.0000000,0.0295614,0.0102144
1794.0000000,0.0295277,0.0100523
1795.0000000,0.0294884,0.0100584
1796.0000000,0.0305519,0.0108458
1797.0000000,0.0295514,0.0101761
1798.0000000,0.0295041,0.0100451
1799.0000000,0.0295268,0.0099772
1800.0000000,0.0294830,0.0101379
1801.0000000,0.0295219,0.0099753
1802.0000000,0.0295393,0.0100152
1803.0000000,0.0345762,0.0165728
1804.0000000,0.0295595,0.0100331
1805.0000000,0.0294551,0.0100113
1806.0000000,0.0294853,0.0101005
1807.0000000,0.0294818,0.0100096
1808.0000000,0.0294729,0.0100541
1809.0000000,0.0295579,0.0100366
1810.0000000,0.0296672,0.0100274
1811.0000000,0.0295109,0.0100564
1812.0000000,0.0295487,0.0102879
1813.0000000,0.0294918,0.0100698
1814.0000000,0.0296286,0.0102187
1815.0000000,0.0295604,0.0101368
1816.0000000,0.0294904,0.0101025
1817.0000000,0.0294441,0.0099874
1818.0000000,0.0295672,0.0099893
1819.0000000,0.0295279,0.0101414
1820.0000000,0.0295208,0.0101265
1821.0000000,0.0315856,0.0123157
1822.0000000,0.0294906,0.0100437
1823.0000000,0.0295206,0.0100466
1824.0000000,0.0295422,0.0101720
1825.0000000,0.0294552,0.0101339
1826.0000000,0.0295554,0.0100590
1827.0000000,0.0294514,0.0099544
1828.0000000,0.0295598,0.0101045
1829.0000000,0.0294905,0.0101235
1830.0000000,0.0294795,0.0099556
1831.0000000,0.0294850,0.0102094
1832.0000000,0.0297623,0.0102967
1833.0000000,0.0295472,0.0102779
1834.0000000,0.0294871,0.0101233
1835.0000000,0.0295362,0.0101743
1836.0000000,0.0299445,0.0104153
1837.0000000,0.0295869,0.0100745
1838.0000000,0.0295289,0.0101712
1839.0000000,0.0295146,0.0101391
1840.0000000,0.0304223,0.0109983
1841.0000000,0.0294718,0.0099189
1842.0000000,0.0294837,0.0099465
1843.0000000,0.0294491,0.0098653
1844.0000000,0.0294577,0.0101691
1845.0000000,0.0294734,0.0101846
1846.0000000,0.0295093,0.0102347
1847.0000000,0.0295157,0.0101226
1848.0000000,0.0295537,0.0103065
1849.0000000,0.0295343,0.0100881
1850.0000000,0.0295225,0.0101531
1851.0000000,0.0294883,0.0101348
1852.0000000,0.0294807,0.0100890
1853.0000000,0.0295474,0.0101858
1854.0000000,0.0294988,0.0101143
1855.0000000,0.0295729,0.0104896
1856.0000000,0.0295453,0.0102336
1857.0000000,0.0300146,0.0110028
1858.0000000,0.0295154,0.0101415
1859.0000000,0.0300615,0.0107046
1860.0000000,0.0295254,0.0101221
1861.0000000,0.0295125,0.0102802
1862.0000000,0.0294794,0.0100234
1863.0000000,0.0294583,0.0101113
1864.0000000,0.0295949,0.0102560
1865.0000000,0.0295813,0.0101366
1866.0000000,0.0294791,0.0102151
1867.0000000,0.0294826,0.0099952
1868.0000000,0.0317555,0.0129890
1869.0000000,0.0295833,0.0103593
1870.0000000,0.0295821,0.0101602
1871.0000000,0.0295890,0.0102459
1872.0000000,0.0294387,0.0100508
1873.0000000,0.0301064,0.0102289
1874.0000000,0.0294500,0.0100778
1875.0000000,0.0294407,0.0102272
1876.0000000,0.0294456,0.0099864
1877.0000000,0.0294572,0.0100450
1878.0000000,0.0295221,0.0102833
1879.0000000,0.0296000,0.0101580
1880.0000000,0.0295078,0.0101999
1881.0000000,0.0295447,0.0101415
1882.0000000,0.0327590,0.0141056
1883.0000000,0.0294774,0.0101255
1884.0000000,0.0294803,0.0099806
1885.0000000,0.0295488,0.0101069
1886.0000000,0.0294621,0.0101060
1887.0000000,0.0294751,0.0101315
1888.0000000,0.0295542,0.0103636
1889.0000000,0.0294674,0.0100452
1890.0000000,0.0294692,0.0101901
1891.0000000,0.0294430,0.0100382
1892.0000000,0.0294423,0.0100476
1893.0000000,0.0294432,0.0100197
1894.0000000,0.0295089,0.0099734
1895.0000000,0.0296104,0.0101361
1896.0000000,0.0294663,0.0102214
1897.0000000,0.0294226,0.0100287
1898.0000000,0.0294849,0.0099721
1899.0000000,0.0296098,0.0100742
1900.0000000,0.0294642,0.0101239
1901.0000000,0.0294704,0.0100942
1902.0000000,0.0294716,0.0100951
1903.0000000,0.0295092,0.0100377
1904.0000000,0.0635696,0.0649825
1905.0000000,0.0297251,0.0101117
1906.0000000,0.0294966,0.0099846
1907.0000000,0.0294824,0.0101835
1908.0000000,0.0297768,0.0103588
1909.0000000,0.0296498,0.0104374
1910.0000000,0.0294332,0.0101462
1911.0000000,0.0294725,0.0100790
1912.0000000,0.0295079,0.0101701
1913.0000000,0.0295235,0.0100552
1914.0000000,0.0294800,0.0100275
1915.0000000,0.0294539,0.0102050
1916.0000000,0.0294229,0.0099772
1917.0000000,0.0295238,0.0101683
1918.0000000,0.0294392,0.0100840
1919.0000000,0.0295009,0.0100380
1920.0000000,0.0305048,0.0110387
1921.0000000,0.0294592,0.0101579
1922.0000000,0.0294705,0.0100891
1923.0000000,0.0294547,0.0100692
1924.0000000,0.0294958,0.0101723
1925.0000000,0.0294410,0.0099823
1926.0000000,0.0294779,0.0100416
1927.0000000,0.0294945,0.0101014
1928.0000000,0.0294814,0.0100135
1929.0000000,0.0295072,0.0101015
1930.0000000,0.0294936,0.0102121
1931.0000000,0.0294685,0.0101100
1932.0000000,0.0295707,0.0102304
1933.0000000,0.0294558,0.0100240
1934.0000000,0.0294457,0.0100739
1935.0000000,0.0294007,0.0100406
1936.0000000,0.0295426,0.0100732
1937.0000000,0.0295022,0.0102182
1938.0000000,0.0299197,0.0103777
1939.0000000,0.0294394,0.0100330
1940.0000000,0.0295301,0.0100269
1941.0000000,0.0295095,0.0100284
1942.0000000,0.0294307,0.0099863
1943.0000000,0.0294313,0.0100676
1944.0000000,0.0298780,0.0103914
1945.0000000,0.0294665,0.0100437
1946.0000000,0.0294906,0.0101934
1947.0000000,0.0294693,0.0101256
1948.0000000,0.0294380,0.0100661
1949.0000000,0.0294378,0.0101515
1950.0000000,0.0295163,0.0102789
1951.0000000,0.0294213,0.0100531
1952.0000000,0.0301564,0.0102290
1953.0000000,0.0294250,0.0100701
1954.0000000,0.0294588,0.0101716
1955.0000000,0.0294664,0.0100681
1956.0000000,0.0294404,0.0100274
1957.0000000,0.0294400,0.0102683
1958.0000000,0.0295240,0.0101711
1959.0000000,0.0294566,0.0102196
1960.0000000,0.0294663,0.0102453
1961.0000000,0.0294488,0.0101357
1962.0000000,0.0468891,0.0381697
1963.0000000,0.0469824,0.0413138
1964.0000000,0.0294503,0.0101592
1965.0000000,0.0294782,0.0104297
1966.0000000,0.0294632,0.0100607
1967.0000000,0.0293987,0.0100691
1968.0000000,0.0294121,0.0099903
1969.0000000,0.0294313,0.0100398
1970.0000000,0.0294850,0.0100117
1971.0000000,0.0294851,0.0102121
1972.0000000,0.0296971,0.0105355
1973.0000000,0.0294136,0.0100143
1974.0000000,0.0294247,0.0101189
1975.0000000,0.0294161,0.0100538
1976.0000000,0.0295667,0.0100430
1977.0000000,0.0294334,0.0100618
1978.0000000,0.0294776,0.0099941
1979.0000000,0.0294915,0.0101559
1980.0000000,0.0328582,0.0149406
1981.0000000,0.0294450,0.0102649
1982.0000000,0.0294786,0.0102331
1983.0000000,0.0294897,0.0101473
1984.0000000,0.0294741,0.0100923
1985.0000000,0.0294096,0.0100004
1986.0000000,0.0307431,0.0110199
1987.0000000,0.0294686,0.0103488
1988.0000000,0.0294520,0.0100922
1989.0000000,0.0294393,0.0100614
1990.0000000,0.0294322,0.0100576
1991.0000000,0.0302141,0.0107114
1992.0000000,0.0293842,0.0100784
1993.0000000,0.0295814,0.0103921
1994.0000000,0.0295163,0.0103334
1995.0000000,0.0294750,0.0100242
1996.0000000,0.0294349,0.0101251
1997.0000000,0.0294244,0.0100923
1998.0000000,0.0294576,0.0100796
1999.0000000,0.0294709,0.0100642
2000.0000000,0.0293911,0.0100430


==> data/mse-vae_circ-ThreeGPP-enc_var-noisy-128rx-1p-lat-16.txt <==
ep,mse_m,mse_s
1.0000000,0.0625966,0.0268949
2.0000000,0.0575088,0.0262282
3.0000000,0.0390040,0.0181973
4.0000000,0.0267507,0.0102091
5.0000000,0.0233818,0.0086733
6.0000000,0.0216622,0.0077943
7.0000000,0.0204313,0.0070688
8.0000000,0.0195701,0.0065886
9.0000000,0.0190131,0.0063181
10.0000000,0.0184300,0.0061347
11.0000000,0.0179899,0.0058950
12.0000000,0.0177757,0.0058276
13.0000000,0.0173612,0.0057163
14.0000000,0.0171876,0.0056044
15.0000000,0.0168033,0.0055703
16.0000000,0.0167492,0.0055416
17.0000000,0.0165231,0.0054740
18.0000000,0.0163874,0.0054784
19.0000000,0.0162302,0.0054894
20.0000000,0.0160240,0.0054114
21.0000000,0.0160048,0.0053476
22.0000000,0.0157830,0.0053990
23.0000000,0.0156556,0.0053462
24.0000000,0.0155143,0.0053177
25.0000000,0.0154088,0.0053201
26.0000000,0.0152269,0.0052850
27.0000000,0.0152549,0.0052299
28.0000000,0.0151591,0.0052502
29.0000000,0.0150056,0.0052563
30.0000000,0.0149797,0.0052710
31.0000000,0.0149514,0.0052406
32.0000000,0.0147954,0.0052323
33.0000000,0.0148408,0.0051921
34.0000000,0.0146463,0.0052028
35.0000000,0.0145871,0.0051973
36.0000000,0.0146195,0.0052010
37.0000000,0.0144880,0.0051783
38.0000000,0.0145449,0.0051873
39.0000000,0.0144523,0.0051673
40.0000000,0.0144648,0.0051783
41.0000000,0.0144383,0.0051682
42.0000000,0.0143795,0.0051497
43.0000000,0.0143703,0.0051400
44.0000000,0.0143314,0.0051587
45.0000000,0.0142605,0.0051782
46.0000000,0.0142611,0.0051673
47.0000000,0.0142206,0.0051743
48.0000000,0.0141929,0.0051113
49.0000000,0.0142090,0.0051240
50.0000000,0.0140865,0.0051442
51.0000000,0.0140710,0.0051110
52.0000000,0.0139557,0.0051168
53.0000000,0.0141049,0.0051735
54.0000000,0.0139742,0.0051150
55.0000000,0.0139810,0.0051285
56.0000000,0.0139296,0.0051009
57.0000000,0.0139034,0.0051377
58.0000000,0.0138757,0.0051283
59.0000000,0.0138829,0.0050642
60.0000000,0.0138214,0.0051200
61.0000000,0.0138031,0.0050835
62.0000000,0.0137198,0.0050788
63.0000000,0.0137590,0.0050848
64.0000000,0.0137100,0.0050997
65.0000000,0.0136111,0.0050812
66.0000000,0.0137173,0.0051059
67.0000000,0.0136767,0.0050863
68.0000000,0.0136253,0.0050699
69.0000000,0.0136005,0.0050524
70.0000000,0.0135708,0.0050550
71.0000000,0.0135312,0.0050756
72.0000000,0.0136004,0.0050725
73.0000000,0.0135858,0.0050774
74.0000000,0.0135131,0.0050459
75.0000000,0.0135029,0.0050556
76.0000000,0.0134990,0.0050373
77.0000000,0.0134598,0.0050537
78.0000000,0.0134783,0.0050359
79.0000000,0.0134128,0.0050455
80.0000000,0.0134744,0.0050678
81.0000000,0.0133557,0.0050425
82.0000000,0.0134553,0.0050526
83.0000000,0.0133416,0.0050294
84.0000000,0.0133654,0.0050138
85.0000000,0.0133364,0.0050385
86.0000000,0.0133456,0.0050067
87.0000000,0.0133066,0.0050172
88.0000000,0.0133050,0.0050206
89.0000000,0.0133117,0.0050285
90.0000000,0.0133532,0.0050623
91.0000000,0.0132848,0.0050289
92.0000000,0.0132428,0.0050484
93.0000000,0.0132543,0.0050538
94.0000000,0.0132482,0.0050598
95.0000000,0.0132412,0.0050254
96.0000000,0.0132723,0.0050407
97.0000000,0.0132681,0.0050424
98.0000000,0.0131842,0.0050363
99.0000000,0.0132188,0.0049949
100.0000000,0.0131520,0.0050374
101.0000000,0.0132236,0.0050576
102.0000000,0.0131371,0.0050123
103.0000000,0.0131399,0.0050180
104.0000000,0.0131918,0.0050202
105.0000000,0.0131547,0.0049904
106.0000000,0.0131414,0.0050339
107.0000000,0.0130778,0.0050192
108.0000000,0.0131176,0.0050239
109.0000000,0.0130980,0.0050381
110.0000000,0.0131354,0.0050455
111.0000000,0.0131207,0.0050232
112.0000000,0.0131162,0.0050446
113.0000000,0.0130954,0.0049929
114.0000000,0.0130859,0.0050340
115.0000000,0.0129883,0.0049870
116.0000000,0.0130324,0.0049980
117.0000000,0.0130934,0.0050153
118.0000000,0.0130099,0.0050313
119.0000000,0.0129829,0.0050180
120.0000000,0.0130013,0.0050300
121.0000000,0.0130291,0.0050229
122.0000000,0.0129463,0.0049977
123.0000000,0.0130004,0.0050138
124.0000000,0.0129822,0.0049994
125.0000000,0.0129409,0.0049960
126.0000000,0.0130014,0.0050354
127.0000000,0.0129477,0.0050224
128.0000000,0.0129616,0.0050142
129.0000000,0.0129404,0.0050071
130.0000000,0.0129732,0.0050355
131.0000000,0.0129488,0.0050149
132.0000000,0.0129021,0.0049906
133.0000000,0.0129284,0.0050226
134.0000000,0.0128933,0.0049963
135.0000000,0.0128604,0.0049894
136.0000000,0.0129438,0.0050015
137.0000000,0.0129053,0.0049918
138.0000000,0.0128569,0.0050112
139.0000000,0.0129041,0.0049994
140.0000000,0.0129231,0.0050089
141.0000000,0.0128662,0.0050156
142.0000000,0.0128653,0.0050002
143.0000000,0.0129353,0.0050361
144.0000000,0.0128869,0.0050094
145.0000000,0.0129250,0.0049916
146.0000000,0.0128048,0.0050035
147.0000000,0.0128118,0.0050128
148.0000000,0.0128173,0.0050051
149.0000000,0.0128373,0.0049897
150.0000000,0.0127275,0.0049996
151.0000000,0.0127826,0.0049997
152.0000000,0.0127573,0.0049896
153.0000000,0.0127242,0.0049861
154.0000000,0.0128206,0.0049950
155.0000000,0.0127394,0.0050121
156.0000000,0.0127778,0.0050067
157.0000000,0.0127929,0.0049959
158.0000000,0.0127194,0.0050147
159.0000000,0.0127277,0.0050047
160.0000000,0.0127296,0.0049874
161.0000000,0.0127390,0.0050040
162.0000000,0.0127152,0.0049981
163.0000000,0.0128431,0.0050296
164.0000000,0.0127399,0.0050037
165.0000000,0.0126717,0.0049912
166.0000000,0.0127346,0.0049857
167.0000000,0.0127457,0.0050253
168.0000000,0.0126847,0.0050004
169.0000000,0.0126868,0.0049881
170.0000000,0.0127328,0.0049959
171.0000000,0.0127188,0.0050018
172.0000000,0.0126566,0.0049743
173.0000000,0.0126691,0.0049966
174.0000000,0.0126855,0.0050018
175.0000000,0.0127074,0.0049979
176.0000000,0.0127287,0.0050158
177.0000000,0.0126584,0.0049949
178.0000000,0.0126853,0.0050358
179.0000000,0.0126566,0.0050066
180.0000000,0.0126527,0.0049879
181.0000000,0.0126412,0.0050082
182.0000000,0.0126513,0.0049984
183.0000000,0.0126596,0.0050015
184.0000000,0.0126178,0.0049895
185.0000000,0.0126704,0.0049922
186.0000000,0.0126208,0.0050058
187.0000000,0.0126018,0.0050005
188.0000000,0.0126002,0.0049915
189.0000000,0.0125928,0.0050102
190.0000000,0.0125722,0.0049910
191.0000000,0.0126223,0.0050036
192.0000000,0.0126575,0.0050013
193.0000000,0.0125770,0.0050134
194.0000000,0.0125477,0.0049930
195.0000000,0.0125866,0.0050054
196.0000000,0.0126093,0.0050110
197.0000000,0.0125621,0.0049881
198.0000000,0.0126390,0.0050154
199.0000000,0.0125709,0.0050062
200.0000000,0.0125376,0.0050061
201.0000000,0.0125977,0.0050009
202.0000000,0.0126497,0.0050184
203.0000000,0.0125321,0.0049880
204.0000000,0.0125880,0.0049885
205.0000000,0.0125315,0.0050121
206.0000000,0.0125830,0.0049634
207.0000000,0.0125266,0.0049973
208.0000000,0.0125463,0.0049892
209.0000000,0.0125408,0.0049995
210.0000000,0.0125708,0.0049999
211.0000000,0.0125261,0.0049885
212.0000000,0.0125596,0.0049928
213.0000000,0.0125380,0.0049871
214.0000000,0.0125146,0.0050160
215.0000000,0.0125645,0.0049838
216.0000000,0.0124839,0.0049935
217.0000000,0.0124983,0.0049963
218.0000000,0.0124816,0.0050185
219.0000000,0.0125007,0.0050121
220.0000000,0.0124807,0.0049865
221.0000000,0.0125162,0.0050014
222.0000000,0.0124775,0.0049943
223.0000000,0.0124496,0.0049901
224.0000000,0.0124662,0.0050087
225.0000000,0.0124776,0.0050237
226.0000000,0.0124770,0.0050010
227.0000000,0.0124445,0.0049973
228.0000000,0.0124449,0.0049839
229.0000000,0.0124221,0.0049947
230.0000000,0.0124164,0.0050000
231.0000000,0.0124343,0.0049699
232.0000000,0.0124893,0.0050346
233.0000000,0.0124451,0.0050137
234.0000000,0.0124212,0.0049880
235.0000000,0.0124546,0.0049752
236.0000000,0.0124310,0.0049843
237.0000000,0.0124316,0.0049941
238.0000000,0.0124318,0.0050025
239.0000000,0.0124298,0.0049850
240.0000000,0.0124197,0.0049864
241.0000000,0.0123904,0.0049944
242.0000000,0.0124068,0.0049990
243.0000000,0.0124653,0.0049852
244.0000000,0.0123876,0.0049834
245.0000000,0.0124300,0.0050013
246.0000000,0.0123886,0.0049978
247.0000000,0.0124353,0.0050196
248.0000000,0.0124256,0.0049826
249.0000000,0.0124011,0.0049915
250.0000000,0.0124032,0.0049976
251.0000000,0.0124737,0.0049983
252.0000000,0.0124580,0.0049905
253.0000000,0.0123869,0.0049800
254.0000000,0.0124040,0.0049989
255.0000000,0.0124406,0.0049992
256.0000000,0.0123971,0.0049968
257.0000000,0.0123718,0.0049998
258.0000000,0.0124039,0.0049928
259.0000000,0.0123637,0.0050040
260.0000000,0.0123631,0.0050050
261.0000000,0.0123460,0.0049932
262.0000000,0.0123608,0.0049813
263.0000000,0.0123472,0.0049870
264.0000000,0.0123554,0.0049888
265.0000000,0.0123519,0.0049834
266.0000000,0.0123757,0.0049857
267.0000000,0.0123192,0.0049749
268.0000000,0.0123647,0.0049916
269.0000000,0.0123044,0.0049762
270.0000000,0.0123650,0.0049935
271.0000000,0.0123214,0.0049862
272.0000000,0.0123557,0.0049907
273.0000000,0.0123602,0.0050134
274.0000000,0.0123352,0.0049865
275.0000000,0.0123490,0.0050029
276.0000000,0.0123387,0.0050034
277.0000000,0.0123173,0.0049918
278.0000000,0.0123509,0.0049885
279.0000000,0.0123218,0.0050074
280.0000000,0.0123206,0.0049948
281.0000000,0.0123335,0.0049880
282.0000000,0.0123164,0.0049867
283.0000000,0.0123235,0.0050071
284.0000000,0.0123193,0.0049878
285.0000000,0.0122692,0.0049918
286.0000000,0.0123165,0.0049917
287.0000000,0.0123346,0.0050197
288.0000000,0.0122957,0.0049807
289.0000000,0.0123033,0.0049872
290.0000000,0.0123047,0.0049778
291.0000000,0.0123087,0.0049835
292.0000000,0.0122880,0.0049965
293.0000000,0.0122784,0.0049819
294.0000000,0.0122985,0.0049588
295.0000000,0.0122765,0.0049824
296.0000000,0.0123096,0.0049932
297.0000000,0.0122693,0.0049878
298.0000000,0.0122831,0.0049858
299.0000000,0.0122488,0.0049787
300.0000000,0.0123152,0.0049677
301.0000000,0.0122914,0.0049762
302.0000000,0.0123106,0.0050196
303.0000000,0.0122576,0.0049839
304.0000000,0.0122484,0.0049894
305.0000000,0.0123000,0.0049941
306.0000000,0.0122262,0.0049724
307.0000000,0.0122776,0.0049790
308.0000000,0.0122701,0.0049847
309.0000000,0.0122810,0.0049902
310.0000000,0.0122471,0.0049639
311.0000000,0.0122328,0.0049890
312.0000000,0.0123133,0.0049855
313.0000000,0.0122288,0.0049813
314.0000000,0.0122747,0.0050075
315.0000000,0.0122256,0.0049815
316.0000000,0.0122250,0.0049862
317.0000000,0.0122219,0.0049726
318.0000000,0.0122133,0.0049802
319.0000000,0.0122499,0.0049903
320.0000000,0.0122163,0.0049880
321.0000000,0.0122180,0.0049957
322.0000000,0.0122143,0.0049787
323.0000000,0.0122230,0.0049857
324.0000000,0.0121993,0.0049755
325.0000000,0.0122011,0.0049838
326.0000000,0.0122225,0.0049770
327.0000000,0.0122153,0.0049834
328.0000000,0.0122181,0.0049737
329.0000000,0.0122606,0.0049735
330.0000000,0.0122079,0.0049794
331.0000000,0.0122061,0.0049752
332.0000000,0.0121876,0.0049781
333.0000000,0.0122484,0.0049801
334.0000000,0.0122479,0.0049759
335.0000000,0.0122040,0.0049938
336.0000000,0.0122171,0.0049873
337.0000000,0.0121741,0.0049800
338.0000000,0.0122052,0.0049907
339.0000000,0.0121698,0.0049809
340.0000000,0.0122088,0.0049604
341.0000000,0.0122116,0.0049822
342.0000000,0.0121983,0.0049768
343.0000000,0.0121983,0.0049718
344.0000000,0.0121703,0.0049599
345.0000000,0.0122419,0.0049875
346.0000000,0.0121718,0.0049586
347.0000000,0.0121785,0.0049777
348.0000000,0.0121967,0.0049596
349.0000000,0.0121779,0.0049831
350.0000000,0.0121999,0.0049576
351.0000000,0.0122244,0.0050005
352.0000000,0.0121800,0.0049792
353.0000000,0.0122032,0.0049868
354.0000000,0.0121916,0.0049727
355.0000000,0.0121604,0.0049801
356.0000000,0.0121760,0.0049733
357.0000000,0.0121851,0.0049809
358.0000000,0.0121631,0.0049838
359.0000000,0.0121627,0.0049687
360.0000000,0.0121525,0.0049590
361.0000000,0.0121620,0.0049776
362.0000000,0.0122160,0.0049950
363.0000000,0.0121760,0.0049781
364.0000000,0.0122355,0.0049979
365.0000000,0.0121985,0.0049812
366.0000000,0.0121589,0.0049706
367.0000000,0.0121278,0.0049694
368.0000000,0.0121082,0.0049524
369.0000000,0.0121433,0.0049808
370.0000000,0.0121184,0.0049764
371.0000000,0.0121403,0.0049818
372.0000000,0.0121669,0.0049855
373.0000000,0.0121461,0.0049790
374.0000000,0.0121141,0.0049865
375.0000000,0.0121323,0.0049661
376.0000000,0.0121776,0.0049873
377.0000000,0.0121484,0.0049718
378.0000000,0.0121349,0.0049724
379.0000000,0.0121573,0.0049773
380.0000000,0.0121357,0.0049833
381.0000000,0.0121407,0.0049636
382.0000000,0.0121913,0.0049827
383.0000000,0.0121429,0.0049818
384.0000000,0.0121427,0.0049852
385.0000000,0.0121263,0.0049710
386.0000000,0.0121126,0.0049649
387.0000000,0.0121190,0.0049610
388.0000000,0.0120881,0.0049668
389.0000000,0.0121472,0.0049917
390.0000000,0.0121094,0.0049753
391.0000000,0.0120837,0.0049682
392.0000000,0.0121480,0.0049877
393.0000000,0.0121288,0.0049760
394.0000000,0.0120905,0.0049857
395.0000000,0.0121141,0.0049864
396.0000000,0.0121147,0.0049775
397.0000000,0.0121213,0.0049650
398.0000000,0.0121272,0.0049721
399.0000000,0.0121196,0.0049694
400.0000000,0.0121433,0.0049667
401.0000000,0.0121684,0.0049809
402.0000000,0.0121383,0.0049829
403.0000000,0.0121325,0.0049879
404.0000000,0.0121263,0.0049978
405.0000000,0.0121134,0.0049740
406.0000000,0.0121037,0.0049797
407.0000000,0.0120834,0.0049845
408.0000000,0.0120822,0.0049686
409.0000000,0.0121089,0.0049851
410.0000000,0.0120701,0.0049679
411.0000000,0.0120863,0.0049760
412.0000000,0.0121187,0.0049754
413.0000000,0.0120645,0.0049822
414.0000000,0.0120956,0.0049741
415.0000000,0.0120879,0.0049668
416.0000000,0.0120644,0.0049817
417.0000000,0.0120756,0.0049743
418.0000000,0.0120971,0.0049730
419.0000000,0.0120911,0.0049819
420.0000000,0.0120574,0.0049745
421.0000000,0.0120753,0.0049598
422.0000000,0.0120647,0.0049746
423.0000000,0.0120787,0.0049713
424.0000000,0.0120537,0.0049647
425.0000000,0.0120674,0.0049594
426.0000000,0.0120848,0.0049963
427.0000000,0.0120966,0.0049821
428.0000000,0.0120998,0.0049839
429.0000000,0.0120775,0.0049581
430.0000000,0.0120750,0.0049741
431.0000000,0.0120615,0.0049774
432.0000000,0.0120239,0.0049567
433.0000000,0.0120835,0.0049692
434.0000000,0.0120742,0.0049782
435.0000000,0.0120422,0.0049487
436.0000000,0.0120337,0.0049726
437.0000000,0.0120575,0.0049744
438.0000000,0.0120653,0.0049787
439.0000000,0.0121059,0.0049820
440.0000000,0.0120474,0.0049723
441.0000000,0.0120366,0.0049672
442.0000000,0.0120496,0.0049720
443.0000000,0.0120637,0.0049677
444.0000000,0.0120668,0.0049771
445.0000000,0.0120188,0.0049665
446.0000000,0.0120363,0.0049710
447.0000000,0.0120605,0.0049761
448.0000000,0.0120677,0.0049856
449.0000000,0.0120529,0.0049760
450.0000000,0.0121669,0.0050006
451.0000000,0.0120361,0.0049757
452.0000000,0.0120603,0.0049676
453.0000000,0.0120328,0.0049611
454.0000000,0.0120598,0.0049711
455.0000000,0.0120253,0.0049729
456.0000000,0.0120284,0.0049701
457.0000000,0.0120357,0.0049659
458.0000000,0.0120421,0.0049975
459.0000000,0.0120658,0.0049731
460.0000000,0.0120594,0.0049867
461.0000000,0.0120292,0.0049696
462.0000000,0.0120129,0.0049751
463.0000000,0.0120435,0.0049502
464.0000000,0.0120489,0.0049527
465.0000000,0.0120392,0.0049692
466.0000000,0.0120249,0.0049746
467.0000000,0.0120271,0.0049648
468.0000000,0.0119998,0.0049610
469.0000000,0.0120026,0.0049522
470.0000000,0.0120337,0.0049836
471.0000000,0.0120339,0.0049680
472.0000000,0.0119861,0.0049684
473.0000000,0.0120276,0.0049710
474.0000000,0.0120247,0.0049767
475.0000000,0.0120108,0.0049627
476.0000000,0.0120312,0.0049532
477.0000000,0.0120321,0.0049695
478.0000000,0.0120320,0.0049744
479.0000000,0.0120220,0.0049624
480.0000000,0.0120496,0.0049532
481.0000000,0.0119935,0.0049702
482.0000000,0.0119926,0.0049731
483.0000000,0.0120382,0.0049788
484.0000000,0.0120358,0.0049697
485.0000000,0.0120121,0.0049786
486.0000000,0.0119783,0.0049479
487.0000000,0.0120395,0.0049761
488.0000000,0.0120008,0.0049584
489.0000000,0.0120193,0.0049713
490.0000000,0.0119846,0.0049608
491.0000000,0.0120418,0.0049549
492.0000000,0.0120180,0.0049574
493.0000000,0.0120054,0.0049664
494.0000000,0.0120373,0.0049759
495.0000000,0.0119914,0.0049521
496.0000000,0.0120350,0.0049797
497.0000000,0.0119869,0.0049760
498.0000000,0.0119689,0.0049642
499.0000000,0.0119868,0.0049692
500.0000000,0.0120092,0.0049659
501.0000000,0.0119882,0.0049675
502.0000000,0.0119805,0.0049586
503.0000000,0.0120035,0.0049731
504.0000000,0.0119824,0.0049707
505.0000000,0.0119827,0.0049664
506.0000000,0.0119723,0.0049509
507.0000000,0.0119918,0.0049650
508.0000000,0.0119625,0.0049564
509.0000000,0.0119956,0.0049728
510.0000000,0.0119728,0.0049630
511.0000000,0.0119884,0.0049857
512.0000000,0.0119912,0.0049771
513.0000000,0.0119476,0.0049525
514.0000000,0.0119823,0.0049654
515.0000000,0.0119609,0.0049570
516.0000000,0.0119649,0.0049688
517.0000000,0.0119632,0.0049651
518.0000000,0.0119878,0.0049716
519.0000000,0.0119667,0.0049686
520.0000000,0.0119647,0.0049579
521.0000000,0.0119989,0.0049630
522.0000000,0.0119563,0.0049597
523.0000000,0.0119779,0.0049737
524.0000000,0.0119943,0.0049645
525.0000000,0.0119606,0.0049720
526.0000000,0.0120142,0.0049633
527.0000000,0.0119665,0.0049749
528.0000000,0.0119621,0.0049656
529.0000000,0.0119776,0.0049706
530.0000000,0.0119655,0.0049697
531.0000000,0.0119872,0.0049642
532.0000000,0.0119891,0.0049621
533.0000000,0.0119788,0.0049812
534.0000000,0.0119710,0.0049634
535.0000000,0.0119729,0.0049686
536.0000000,0.0119846,0.0049618
537.0000000,0.0119738,0.0049460
538.0000000,0.0119594,0.0049716
539.0000000,0.0119941,0.0049624
540.0000000,0.0119831,0.0049709
541.0000000,0.0119510,0.0049600
542.0000000,0.0119668,0.0049542
543.0000000,0.0119559,0.0049527
544.0000000,0.0119215,0.0049582
545.0000000,0.0119621,0.0049721
546.0000000,0.0119704,0.0049644
547.0000000,0.0119386,0.0049668
548.0000000,0.0119798,0.0049688
549.0000000,0.0119826,0.0049594
550.0000000,0.0119514,0.0049683
551.0000000,0.0119710,0.0049692
552.0000000,0.0119348,0.0049553
553.0000000,0.0119769,0.0049490
554.0000000,0.0119441,0.0049549
555.0000000,0.0119499,0.0049506
556.0000000,0.0119633,0.0049666
557.0000000,0.0119413,0.0049361
558.0000000,0.0119114,0.0049629
559.0000000,0.0119286,0.0049507
560.0000000,0.0119452,0.0049556
561.0000000,0.0119605,0.0049657
562.0000000,0.0119260,0.0049658
563.0000000,0.0119321,0.0049643
564.0000000,0.0119211,0.0049676
565.0000000,0.0120194,0.0049638
566.0000000,0.0119466,0.0049732
567.0000000,0.0119417,0.0049750
568.0000000,0.0119558,0.0049804
569.0000000,0.0119436,0.0049566
570.0000000,0.0119462,0.0049453
571.0000000,0.0119756,0.0049743
572.0000000,0.0119539,0.0049730
573.0000000,0.0119190,0.0049612
574.0000000,0.0119745,0.0049574
575.0000000,0.0119663,0.0049511
576.0000000,0.0120663,0.0049838
577.0000000,0.0119424,0.0049669
578.0000000,0.0119582,0.0049670
579.0000000,0.0119517,0.0049657
580.0000000,0.0119224,0.0049579
581.0000000,0.0119788,0.0049753
582.0000000,0.0119335,0.0049700
583.0000000,0.0119266,0.0049690
584.0000000,0.0119435,0.0049524
585.0000000,0.0119255,0.0049653
586.0000000,0.0119501,0.0049771
587.0000000,0.0119239,0.0049608
588.0000000,0.0119588,0.0049618
589.0000000,0.0119064,0.0049543
590.0000000,0.0119191,0.0049650
591.0000000,0.0119100,0.0049654
592.0000000,0.0119405,0.0049626
593.0000000,0.0119229,0.0049706
594.0000000,0.0119484,0.0049733
595.0000000,0.0119123,0.0049695
596.0000000,0.0119108,0.0049581
597.0000000,0.0119258,0.0049674
598.0000000,0.0119049,0.0049684
599.0000000,0.0119222,0.0049483
600.0000000,0.0119119,0.0049566
601.0000000,0.0119299,0.0049636
602.0000000,0.0119140,0.0049649
603.0000000,0.0119187,0.0049690
604.0000000,0.0118998,0.0049622
605.0000000,0.0119077,0.0049660
606.0000000,0.0119099,0.0049750
607.0000000,0.0119245,0.0049786
608.0000000,0.0119097,0.0049649
609.0000000,0.0119217,0.0049657
610.0000000,0.0119132,0.0049555
611.0000000,0.0119030,0.0049595
612.0000000,0.0119343,0.0049625
613.0000000,0.0118922,0.0049722
614.0000000,0.0118914,0.0049661
615.0000000,0.0119087,0.0049620
616.0000000,0.0119106,0.0049587
617.0000000,0.0119017,0.0049411
618.0000000,0.0119272,0.0049606
619.0000000,0.0119187,0.0049641
620.0000000,0.0118817,0.0049568
621.0000000,0.0119155,0.0049690
622.0000000,0.0119124,0.0049599
623.0000000,0.0119086,0.0049634
624.0000000,0.0119242,0.0049624
625.0000000,0.0118997,0.0049561
626.0000000,0.0119066,0.0049739
627.0000000,0.0118619,0.0049651
628.0000000,0.0118896,0.0049704
629.0000000,0.0118875,0.0049456
630.0000000,0.0119313,0.0049786
631.0000000,0.0118926,0.0049560
632.0000000,0.0119022,0.0049636
633.0000000,0.0118919,0.0049574
634.0000000,0.0118942,0.0049624
635.0000000,0.0118814,0.0049616
636.0000000,0.0118897,0.0049707
637.0000000,0.0119222,0.0049668
638.0000000,0.0118991,0.0049636
639.0000000,0.0119242,0.0049737
640.0000000,0.0118984,0.0049640
641.0000000,0.0118814,0.0049556
642.0000000,0.0118835,0.0049589
643.0000000,0.0118590,0.0049625
644.0000000,0.0119026,0.0049709
645.0000000,0.0118791,0.0049639
646.0000000,0.0118795,0.0049536
647.0000000,0.0118774,0.0049584
648.0000000,0.0118883,0.0049729
649.0000000,0.0118981,0.0049633
650.0000000,0.0118831,0.0049632
651.0000000,0.0118765,0.0049607
652.0000000,0.0118905,0.0049527
653.0000000,0.0118719,0.0049600
654.0000000,0.0118990,0.0049576
655.0000000,0.0118849,0.0049508
656.0000000,0.0118752,0.0049567
657.0000000,0.0118604,0.0049608
658.0000000,0.0118882,0.0049553
659.0000000,0.0118662,0.0049661
660.0000000,0.0118743,0.0049674
661.0000000,0.0118791,0.0049615
662.0000000,0.0118575,0.0049541
663.0000000,0.0118701,0.0049540
664.0000000,0.0118527,0.0049697
665.0000000,0.0118643,0.0049673
666.0000000,0.0118807,0.0049695
667.0000000,0.0118848,0.0049603
668.0000000,0.0118869,0.0049724
669.0000000,0.0118700,0.0049563
670.0000000,0.0118773,0.0049456
671.0000000,0.0118690,0.0049546
672.0000000,0.0119004,0.0049642
673.0000000,0.0118361,0.0049610
674.0000000,0.0118705,0.0049703
675.0000000,0.0118898,0.0049725
676.0000000,0.0118726,0.0049588
677.0000000,0.0118408,0.0049616
678.0000000,0.0118686,0.0049597
679.0000000,0.0118902,0.0049710
680.0000000,0.0118624,0.0049566
681.0000000,0.0119028,0.0049645
682.0000000,0.0118791,0.0049470
683.0000000,0.0118724,0.0049669
684.0000000,0.0118679,0.0049551
685.0000000,0.0118654,0.0049553
686.0000000,0.0118973,0.0049580
687.0000000,0.0118833,0.0049605
688.0000000,0.0118631,0.0049501
689.0000000,0.0118711,0.0049619
690.0000000,0.0118482,0.0049444
691.0000000,0.0118896,0.0049693
692.0000000,0.0118554,0.0049474
693.0000000,0.0118594,0.0049551
694.0000000,0.0118763,0.0049617
695.0000000,0.0118617,0.0049634
696.0000000,0.0118695,0.0049627
697.0000000,0.0118498,0.0049509
698.0000000,0.0118816,0.0049742
699.0000000,0.0118496,0.0049584
700.0000000,0.0118875,0.0049888
701.0000000,0.0118679,0.0049572
702.0000000,0.0118864,0.0049486
703.0000000,0.0118597,0.0049656
704.0000000,0.0118638,0.0049513
705.0000000,0.0118778,0.0049570
706.0000000,0.0118735,0.0049608
707.0000000,0.0118556,0.0049743
708.0000000,0.0118469,0.0049588
709.0000000,0.0118805,0.0049610
710.0000000,0.0118552,0.0049610
711.0000000,0.0118896,0.0049685
712.0000000,0.0118357,0.0049512
713.0000000,0.0118655,0.0049634
714.0000000,0.0118431,0.0049581
715.0000000,0.0118740,0.0049618
716.0000000,0.0118469,0.0049537
717.0000000,0.0118274,0.0049603
718.0000000,0.0118689,0.0049717
719.0000000,0.0118683,0.0049613
720.0000000,0.0118284,0.0049590
721.0000000,0.0118793,0.0049520
722.0000000,0.0118336,0.0049630
723.0000000,0.0118595,0.0049734
724.0000000,0.0118685,0.0049628
725.0000000,0.0118649,0.0049666
726.0000000,0.0118561,0.0049595
727.0000000,0.0118645,0.0049587
728.0000000,0.0118357,0.0049543
729.0000000,0.0118611,0.0049721
730.0000000,0.0118519,0.0049644
731.0000000,0.0118340,0.0049562
732.0000000,0.0118382,0.0049420
733.0000000,0.0118448,0.0049534
734.0000000,0.0118275,0.0049690
735.0000000,0.0118458,0.0049550
736.0000000,0.0118277,0.0049498
737.0000000,0.0118314,0.0049653
738.0000000,0.0118318,0.0049540
739.0000000,0.0118281,0.0049489
740.0000000,0.0118390,0.0049617
741.0000000,0.0118291,0.0049477
742.0000000,0.0118409,0.0049622
743.0000000,0.0118268,0.0049544
744.0000000,0.0118481,0.0049532
745.0000000,0.0118207,0.0049486
746.0000000,0.0118282,0.0049597
747.0000000,0.0118410,0.0049509
748.0000000,0.0118364,0.0049562
749.0000000,0.0118277,0.0049572
750.0000000,0.0118267,0.0049612
751.0000000,0.0118221,0.0049610
752.0000000,0.0118417,0.0049598
753.0000000,0.0118259,0.0049579
754.0000000,0.0118131,0.0049638
755.0000000,0.0118279,0.0049572
756.0000000,0.0118370,0.0049628
757.0000000,0.0118673,0.0049649
758.0000000,0.0118371,0.0049581
759.0000000,0.0118543,0.0049431
760.0000000,0.0118298,0.0049581
761.0000000,0.0118482,0.0049680
762.0000000,0.0118119,0.0049494
763.0000000,0.0118366,0.0049779
764.0000000,0.0118122,0.0049597
765.0000000,0.0118402,0.0049524
766.0000000,0.0118287,0.0049473
767.0000000,0.0118436,0.0049676
768.0000000,0.0118119,0.0049501
769.0000000,0.0118173,0.0049500
770.0000000,0.0118490,0.0049672
771.0000000,0.0118246,0.0049618
772.0000000,0.0118159,0.0049499
773.0000000,0.0118172,0.0049643
774.0000000,0.0118179,0.0049497
775.0000000,0.0118462,0.0049735
776.0000000,0.0118192,0.0049664
777.0000000,0.0118165,0.0049601
778.0000000,0.0118282,0.0049452
779.0000000,0.0118616,0.0049593
780.0000000,0.0118524,0.0049774
781.0000000,0.0118320,0.0049734
782.0000000,0.0117965,0.0049485
783.0000000,0.0118251,0.0049639
784.0000000,0.0118140,0.0049582
785.0000000,0.0118177,0.0049565
786.0000000,0.0118224,0.0049707
787.0000000,0.0118258,0.0049664
788.0000000,0.0118347,0.0049639
789.0000000,0.0118062,0.0049521
790.0000000,0.0117949,0.0049566
791.0000000,0.0118105,0.0049655
792.0000000,0.0118252,0.0049619
793.0000000,0.0117924,0.0049588
794.0000000,0.0118276,0.0049503
795.0000000,0.0118276,0.0049593
796.0000000,0.0117986,0.0049382
797.0000000,0.0118158,0.0049465
798.0000000,0.0118160,0.0049680
799.0000000,0.0118152,0.0049563
800.0000000,0.0118279,0.0049627
801.0000000,0.0118129,0.0049597
802.0000000,0.0118319,0.0049597
803.0000000,0.0118037,0.0049621
804.0000000,0.0117937,0.0049451
805.0000000,0.0117936,0.0049595
806.0000000,0.0118037,0.0049609
807.0000000,0.0118123,0.0049553
808.0000000,0.0117837,0.0049483
809.0000000,0.0118168,0.0049550
810.0000000,0.0118070,0.0049494
811.0000000,0.0118237,0.0049515
812.0000000,0.0117971,0.0049557
813.0000000,0.0118132,0.0049549
814.0000000,0.0118011,0.0049543
815.0000000,0.0117988,0.0049563
816.0000000,0.0118156,0.0049608
817.0000000,0.0117839,0.0049682
818.0000000,0.0118241,0.0049477
819.0000000,0.0117854,0.0049575
820.0000000,0.0118087,0.0049557
821.0000000,0.0117942,0.0049620
822.0000000,0.0118086,0.0049603
823.0000000,0.0117917,0.0049604
824.0000000,0.0117975,0.0049696
825.0000000,0.0118082,0.0049600
826.0000000,0.0117830,0.0049663
827.0000000,0.0118296,0.0049781
828.0000000,0.0118164,0.0049701
829.0000000,0.0117929,0.0049779
830.0000000,0.0118140,0.0049693
831.0000000,0.0117991,0.0049578
832.0000000,0.0118092,0.0049559
833.0000000,0.0117893,0.0049476
834.0000000,0.0118112,0.0049417
835.0000000,0.0118346,0.0049541
836.0000000,0.0117949,0.0049651
837.0000000,0.0117957,0.0049662
838.0000000,0.0117984,0.0049679
839.0000000,0.0117797,0.0049526
840.0000000,0.0117988,0.0049527
841.0000000,0.0117925,0.0049684
842.0000000,0.0118124,0.0049659
843.0000000,0.0118076,0.0049612
844.0000000,0.0117953,0.0049540
845.0000000,0.0118093,0.0049564
846.0000000,0.0117909,0.0049661
847.0000000,0.0118151,0.0049581
848.0000000,0.0118248,0.0049655
849.0000000,0.0117604,0.0049642
850.0000000,0.0117832,0.0049510
851.0000000,0.0117959,0.0049574
852.0000000,0.0117673,0.0049516
853.0000000,0.0117947,0.0049693
854.0000000,0.0117952,0.0049452
855.0000000,0.0117888,0.0049502
856.0000000,0.0117748,0.0049517
857.0000000,0.0117698,0.0049443
858.0000000,0.0117989,0.0049615
859.0000000,0.0117599,0.0049575
860.0000000,0.0117920,0.0049537
861.0000000,0.0117902,0.0049601
862.0000000,0.0117797,0.0049647
863.0000000,0.0117796,0.0049579
864.0000000,0.0117668,0.0049646
865.0000000,0.0117983,0.0049552
866.0000000,0.0117856,0.0049424
867.0000000,0.0117968,0.0049599
868.0000000,0.0117959,0.0049540
869.0000000,0.0117609,0.0049642
870.0000000,0.0117567,0.0049537
871.0000000,0.0118124,0.0049558
872.0000000,0.0117806,0.0049671
873.0000000,0.0117903,0.0049488
874.0000000,0.0117827,0.0049656
875.0000000,0.0117842,0.0049651
876.0000000,0.0117695,0.0049556
877.0000000,0.0117709,0.0049628
878.0000000,0.0117621,0.0049581
879.0000000,0.0117986,0.0049709
880.0000000,0.0118009,0.0049642
881.0000000,0.0117939,0.0049619
882.0000000,0.0117764,0.0049599
883.0000000,0.0118133,0.0049977
884.0000000,0.0118115,0.0049684
885.0000000,0.0117833,0.0049637
886.0000000,0.0117782,0.0049696
887.0000000,0.0117840,0.0049685
888.0000000,0.0117787,0.0049457
889.0000000,0.0117770,0.0049622
890.0000000,0.0117809,0.0049621
891.0000000,0.0117822,0.0049393
892.0000000,0.0117598,0.0049614
893.0000000,0.0117882,0.0049584
894.0000000,0.0117696,0.0049636
895.0000000,0.0117885,0.0049618
896.0000000,0.0117879,0.0049638
897.0000000,0.0117980,0.0049749
898.0000000,0.0117674,0.0049642
899.0000000,0.0117599,0.0049611
900.0000000,0.0117882,0.0049692
901.0000000,0.0117600,0.0049508
902.0000000,0.0117825,0.0049606
903.0000000,0.0117776,0.0049574
904.0000000,0.0117649,0.0049606
905.0000000,0.0117615,0.0049548
906.0000000,0.0117697,0.0049567
907.0000000,0.0117710,0.0049477
908.0000000,0.0117547,0.0049539
909.0000000,0.0117822,0.0049546
910.0000000,0.0117781,0.0049519
911.0000000,0.0117932,0.0049753
912.0000000,0.0117538,0.0049574
913.0000000,0.0117663,0.0049589
914.0000000,0.0117827,0.0049711
915.0000000,0.0117631,0.0049539
916.0000000,0.0117605,0.0049633
917.0000000,0.0117653,0.0049496
918.0000000,0.0117643,0.0049580
919.0000000,0.0117650,0.0049529
920.0000000,0.0118277,0.0049880
921.0000000,0.0117570,0.0049588
922.0000000,0.0117687,0.0049544
923.0000000,0.0117683,0.0049637
924.0000000,0.0118320,0.0049512
925.0000000,0.0117745,0.0049515
926.0000000,0.0117519,0.0049555
927.0000000,0.0117432,0.0049608
928.0000000,0.0117567,0.0049519
929.0000000,0.0117692,0.0049634
930.0000000,0.0117637,0.0049570
931.0000000,0.0117716,0.0049543
932.0000000,0.0117810,0.0049526
933.0000000,0.0117828,0.0049577
934.0000000,0.0117581,0.0049683
935.0000000,0.0117686,0.0049684
936.0000000,0.0117953,0.0049648
937.0000000,0.0117739,0.0049635
938.0000000,0.0117753,0.0049604
939.0000000,0.0117683,0.0049635
940.0000000,0.0117639,0.0049569
941.0000000,0.0117632,0.0049654
942.0000000,0.0117525,0.0049553
943.0000000,0.0117514,0.0049472
944.0000000,0.0117665,0.0049511
945.0000000,0.0117581,0.0049586
946.0000000,0.0117772,0.0049678
947.0000000,0.0117505,0.0049584
948.0000000,0.0117779,0.0049627
949.0000000,0.0117317,0.0049564
950.0000000,0.0117731,0.0049751
951.0000000,0.0117584,0.0049656
952.0000000,0.0117587,0.0049588
953.0000000,0.0117564,0.0049588
954.0000000,0.0117612,0.0049641
955.0000000,0.0117761,0.0049657
956.0000000,0.0117555,0.0049594
957.0000000,0.0117530,0.0049553
958.0000000,0.0117695,0.0049614
959.0000000,0.0117580,0.0049509
960.0000000,0.0117464,0.0049510
961.0000000,0.0117476,0.0049603
962.0000000,0.0117706,0.0049468
963.0000000,0.0117618,0.0049629
964.0000000,0.0117484,0.0049637
965.0000000,0.0117439,0.0049636
966.0000000,0.0117759,0.0049602
967.0000000,0.0117400,0.0049575
968.0000000,0.0117399,0.0049503
969.0000000,0.0117440,0.0049585
970.0000000,0.0117487,0.0049698
971.0000000,0.0117493,0.0049629
972.0000000,0.0117402,0.0049601
973.0000000,0.0117457,0.0049619
974.0000000,0.0117529,0.0049636
975.0000000,0.0117479,0.0049584
976.0000000,0.0117445,0.0049507
977.0000000,0.0117539,0.0049489
978.0000000,0.0117492,0.0049682
979.0000000,0.0117576,0.0049624
980.0000000,0.0117407,0.0049601
981.0000000,0.0117602,0.0049545
982.0000000,0.0117389,0.0049585
983.0000000,0.0117523,0.0049681
984.0000000,0.0117469,0.0049586
985.0000000,0.0117849,0.0049615
986.0000000,0.0117317,0.0049577
987.0000000,0.0117461,0.0049542
988.0000000,0.0117550,0.0049439
989.0000000,0.0117561,0.0049586
990.0000000,0.0117321,0.0049536
991.0000000,0.0117331,0.0049621
992.0000000,0.0117453,0.0049627
993.0000000,0.0117544,0.0049547
994.0000000,0.0117614,0.0049641
995.0000000,0.0117553,0.0049596
996.0000000,0.0117564,0.0049620
997.0000000,0.0117384,0.0049545
998.0000000,0.0117297,0.0049567
999.0000000,0.0117456,0.0049637
1000.0000000,0.0117617,0.0049665
1001.0000000,0.0117329,0.0049574
1002.0000000,0.0117335,0.0049580
1003.0000000,0.0117628,0.0049702
1004.0000000,0.0117409,0.0049668
1005.0000000,0.0117727,0.0049631
1006.0000000,0.0117876,0.0049744
1007.0000000,0.0129931,0.0056797
1008.0000000,0.0129556,0.0057213
1009.0000000,0.0128867,0.0057303
1010.0000000,0.0127533,0.0056397
1011.0000000,0.0125604,0.0055220
1012.0000000,0.0123778,0.0053891
1013.0000000,0.0122281,0.0052222
1014.0000000,0.0120745,0.0051043
1015.0000000,0.0119657,0.0050380
1016.0000000,0.0119044,0.0050008
1017.0000000,0.0118556,0.0049793
1018.0000000,0.0118252,0.0049698
1019.0000000,0.0118027,0.0049631
1020.0000000,0.0117883,0.0049596
1021.0000000,0.0117900,0.0049616
1022.0000000,0.0117626,0.0049608
1023.0000000,0.0117659,0.0049543
1024.0000000,0.0117604,0.0049691
1025.0000000,0.0117588,0.0049657
1026.0000000,0.0117724,0.0049589
1027.0000000,0.0117731,0.0049560
1028.0000000,0.0117634,0.0049635
1029.0000000,0.0117702,0.0049706
1030.0000000,0.0117693,0.0049661
1031.0000000,0.0117655,0.0049617
1032.0000000,0.0117679,0.0049566
1033.0000000,0.0117637,0.0049603
1034.0000000,0.0117462,0.0049645
1035.0000000,0.0117508,0.0049659
1036.0000000,0.0117768,0.0049700
1037.0000000,0.0117667,0.0049649
1038.0000000,0.0117439,0.0049634
1039.0000000,0.0117604,0.0049556
1040.0000000,0.0117614,0.0049627
1041.0000000,0.0117720,0.0049580
1042.0000000,0.0117445,0.0049573
1043.0000000,0.0117599,0.0049505
1044.0000000,0.0117516,0.0049655
1045.0000000,0.0117494,0.0049612
1046.0000000,0.0117451,0.0049675
1047.0000000,0.0117480,0.0049548
1048.0000000,0.0117393,0.0049674
1049.0000000,0.0117243,0.0049527
1050.0000000,0.0117508,0.0049538
1051.0000000,0.0117421,0.0049614
1052.0000000,0.0117471,0.0049633
1053.0000000,0.0117421,0.0049622
1054.0000000,0.0117482,0.0049695
1055.0000000,0.0117551,0.0049697
1056.0000000,0.0117430,0.0049493
1057.0000000,0.0117326,0.0049624
1058.0000000,0.0117281,0.0049540
1059.0000000,0.0117191,0.0049690
1060.0000000,0.0117266,0.0049558
1061.0000000,0.0117489,0.0049686
1062.0000000,0.0117420,0.0049427
1063.0000000,0.0117310,0.0049656
1064.0000000,0.0117348,0.0049594
1065.0000000,0.0117462,0.0049722
1066.0000000,0.0117455,0.0049567
1067.0000000,0.0117360,0.0049625
1068.0000000,0.0117434,0.0049680
1069.0000000,0.0117428,0.0049527
1070.0000000,0.0117343,0.0049627
1071.0000000,0.0117457,0.0049665
1072.0000000,0.0117666,0.0049510
1073.0000000,0.0117311,0.0049655
1074.0000000,0.0117106,0.0049584
1075.0000000,0.0117447,0.0049608
1076.0000000,0.0117270,0.0049600
1077.0000000,0.0117310,0.0049518
1078.0000000,0.0117347,0.0049558
1079.0000000,0.0117174,0.0049604
1080.0000000,0.0117290,0.0049475
1081.0000000,0.0117180,0.0049522
1082.0000000,0.0117664,0.0049477
1083.0000000,0.0117591,0.0049649
1084.0000000,0.0117147,0.0049668
1085.0000000,0.0117525,0.0049593
1086.0000000,0.0117511,0.0049763
1087.0000000,0.0117334,0.0049583
1088.0000000,0.0117077,0.0049484
1089.0000000,0.0117280,0.0049668
1090.0000000,0.0117380,0.0049593
1091.0000000,0.0117347,0.0049544
1092.0000000,0.0117546,0.0049715
1093.0000000,0.0117221,0.0049663
1094.0000000,0.0117193,0.0049575
1095.0000000,0.0117288,0.0049641
1096.0000000,0.0117266,0.0049489
1097.0000000,0.0117346,0.0049382
1098.0000000,0.0117269,0.0049579
1099.0000000,0.0117449,0.0049472
1100.0000000,0.0117313,0.0049622
1101.0000000,0.0117085,0.0049480
1102.0000000,0.0117249,0.0049629
1103.0000000,0.0117035,0.0049575
1104.0000000,0.0117362,0.0049603
1105.0000000,0.0117050,0.0049568
1106.0000000,0.0117315,0.0049492
1107.0000000,0.0117098,0.0049619
1108.0000000,0.0117131,0.0049593
1109.0000000,0.0117022,0.0049613
1110.0000000,0.0117132,0.0049560
1111.0000000,0.0117315,0.0049615
1112.0000000,0.0117128,0.0049571
1113.0000000,0.0117192,0.0049640
1114.0000000,0.0117443,0.0049564
1115.0000000,0.0117208,0.0049642
1116.0000000,0.0117456,0.0049617
1117.0000000,0.0117294,0.0049564
1118.0000000,0.0117289,0.0049513
1119.0000000,0.0117158,0.0049547
1120.0000000,0.0117236,0.0049627
1121.0000000,0.0117597,0.0049697
1122.0000000,0.0117152,0.0049644
1123.0000000,0.0117373,0.0049613
1124.0000000,0.0117628,0.0049633
1125.0000000,0.0117055,0.0049574
1126.0000000,0.0117436,0.0049637
1127.0000000,0.0117255,0.0049590
1128.0000000,0.0117145,0.0049643
1129.0000000,0.0117139,0.0049595
1130.0000000,0.0116998,0.0049624
1131.0000000,0.0117109,0.0049575
1132.0000000,0.0117100,0.0049628
1133.0000000,0.0117046,0.0049595
1134.0000000,0.0117292,0.0049641
1135.0000000,0.0116904,0.0049584
1136.0000000,0.0117272,0.0049533
1137.0000000,0.0117019,0.0049599
1138.0000000,0.0117310,0.0049544
1139.0000000,0.0117053,0.0049672
1140.0000000,0.0117287,0.0049623
1141.0000000,0.0117134,0.0049513
1142.0000000,0.0117023,0.0049571
1143.0000000,0.0117125,0.0049534
1144.0000000,0.0117160,0.0049481
1145.0000000,0.0117152,0.0049613
1146.0000000,0.0117053,0.0049570
1147.0000000,0.0117121,0.0049533
1148.0000000,0.0117233,0.0049570
1149.0000000,0.0117196,0.0049593
1150.0000000,0.0116969,0.0049544
1151.0000000,0.0117291,0.0049629
1152.0000000,0.0117136,0.0049561
1153.0000000,0.0116994,0.0049499
1154.0000000,0.0117100,0.0049642
1155.0000000,0.0117027,0.0049495
1156.0000000,0.0117082,0.0049608
1157.0000000,0.0116961,0.0049531
1158.0000000,0.0117071,0.0049627
1159.0000000,0.0117042,0.0049588
1160.0000000,0.0117172,0.0049637
1161.0000000,0.0116970,0.0049575
1162.0000000,0.0117144,0.0049697
1163.0000000,0.0117275,0.0049606
1164.0000000,0.0116977,0.0049465
1165.0000000,0.0117075,0.0049525
1166.0000000,0.0117687,0.0049720
1167.0000000,0.0116998,0.0049645
1168.0000000,0.0117110,0.0049642
1169.0000000,0.0117003,0.0049631
1170.0000000,0.0117160,0.0049557
1171.0000000,0.0118628,0.0049162
1172.0000000,0.0117259,0.0049517
1173.0000000,0.0117192,0.0049569
1174.0000000,0.0116947,0.0049580
1175.0000000,0.0117256,0.0049677
1176.0000000,0.0117056,0.0049449
1177.0000000,0.0117049,0.0049485
1178.0000000,0.0117339,0.0049661
1179.0000000,0.0117080,0.0049542
1180.0000000,0.0117091,0.0049573
1181.0000000,0.0117169,0.0049601
1182.0000000,0.0117198,0.0049616
1183.0000000,0.0116958,0.0049577
1184.0000000,0.0117102,0.0049542
1185.0000000,0.0116981,0.0049510
1186.0000000,0.0117104,0.0049720
1187.0000000,0.0117103,0.0049602
1188.0000000,0.0117052,0.0049661
1189.0000000,0.0117009,0.0049616
1190.0000000,0.0116940,0.0049523
1191.0000000,0.0116874,0.0049560
1192.0000000,0.0117137,0.0049504
1193.0000000,0.0116918,0.0049513
1194.0000000,0.0117024,0.0049608
1195.0000000,0.0116976,0.0049499
1196.0000000,0.0117094,0.0049532
1197.0000000,0.0117236,0.0049509
1198.0000000,0.0117058,0.0049581
1199.0000000,0.0116982,0.0049564
1200.0000000,0.0117150,0.0049602
1201.0000000,0.0117251,0.0049574
1202.0000000,0.0116829,0.0049515
1203.0000000,0.0116968,0.0049522
1204.0000000,0.0117083,0.0049688
1205.0000000,0.0117103,0.0049602
1206.0000000,0.0117085,0.0049656
1207.0000000,0.0116901,0.0049651
1208.0000000,0.0117374,0.0049508
1209.0000000,0.0133124,0.0061708
1210.0000000,0.0130699,0.0060177
1211.0000000,0.0129080,0.0058973
1212.0000000,0.0126153,0.0056564
1213.0000000,0.0123003,0.0053815
1214.0000000,0.0120680,0.0052026
1215.0000000,0.0119633,0.0051272
1216.0000000,0.0118893,0.0050525
1217.0000000,0.0118362,0.0050093
1218.0000000,0.0117912,0.0049934
1219.0000000,0.0117732,0.0049780
1220.0000000,0.0117582,0.0049716
1221.0000000,0.0117307,0.0049654
1222.0000000,0.0117333,0.0049562
1223.0000000,0.0117430,0.0049707
1224.0000000,0.0117366,0.0049608
1225.0000000,0.0117349,0.0049666
1226.0000000,0.0117126,0.0049657
1227.0000000,0.0117087,0.0049709
1228.0000000,0.0117143,0.0049656
1229.0000000,0.0117142,0.0049624
1230.0000000,0.0117280,0.0049667
1231.0000000,0.0117308,0.0049629
1232.0000000,0.0117021,0.0049716
1233.0000000,0.0117297,0.0049634
1234.0000000,0.0117127,0.0049729
1235.0000000,0.0117169,0.0049638
1236.0000000,0.0117169,0.0049550
1237.0000000,0.0117208,0.0049574
1238.0000000,0.0117036,0.0049589
1239.0000000,0.0117276,0.0049617
1240.0000000,0.0117174,0.0049552
1241.0000000,0.0117174,0.0049676
1242.0000000,0.0117249,0.0049674
1243.0000000,0.0117204,0.0049655
1244.0000000,0.0117080,0.0049685
1245.0000000,0.0117065,0.0049538
1246.0000000,0.0117228,0.0049677
1247.0000000,0.0117030,0.0049682
1248.0000000,0.0116954,0.0049601
1249.0000000,0.0116920,0.0049647
1250.0000000,0.0117030,0.0049691
1251.0000000,0.0117128,0.0049656
1252.0000000,0.0116885,0.0049656
1253.0000000,0.0117197,0.0049592
1254.0000000,0.0117098,0.0049610
1255.0000000,0.0116964,0.0049617
1256.0000000,0.0117116,0.0049647
1257.0000000,0.0116888,0.0049595
1258.0000000,0.0117138,0.0049611
1259.0000000,0.0117048,0.0049547
1260.0000000,0.0117179,0.0049593
1261.0000000,0.0116868,0.0049559
1262.0000000,0.0117075,0.0049555
1263.0000000,0.0116872,0.0049570
1264.0000000,0.0116904,0.0049631
1265.0000000,0.0116915,0.0049514
1266.0000000,0.0116885,0.0049614
1267.0000000,0.0117052,0.0049709
1268.0000000,0.0117029,0.0049686
1269.0000000,0.0116793,0.0049602
1270.0000000,0.0116958,0.0049663
1271.0000000,0.0116782,0.0049567
1272.0000000,0.0117232,0.0049611
1273.0000000,0.0117297,0.0049683
1274.0000000,0.0116969,0.0049589
1275.0000000,0.0116910,0.0049605
1276.0000000,0.0117140,0.0049644
1277.0000000,0.0116846,0.0049651
1278.0000000,0.0116867,0.0049606
1279.0000000,0.0116950,0.0049531
1280.0000000,0.0117105,0.0049643
1281.0000000,0.0117140,0.0049599
1282.0000000,0.0117179,0.0049604
1283.0000000,0.0116950,0.0049591
1284.0000000,0.0117126,0.0049676
1285.0000000,0.0116948,0.0049568
1286.0000000,0.0117034,0.0049624
1287.0000000,0.0117042,0.0049546
1288.0000000,0.0117085,0.0049631
1289.0000000,0.0116819,0.0049635
1290.0000000,0.0116939,0.0049580
1291.0000000,0.0117033,0.0049671
1292.0000000,0.0116874,0.0049554
1293.0000000,0.0116883,0.0049553
1294.0000000,0.0116977,0.0049681
1295.0000000,0.0116876,0.0049604
1296.0000000,0.0116909,0.0049568
1297.0000000,0.0117238,0.0049564
1298.0000000,0.0116928,0.0049603
1299.0000000,0.0116896,0.0049627
1300.0000000,0.0117315,0.0049750
1301.0000000,0.0116904,0.0049526
1302.0000000,0.0116905,0.0049526
1303.0000000,0.0116999,0.0049638
1304.0000000,0.0116905,0.0049556
1305.0000000,0.0116843,0.0049589
1306.0000000,0.0117138,0.0049576
1307.0000000,0.0116767,0.0049533
1308.0000000,0.0116897,0.0049713
1309.0000000,0.0117212,0.0049608
1310.0000000,0.0116708,0.0049591
1311.0000000,0.0117001,0.0049692
1312.0000000,0.0116998,0.0049613
1313.0000000,0.0116912,0.0049730
1314.0000000,0.0116715,0.0049625
1315.0000000,0.0117018,0.0049499
1316.0000000,0.0116928,0.0049588
1317.0000000,0.0116999,0.0049518
1318.0000000,0.0116858,0.0049620
1319.0000000,0.0116714,0.0049573
1320.0000000,0.0117177,0.0049638
1321.0000000,0.0117090,0.0049621
1322.0000000,0.0116702,0.0049649
1323.0000000,0.0117029,0.0049651
1324.0000000,0.0116842,0.0049631
1325.0000000,0.0117088,0.0049590
1326.0000000,0.0116874,0.0049658
1327.0000000,0.0116788,0.0049636
1328.0000000,0.0116777,0.0049616
1329.0000000,0.0116777,0.0049505
1330.0000000,0.0116834,0.0049574
1331.0000000,0.0116896,0.0049517
1332.0000000,0.0116957,0.0049594
1333.0000000,0.0116912,0.0049627
1334.0000000,0.0116920,0.0049593
1335.0000000,0.0116955,0.0049511
1336.0000000,0.0116954,0.0049563
1337.0000000,0.0116829,0.0049676
1338.0000000,0.0116836,0.0049658
1339.0000000,0.0116814,0.0049612
1340.0000000,0.0116771,0.0049596
1341.0000000,0.0117092,0.0049476
1342.0000000,0.0117105,0.0049624
1343.0000000,0.0116745,0.0049543
1344.0000000,0.0117011,0.0049550
1345.0000000,0.0116744,0.0049614
1346.0000000,0.0116834,0.0049601
1347.0000000,0.0116772,0.0049537
1348.0000000,0.0116727,0.0049548
1349.0000000,0.0117038,0.0049576
1350.0000000,0.0116867,0.0049587
1351.0000000,0.0116826,0.0049521
1352.0000000,0.0118075,0.0050270
1353.0000000,0.0116672,0.0049498
1354.0000000,0.0116741,0.0049556
1355.0000000,0.0116915,0.0049591
1356.0000000,0.0116715,0.0049507
1357.0000000,0.0116680,0.0049514
1358.0000000,0.0116840,0.0049665
1359.0000000,0.0116626,0.0049599
1360.0000000,0.0116789,0.0049572
1361.0000000,0.0116749,0.0049522
1362.0000000,0.0116665,0.0049605
1363.0000000,0.0116859,0.0049553
1364.0000000,0.0116796,0.0049562
1365.0000000,0.0117053,0.0049550
1366.0000000,0.0116827,0.0049596
1367.0000000,0.0116748,0.0049664
1368.0000000,0.0116641,0.0049557
1369.0000000,0.0116768,0.0049584
1370.0000000,0.0116619,0.0049469
1371.0000000,0.0116498,0.0049516
1372.0000000,0.0117059,0.0049680
1373.0000000,0.0116905,0.0049586
1374.0000000,0.0116758,0.0049567
1375.0000000,0.0116737,0.0049608
1376.0000000,0.0116660,0.0049534
1377.0000000,0.0116749,0.0049615
1378.0000000,0.0116891,0.0049606
1379.0000000,0.0116913,0.0049560
1380.0000000,0.0116756,0.0049485
1381.0000000,0.0116679,0.0049575
1382.0000000,0.0116810,0.0049560
1383.0000000,0.0116718,0.0049596
1384.0000000,0.0116663,0.0049544
1385.0000000,0.0116880,0.0049583
1386.0000000,0.0116658,0.0049503
1387.0000000,0.0116856,0.0049492
1388.0000000,0.0116944,0.0049658
1389.0000000,0.0116833,0.0049621
1390.0000000,0.0116832,0.0049527
1391.0000000,0.0116694,0.0049601
1392.0000000,0.0116739,0.0049572
1393.0000000,0.0116722,0.0049591
1394.0000000,0.0116797,0.0049538
1395.0000000,0.0116714,0.0049520
1396.0000000,0.0116697,0.0049584
1397.0000000,0.0116940,0.0049596
1398.0000000,0.0116639,0.0049612
1399.0000000,0.0116902,0.0049615
1400.0000000,0.0116851,0.0049470
1401.0000000,0.0116642,0.0049621
1402.0000000,0.0116808,0.0049537
1403.0000000,0.0116617,0.0049570
1404.0000000,0.0116696,0.0049490
1405.0000000,0.0116697,0.0049635
1406.0000000,0.0116718,0.0049582
1407.0000000,0.0116743,0.0049582
1408.0000000,0.0116950,0.0049510
1409.0000000,0.0116569,0.0049556
1410.0000000,0.0116734,0.0049481
1411.0000000,0.0116728,0.0049523
1412.0000000,0.0116510,0.0049603
1413.0000000,0.0116693,0.0049509
1414.0000000,0.0116668,0.0049557
1415.0000000,0.0116746,0.0049562
1416.0000000,0.0116646,0.0049633
1417.0000000,0.0116420,0.0049649
1418.0000000,0.0116813,0.0049602
1419.0000000,0.0116774,0.0049592
1420.0000000,0.0116718,0.0049530
1421.0000000,0.0116753,0.0049542
1422.0000000,0.0116685,0.0049577
1423.0000000,0.0116550,0.0049609
1424.0000000,0.0116426,0.0049546
1425.0000000,0.0116436,0.0049577
1426.0000000,0.0116793,0.0049650
1427.0000000,0.0116677,0.0049645
1428.0000000,0.0116712,0.0049671
1429.0000000,0.0116613,0.0049553
1430.0000000,0.0116725,0.0049569
1431.0000000,0.0116791,0.0049713
1432.0000000,0.0116584,0.0049585
1433.0000000,0.0116522,0.0049546
1434.0000000,0.0117070,0.0049551
1435.0000000,0.0116592,0.0049663
1436.0000000,0.0116717,0.0049621
1437.0000000,0.0116617,0.0049569
1438.0000000,0.0116759,0.0049625
1439.0000000,0.0116443,0.0049561
1440.0000000,0.0116596,0.0049574
1441.0000000,0.0116839,0.0049511
1442.0000000,0.0116488,0.0049547
1443.0000000,0.0116672,0.0049526
1444.0000000,0.0116853,0.0049637
1445.0000000,0.0116588,0.0049600
1446.0000000,0.0116674,0.0049500
1447.0000000,0.0116662,0.0049591
1448.0000000,0.0116513,0.0049518
1449.0000000,0.0116648,0.0049615
1450.0000000,0.0116891,0.0049677
1451.0000000,0.0116521,0.0049571
1452.0000000,0.0116587,0.0049573
1453.0000000,0.0116611,0.0049678
1454.0000000,0.0116638,0.0049589
1455.0000000,0.0116617,0.0049468
1456.0000000,0.0116671,0.0049585
1457.0000000,0.0116518,0.0049574
1458.0000000,0.0116565,0.0049571
1459.0000000,0.0116870,0.0049616
1460.0000000,0.0116805,0.0049533
1461.0000000,0.0116426,0.0049561
1462.0000000,0.0116847,0.0049679
1463.0000000,0.0116437,0.0049583
1464.0000000,0.0116515,0.0049612
1465.0000000,0.0116981,0.0049597
1466.0000000,0.0116459,0.0049567
1467.0000000,0.0116907,0.0049604
1468.0000000,0.0116616,0.0049488
1469.0000000,0.0116672,0.0049611
1470.0000000,0.0116678,0.0049656
1471.0000000,0.0116529,0.0049603
1472.0000000,0.0116590,0.0049615
1473.0000000,0.0116630,0.0049498
1474.0000000,0.0116548,0.0049465
1475.0000000,0.0116672,0.0049573
1476.0000000,0.0116690,0.0049455
1477.0000000,0.0116713,0.0049465
1478.0000000,0.0116533,0.0049579
1479.0000000,0.0116887,0.0049501
1480.0000000,0.0116396,0.0049568
1481.0000000,0.0116972,0.0049627
1482.0000000,0.0116695,0.0049588
1483.0000000,0.0116571,0.0049584
1484.0000000,0.0116771,0.0049569
1485.0000000,0.0116777,0.0049521
1486.0000000,0.0116801,0.0049530
1487.0000000,0.0116520,0.0049689
1488.0000000,0.0116668,0.0049508
1489.0000000,0.0116495,0.0049552
1490.0000000,0.0116524,0.0049568
1491.0000000,0.0116650,0.0049584
1492.0000000,0.0116424,0.0049547
1493.0000000,0.0117158,0.0049557
1494.0000000,0.0116511,0.0049524
1495.0000000,0.0116482,0.0049563
1496.0000000,0.0116318,0.0049510
1497.0000000,0.0116493,0.0049475
1498.0000000,0.0116569,0.0049562
1499.0000000,0.0116623,0.0049620
1500.0000000,0.0116538,0.0049644
1501.0000000,0.0116572,0.0049550
1502.0000000,0.0116289,0.0049526
1503.0000000,0.0116576,0.0049573
1504.0000000,0.0116524,0.0049470
1505.0000000,0.0116644,0.0049531
1506.0000000,0.0116698,0.0049655
1507.0000000,0.0116491,0.0049543
1508.0000000,0.0116731,0.0049590
1509.0000000,0.0116479,0.0049538
1510.0000000,0.0116495,0.0049511
1511.0000000,0.0116564,0.0049477
1512.0000000,0.0116584,0.0049657
1513.0000000,0.0116539,0.0049579
1514.0000000,0.0116426,0.0049527
1515.0000000,0.0116525,0.0049594
1516.0000000,0.0116549,0.0049564
1517.0000000,0.0116602,0.0049632
1518.0000000,0.0116727,0.0049574
1519.0000000,0.0116445,0.0049591
1520.0000000,0.0116545,0.0049614
1521.0000000,0.0116667,0.0049627
1522.0000000,0.0116609,0.0049568
1523.0000000,0.0116556,0.0049602
1524.0000000,0.0116393,0.0049516
1525.0000000,0.0116519,0.0049553
1526.0000000,0.0116539,0.0049474
1527.0000000,0.0116516,0.0049564
1528.0000000,0.0116628,0.0049562
1529.0000000,0.0116403,0.0049581
1530.0000000,0.0116666,0.0049582
1531.0000000,0.0116377,0.0049504
1532.0000000,0.0116527,0.0049574
1533.0000000,0.0116558,0.0049629
1534.0000000,0.0116467,0.0049535
1535.0000000,0.0116528,0.0049568
1536.0000000,0.0116444,0.0049518
1537.0000000,0.0116471,0.0049471
1538.0000000,0.0116465,0.0049575
1539.0000000,0.0116853,0.0049661
1540.0000000,0.0116394,0.0049631
1541.0000000,0.0116379,0.0049506
1542.0000000,0.0116398,0.0049598
1543.0000000,0.0116590,0.0049608
1544.0000000,0.0116517,0.0049557
1545.0000000,0.0116460,0.0049599
1546.0000000,0.0116657,0.0049552
1547.0000000,0.0116511,0.0049500
1548.0000000,0.0116408,0.0049587
1549.0000000,0.0116532,0.0049575
1550.0000000,0.0116697,0.0049531
1551.0000000,0.0116309,0.0049586
1552.0000000,0.0116674,0.0049617
1553.0000000,0.0116488,0.0049385
1554.0000000,0.0116495,0.0049646
1555.0000000,0.0116596,0.0049515
1556.0000000,0.0116345,0.0049547
1557.0000000,0.0116287,0.0049503
1558.0000000,0.0116218,0.0049629
1559.0000000,0.0116437,0.0049573
1560.0000000,0.0128235,0.0056521
1561.0000000,0.0128640,0.0057184
1562.0000000,0.0128757,0.0057604
1563.0000000,0.0128789,0.0057708
1564.0000000,0.0128263,0.0057636
1565.0000000,0.0127475,0.0057110
1566.0000000,0.0126432,0.0056230
1567.0000000,0.0124239,0.0054600
1568.0000000,0.0122047,0.0052792
1569.0000000,0.0120580,0.0051592
1570.0000000,0.0119368,0.0050708
1571.0000000,0.0118604,0.0050268
1572.0000000,0.0118042,0.0050068
1573.0000000,0.0117541,0.0049863
1574.0000000,0.0117191,0.0049729
1575.0000000,0.0117042,0.0049693
1576.0000000,0.0116800,0.0049701
1577.0000000,0.0116907,0.0049691
1578.0000000,0.0117377,0.0049654
1579.0000000,0.0116797,0.0049669
1580.0000000,0.0116924,0.0049666
1581.0000000,0.0116627,0.0049594
1582.0000000,0.0116934,0.0049761
1583.0000000,0.0116815,0.0049630
1584.0000000,0.0116873,0.0049654
1585.0000000,0.0116649,0.0049702
1586.0000000,0.0116616,0.0049585
1587.0000000,0.0116735,0.0049556
1588.0000000,0.0116701,0.0049658
1589.0000000,0.0116722,0.0049658
1590.0000000,0.0116577,0.0049573
1591.0000000,0.0116459,0.0049570
1592.0000000,0.0116668,0.0049636
1593.0000000,0.0116397,0.0049695
1594.0000000,0.0116661,0.0049605
1595.0000000,0.0116702,0.0049595
1596.0000000,0.0116592,0.0049585
1597.0000000,0.0116562,0.0049648
1598.0000000,0.0116810,0.0049655
1599.0000000,0.0116454,0.0049582
1600.0000000,0.0116662,0.0049644
1601.0000000,0.0116599,0.0049609
1602.0000000,0.0116562,0.0049621
1603.0000000,0.0116538,0.0049618
1604.0000000,0.0116666,0.0049598
1605.0000000,0.0116487,0.0049673
1606.0000000,0.0116756,0.0049684
1607.0000000,0.0116503,0.0049604
1608.0000000,0.0116983,0.0049631
1609.0000000,0.0116681,0.0049550
1610.0000000,0.0116520,0.0049606
1611.0000000,0.0116484,0.0049616
1612.0000000,0.0116372,0.0049582
1613.0000000,0.0116477,0.0049541
1614.0000000,0.0116473,0.0049592
1615.0000000,0.0116507,0.0049637
1616.0000000,0.0116898,0.0049664
1617.0000000,0.0116550,0.0049654
1618.0000000,0.0116539,0.0049574
1619.0000000,0.0116426,0.0049602
1620.0000000,0.0116427,0.0049561
1621.0000000,0.0116485,0.0049594
1622.0000000,0.0116732,0.0049666
1623.0000000,0.0116509,0.0049625
1624.0000000,0.0116378,0.0049599
1625.0000000,0.0116579,0.0049662
1626.0000000,0.0116364,0.0049539
1627.0000000,0.0116533,0.0049566
1628.0000000,0.0116448,0.0049530
1629.0000000,0.0116428,0.0049538
1630.0000000,0.0116551,0.0049570
1631.0000000,0.0116385,0.0049666
1632.0000000,0.0116415,0.0049610
1633.0000000,0.0116377,0.0049553
1634.0000000,0.0116605,0.0049587
1635.0000000,0.0116382,0.0049558
1636.0000000,0.0116413,0.0049522
1637.0000000,0.0116401,0.0049553
1638.0000000,0.0116519,0.0049603
1639.0000000,0.0116465,0.0049549
1640.0000000,0.0116355,0.0049567
1641.0000000,0.0116473,0.0049630
1642.0000000,0.0116397,0.0049556
1643.0000000,0.0116446,0.0049558
1644.0000000,0.0116451,0.0049606
1645.0000000,0.0116523,0.0049630
1646.0000000,0.0116470,0.0049606
1647.0000000,0.0116500,0.0049612
1648.0000000,0.0116529,0.0049540
1649.0000000,0.0116649,0.0049571
1650.0000000,0.0116398,0.0049647
1651.0000000,0.0116477,0.0049579
1652.0000000,0.0116515,0.0049583
1653.0000000,0.0116708,0.0049497
1654.0000000,0.0116561,0.0049587
1655.0000000,0.0116424,0.0049591
1656.0000000,0.0116601,0.0049507
1657.0000000,0.0116612,0.0049588
1658.0000000,0.0116431,0.0049552
1659.0000000,0.0116622,0.0049599


==> data/mse-vae_circ-ThreeGPP-enc_var-noisy-128rx-1p-lat-2.txt <==
ep,mse_m,mse_s
1.0000000,0.0557939,0.0257338
2.0000000,0.0327393,0.0121585
3.0000000,0.0265751,0.0082434
4.0000000,0.0252835,0.0076213
5.0000000,0.0240423,0.0074939
6.0000000,0.0235385,0.0074869
7.0000000,0.0232002,0.0074606
8.0000000,0.0226467,0.0077038
9.0000000,0.0224573,0.0076369
10.0000000,0.0223863,0.0076699
11.0000000,0.0220286,0.0078025
12.0000000,0.0219524,0.0076590
13.0000000,0.0218057,0.0077987
14.0000000,0.0216217,0.0078671
15.0000000,0.0215524,0.0077409
16.0000000,0.0214990,0.0079355
17.0000000,0.0213188,0.0077355
18.0000000,0.0212229,0.0078372
19.0000000,0.0210943,0.0078358
20.0000000,0.0211186,0.0077630
21.0000000,0.0209831,0.0077742
22.0000000,0.0210189,0.0077052
23.0000000,0.0209308,0.0077937
24.0000000,0.0209724,0.0077334
25.0000000,0.0208214,0.0078359
26.0000000,0.0208387,0.0077666
27.0000000,0.0208152,0.0077784
28.0000000,0.0208179,0.0078368
29.0000000,0.0208076,0.0078018
30.0000000,0.0208140,0.0076988
31.0000000,0.0207337,0.0077509
32.0000000,0.0207209,0.0077990
33.0000000,0.0207183,0.0077208
34.0000000,0.0206660,0.0077823
35.0000000,0.0207152,0.0077213
36.0000000,0.0206255,0.0079029
37.0000000,0.0206356,0.0079262
38.0000000,0.0205942,0.0078140
39.0000000,0.0205742,0.0078905
40.0000000,0.0205466,0.0078948
41.0000000,0.0205805,0.0078093
42.0000000,0.0205400,0.0078690
43.0000000,0.0205448,0.0079603
44.0000000,0.0205371,0.0078324
45.0000000,0.0205271,0.0078383
46.0000000,0.0204777,0.0078735
47.0000000,0.0205287,0.0078194
48.0000000,0.0204740,0.0078448
49.0000000,0.0204785,0.0079708
50.0000000,0.0204817,0.0079661
51.0000000,0.0205728,0.0077474
52.0000000,0.0204097,0.0078869
53.0000000,0.0204057,0.0078534
54.0000000,0.0205018,0.0079012
55.0000000,0.0203938,0.0079266
56.0000000,0.0203502,0.0078687
57.0000000,0.0203669,0.0078987
58.0000000,0.0204682,0.0081225
59.0000000,0.0204082,0.0078195
60.0000000,0.0203138,0.0078851
61.0000000,0.0203716,0.0080954
62.0000000,0.0204076,0.0077880
63.0000000,0.0202795,0.0078951
64.0000000,0.0203113,0.0078644
65.0000000,0.0203199,0.0078254
66.0000000,0.0202607,0.0080394
67.0000000,0.0202471,0.0079740
68.0000000,0.0202527,0.0080329
69.0000000,0.0202313,0.0080528
70.0000000,0.0202225,0.0079112
71.0000000,0.0202359,0.0080039
72.0000000,0.0202591,0.0080792
73.0000000,0.0202043,0.0078843
74.0000000,0.0202249,0.0078594
75.0000000,0.0202065,0.0079048
76.0000000,0.0202443,0.0078663
77.0000000,0.0201803,0.0079613
78.0000000,0.0202187,0.0081298
79.0000000,0.0201816,0.0079219
80.0000000,0.0201785,0.0078693
81.0000000,0.0201437,0.0079885
82.0000000,0.0201244,0.0079211
83.0000000,0.0201574,0.0081638
84.0000000,0.0201158,0.0080531
85.0000000,0.0201110,0.0079616
86.0000000,0.0201492,0.0080294
87.0000000,0.0201141,0.0079543
88.0000000,0.0201621,0.0081033
89.0000000,0.0202253,0.0079710
90.0000000,0.0201345,0.0079990
91.0000000,0.0200829,0.0079368
92.0000000,0.0200750,0.0079328
93.0000000,0.0200748,0.0079412
94.0000000,0.0200479,0.0080695
95.0000000,0.0201473,0.0081715
96.0000000,0.0201978,0.0082773
97.0000000,0.0200489,0.0079107
98.0000000,0.0200496,0.0079762
99.0000000,0.0200874,0.0081483
100.0000000,0.0200383,0.0079710
101.0000000,0.0200498,0.0080189
102.0000000,0.0200015,0.0080197
103.0000000,0.0200052,0.0080695
104.0000000,0.0199932,0.0079615
105.0000000,0.0201711,0.0081169
106.0000000,0.0200398,0.0081726
107.0000000,0.0199803,0.0080045
108.0000000,0.0199778,0.0080725
109.0000000,0.0199828,0.0079567
110.0000000,0.0199515,0.0079527
111.0000000,0.0199881,0.0079853
112.0000000,0.0200158,0.0081917
113.0000000,0.0199523,0.0080269
114.0000000,0.0199584,0.0080686
115.0000000,0.0200359,0.0078605
116.0000000,0.0199523,0.0080808
117.0000000,0.0199526,0.0079608
118.0000000,0.0199560,0.0079820
119.0000000,0.0199348,0.0079444
120.0000000,0.0200410,0.0082461
121.0000000,0.0199083,0.0080072
122.0000000,0.0199343,0.0079414
123.0000000,0.0199488,0.0081157
124.0000000,0.0199663,0.0081782
125.0000000,0.0198982,0.0080147
126.0000000,0.0199351,0.0080799
127.0000000,0.0199009,0.0080351
128.0000000,0.0199670,0.0079252
129.0000000,0.0199537,0.0081670
130.0000000,0.0198803,0.0079597
131.0000000,0.0198703,0.0080271
132.0000000,0.0198998,0.0081936
133.0000000,0.0199873,0.0082521
134.0000000,0.0199060,0.0079615
135.0000000,0.0202107,0.0077109
136.0000000,0.0198467,0.0080448
137.0000000,0.0201445,0.0080811
138.0000000,0.0198895,0.0079685
139.0000000,0.0199119,0.0078908
140.0000000,0.0198415,0.0080359
141.0000000,0.0198910,0.0080437
142.0000000,0.0198472,0.0081487
143.0000000,0.0198305,0.0080447
144.0000000,0.0198828,0.0079059
145.0000000,0.0198204,0.0080078
146.0000000,0.0198128,0.0081040
147.0000000,0.0198177,0.0080487
148.0000000,0.0198133,0.0080327
149.0000000,0.0198475,0.0080350
150.0000000,0.0198209,0.0079756
151.0000000,0.0198272,0.0082392
152.0000000,0.0197987,0.0081297
153.0000000,0.0198170,0.0079403
154.0000000,0.0198070,0.0080853
155.0000000,0.0197686,0.0080722
156.0000000,0.0198090,0.0080565
157.0000000,0.0198077,0.0080032
158.0000000,0.0198372,0.0081404
159.0000000,0.0198350,0.0080727
160.0000000,0.0198105,0.0081559
161.0000000,0.0197588,0.0080711
162.0000000,0.0199148,0.0081370
163.0000000,0.0197711,0.0079986
164.0000000,0.0197725,0.0079632
165.0000000,0.0197772,0.0079516
166.0000000,0.0197586,0.0080268
167.0000000,0.0197617,0.0080077
168.0000000,0.0197340,0.0081298
169.0000000,0.0197252,0.0080244
170.0000000,0.0197780,0.0081054
171.0000000,0.0197212,0.0080816
172.0000000,0.0197647,0.0079603
173.0000000,0.0197495,0.0079965
174.0000000,0.0197333,0.0081899
175.0000000,0.0197374,0.0081292
176.0000000,0.0197367,0.0079963
177.0000000,0.0197000,0.0081310
178.0000000,0.0197468,0.0081363
179.0000000,0.0197366,0.0080388
180.0000000,0.0197765,0.0081929
181.0000000,0.0196747,0.0081619
182.0000000,0.0196739,0.0081501
183.0000000,0.0196830,0.0080903
184.0000000,0.0197660,0.0083266
185.0000000,0.0196527,0.0080941
186.0000000,0.0196510,0.0081402
187.0000000,0.0196394,0.0080470
188.0000000,0.0197297,0.0082686
189.0000000,0.0196119,0.0080891
190.0000000,0.0197356,0.0080871
191.0000000,0.0196346,0.0081776
192.0000000,0.0195908,0.0080817
193.0000000,0.0196071,0.0081502
194.0000000,0.0195763,0.0081610
195.0000000,0.0195737,0.0080127
196.0000000,0.0195966,0.0081265
197.0000000,0.0195650,0.0080992
198.0000000,0.0194944,0.0080381
199.0000000,0.0194620,0.0081384
200.0000000,0.0194252,0.0082099
201.0000000,0.0193166,0.0082442
202.0000000,0.0192479,0.0081067
203.0000000,0.0192447,0.0080637
204.0000000,0.0191583,0.0079241
205.0000000,0.0191130,0.0078202
206.0000000,0.0189579,0.0080878
207.0000000,0.0188845,0.0079372
208.0000000,0.0188155,0.0080320
209.0000000,0.0187216,0.0079913
210.0000000,0.0186442,0.0080243
211.0000000,0.0185769,0.0078089
212.0000000,0.0186999,0.0077128
213.0000000,0.0184402,0.0079016
214.0000000,0.0183647,0.0078675
215.0000000,0.0183434,0.0081109
216.0000000,0.0183982,0.0077929
217.0000000,0.0184024,0.0075252
218.0000000,0.0183332,0.0077763
219.0000000,0.0182242,0.0076786
220.0000000,0.0183156,0.0077610
221.0000000,0.0183731,0.0076575
222.0000000,0.0182513,0.0076214
223.0000000,0.0182317,0.0074880
224.0000000,0.0181983,0.0076181
225.0000000,0.0187444,0.0075363
226.0000000,0.0183545,0.0076097
227.0000000,0.0181597,0.0076552
228.0000000,0.0181107,0.0077103
229.0000000,0.0181584,0.0075260
230.0000000,0.0182687,0.0075810
231.0000000,0.0181337,0.0076890
232.0000000,0.0181457,0.0076482
233.0000000,0.0180533,0.0077217
234.0000000,0.0181136,0.0077258
235.0000000,0.0180751,0.0077862
236.0000000,0.0179951,0.0077813
237.0000000,0.0182536,0.0074196
238.0000000,0.0180243,0.0076395
239.0000000,0.0180326,0.0076724
240.0000000,0.0180101,0.0077849
241.0000000,0.0180407,0.0075550
242.0000000,0.0180136,0.0077197
243.0000000,0.0179624,0.0078624
244.0000000,0.0179889,0.0077728
245.0000000,0.0179681,0.0076963
246.0000000,0.0179790,0.0077696
247.0000000,0.0181697,0.0072634
248.0000000,0.0180005,0.0076093
249.0000000,0.0179719,0.0074816
250.0000000,0.0179620,0.0076054
251.0000000,0.0180157,0.0076607
252.0000000,0.0179531,0.0076931
253.0000000,0.0180147,0.0074898
254.0000000,0.0179015,0.0076563
255.0000000,0.0179630,0.0077717
256.0000000,0.0180389,0.0075771
257.0000000,0.0179645,0.0076286
258.0000000,0.0179952,0.0076588
259.0000000,0.0179186,0.0076369
260.0000000,0.0179146,0.0075976
261.0000000,0.0178986,0.0076201
262.0000000,0.0180112,0.0074807
263.0000000,0.0178837,0.0075889
264.0000000,0.0178550,0.0076938
265.0000000,0.0178805,0.0076302
266.0000000,0.0179323,0.0074528
267.0000000,0.0178269,0.0078664
268.0000000,0.0178282,0.0076535
269.0000000,0.0177983,0.0076450
270.0000000,0.0178469,0.0075599
271.0000000,0.0178237,0.0075454
272.0000000,0.0179282,0.0075388
273.0000000,0.0179913,0.0074064
274.0000000,0.0178079,0.0074609
275.0000000,0.0177661,0.0077267
276.0000000,0.0178270,0.0077313
277.0000000,0.0177807,0.0074820
278.0000000,0.0177206,0.0076690
279.0000000,0.0177743,0.0075188
280.0000000,0.0177216,0.0075457
281.0000000,0.0177973,0.0074388
282.0000000,0.0176789,0.0076510
283.0000000,0.0177225,0.0075858
284.0000000,0.0177995,0.0074323
285.0000000,0.0176632,0.0075900
286.0000000,0.0177182,0.0075346
287.0000000,0.0177523,0.0075908
288.0000000,0.0176615,0.0074667
289.0000000,0.0176417,0.0075220
290.0000000,0.0177134,0.0075591
291.0000000,0.0176675,0.0076122
292.0000000,0.0176647,0.0076007
293.0000000,0.0176913,0.0076056
294.0000000,0.0176294,0.0077038
295.0000000,0.0176299,0.0077149
296.0000000,0.0177453,0.0076220
297.0000000,0.0176127,0.0076308
298.0000000,0.0176036,0.0075808
299.0000000,0.0176333,0.0075162
300.0000000,0.0176086,0.0076364
301.0000000,0.0176347,0.0074984
302.0000000,0.0175898,0.0076851
303.0000000,0.0176138,0.0074898
304.0000000,0.0175956,0.0075772
305.0000000,0.0176636,0.0074968
306.0000000,0.0175666,0.0074734
307.0000000,0.0175754,0.0076635
308.0000000,0.0175927,0.0075850
309.0000000,0.0175459,0.0078120
310.0000000,0.0176004,0.0076955
311.0000000,0.0175812,0.0077566
312.0000000,0.0176207,0.0075913
313.0000000,0.0175310,0.0075641
314.0000000,0.0175181,0.0075513
315.0000000,0.0175209,0.0076834
316.0000000,0.0175943,0.0077444
317.0000000,0.0175643,0.0076299
318.0000000,0.0174511,0.0076580
319.0000000,0.0175966,0.0074068
320.0000000,0.0175054,0.0076431
321.0000000,0.0175548,0.0076824
322.0000000,0.0175374,0.0077493
323.0000000,0.0174781,0.0076087
324.0000000,0.0175070,0.0075336
325.0000000,0.0175454,0.0074461
326.0000000,0.0175256,0.0077054
327.0000000,0.0175325,0.0075151
328.0000000,0.0174613,0.0076390
329.0000000,0.0174531,0.0075756
330.0000000,0.0174550,0.0075872
331.0000000,0.0175105,0.0074433
332.0000000,0.0174776,0.0075469
333.0000000,0.0175423,0.0075386
334.0000000,0.0174858,0.0075383
335.0000000,0.0174483,0.0076026
336.0000000,0.0174593,0.0074237
337.0000000,0.0174740,0.0075043
338.0000000,0.0174382,0.0076188
339.0000000,0.0174573,0.0075376
340.0000000,0.0175824,0.0074830
341.0000000,0.0173879,0.0076855
342.0000000,0.0175255,0.0075006
343.0000000,0.0174097,0.0077057
344.0000000,0.0174174,0.0076985
345.0000000,0.0175520,0.0074625
346.0000000,0.0174243,0.0075014
347.0000000,0.0173653,0.0076172
348.0000000,0.0173521,0.0076647
349.0000000,0.0174157,0.0075887
350.0000000,0.0173397,0.0075680
351.0000000,0.0173869,0.0076676
352.0000000,0.0173736,0.0077075
353.0000000,0.0174183,0.0077725
354.0000000,0.0173742,0.0076012
355.0000000,0.0173992,0.0074321
356.0000000,0.0173602,0.0075993
357.0000000,0.0174433,0.0076706
358.0000000,0.0173088,0.0076236
359.0000000,0.0173612,0.0074596
360.0000000,0.0173337,0.0076897
361.0000000,0.0173272,0.0075745
362.0000000,0.0172919,0.0075776
363.0000000,0.0173190,0.0074856
364.0000000,0.0174061,0.0075870
365.0000000,0.0173620,0.0074969
366.0000000,0.0172869,0.0077214
367.0000000,0.0173031,0.0076206
368.0000000,0.0172735,0.0076125
369.0000000,0.0172593,0.0074167
370.0000000,0.0172525,0.0075837
371.0000000,0.0172967,0.0078461
372.0000000,0.0172273,0.0073953
373.0000000,0.0171871,0.0074123
374.0000000,0.0172157,0.0075033
375.0000000,0.0171764,0.0075385
376.0000000,0.0171414,0.0076345
377.0000000,0.0171909,0.0077194
378.0000000,0.0171640,0.0076426
379.0000000,0.0171850,0.0076865
380.0000000,0.0172224,0.0075435
381.0000000,0.0172055,0.0076235
382.0000000,0.0171443,0.0075074
383.0000000,0.0171440,0.0075887
384.0000000,0.0170991,0.0076671
385.0000000,0.0171648,0.0074872
386.0000000,0.0170518,0.0075390
387.0000000,0.0171426,0.0075090
388.0000000,0.0170926,0.0075111
389.0000000,0.0170695,0.0074582
390.0000000,0.0171291,0.0075323
391.0000000,0.0171132,0.0075307
392.0000000,0.0171243,0.0074743
393.0000000,0.0170398,0.0075305
394.0000000,0.0169428,0.0076471
395.0000000,0.0170036,0.0077324
396.0000000,0.0169880,0.0074397
397.0000000,0.0169348,0.0075231
398.0000000,0.0169413,0.0076146
399.0000000,0.0169610,0.0072411
400.0000000,0.0169135,0.0075957
401.0000000,0.0168567,0.0077220
402.0000000,0.0169184,0.0073838
403.0000000,0.0168865,0.0073496
404.0000000,0.0168913,0.0076191
405.0000000,0.0168491,0.0073954
406.0000000,0.0168800,0.0076644
407.0000000,0.0168527,0.0076284
408.0000000,0.0168424,0.0074935
409.0000000,0.0168199,0.0074990
410.0000000,0.0168109,0.0075908
411.0000000,0.0167939,0.0074773
412.0000000,0.0167507,0.0075451
413.0000000,0.0167901,0.0075368
414.0000000,0.0167844,0.0073075
415.0000000,0.0167620,0.0075104
416.0000000,0.0167734,0.0074675
417.0000000,0.0167184,0.0076947
418.0000000,0.0168692,0.0073014
419.0000000,0.0167686,0.0074779
420.0000000,0.0167016,0.0075762
421.0000000,0.0166932,0.0075723
422.0000000,0.0167598,0.0074263
423.0000000,0.0166395,0.0076217
424.0000000,0.0166471,0.0072990
425.0000000,0.0166035,0.0074453
426.0000000,0.0166120,0.0077916
427.0000000,0.0166320,0.0076308
428.0000000,0.0166354,0.0075591
429.0000000,0.0166077,0.0075160
430.0000000,0.0165625,0.0075303
431.0000000,0.0166312,0.0078488
432.0000000,0.0164677,0.0074759
433.0000000,0.0165633,0.0076776
434.0000000,0.0165106,0.0075398
435.0000000,0.0165375,0.0077168
436.0000000,0.0165353,0.0074472
437.0000000,0.0164912,0.0073837
438.0000000,0.0165008,0.0076003
439.0000000,0.0164303,0.0075435
440.0000000,0.0164832,0.0077713
441.0000000,0.0164970,0.0075034
442.0000000,0.0164518,0.0076534
443.0000000,0.0166399,0.0076021
444.0000000,0.0164486,0.0075879
445.0000000,0.0163766,0.0075107
446.0000000,0.0164141,0.0072991
447.0000000,0.0163546,0.0076931
448.0000000,0.0164578,0.0074948
449.0000000,0.0163744,0.0074746
450.0000000,0.0163530,0.0073426
451.0000000,0.0164282,0.0077722
452.0000000,0.0171912,0.0077606
453.0000000,0.0165447,0.0073824
454.0000000,0.0163314,0.0075579
455.0000000,0.0163345,0.0073061
456.0000000,0.0163742,0.0073850
457.0000000,0.0163842,0.0073502
458.0000000,0.0163868,0.0075621
459.0000000,0.0163643,0.0075636
460.0000000,0.0163138,0.0073947
461.0000000,0.0163125,0.0076484
462.0000000,0.0163595,0.0074211
463.0000000,0.0162644,0.0074539
464.0000000,0.0163390,0.0074816
465.0000000,0.0162837,0.0075226
466.0000000,0.0163306,0.0074981
467.0000000,0.0162364,0.0076254
468.0000000,0.0162665,0.0074071
469.0000000,0.0163767,0.0073575
470.0000000,0.0162870,0.0074052
471.0000000,0.0162149,0.0075253
472.0000000,0.0161833,0.0075707
473.0000000,0.0162000,0.0076338
474.0000000,0.0161913,0.0075798
475.0000000,0.0163158,0.0073715
476.0000000,0.0162381,0.0073291
477.0000000,0.0162347,0.0074226
478.0000000,0.0163065,0.0074652
479.0000000,0.0163190,0.0073449
480.0000000,0.0162951,0.0075693
481.0000000,0.0162849,0.0075168
482.0000000,0.0163404,0.0074474
483.0000000,0.0168231,0.0073346
484.0000000,0.0161384,0.0075500
485.0000000,0.0162165,0.0075186
486.0000000,0.0161957,0.0073416
487.0000000,0.0161267,0.0074083
488.0000000,0.0163129,0.0072042
489.0000000,0.0161482,0.0073676
490.0000000,0.0161927,0.0072414
491.0000000,0.0161213,0.0077240
492.0000000,0.0161910,0.0072252
493.0000000,0.0161605,0.0072508
494.0000000,0.0161819,0.0074715
495.0000000,0.0161590,0.0072624
496.0000000,0.0160765,0.0072951
497.0000000,0.0161092,0.0074333
498.0000000,0.0161948,0.0073982
499.0000000,0.0161419,0.0073877
500.0000000,0.0161130,0.0072628
501.0000000,0.0161546,0.0074473
502.0000000,0.0161404,0.0073389
503.0000000,0.0160729,0.0073251
504.0000000,0.0160796,0.0072422
505.0000000,0.0161223,0.0073860
506.0000000,0.0160611,0.0074112
507.0000000,0.0161390,0.0072807
508.0000000,0.0160782,0.0074330
509.0000000,0.0160697,0.0074560
510.0000000,0.0160711,0.0075089
511.0000000,0.0160345,0.0074199
512.0000000,0.0160600,0.0075626
513.0000000,0.0159671,0.0073948
514.0000000,0.0161035,0.0074591
515.0000000,0.0160093,0.0073427
516.0000000,0.0161727,0.0072281
517.0000000,0.0160653,0.0073340
518.0000000,0.0159936,0.0072876
519.0000000,0.0160060,0.0075529
520.0000000,0.0159958,0.0074286
521.0000000,0.0160064,0.0072636
522.0000000,0.0159891,0.0073912
523.0000000,0.0159974,0.0073785
524.0000000,0.0161000,0.0074579
525.0000000,0.0159675,0.0074007
526.0000000,0.0160270,0.0074155
527.0000000,0.0159523,0.0073453
528.0000000,0.0160130,0.0072647
529.0000000,0.0159499,0.0072258
530.0000000,0.0160045,0.0074706
531.0000000,0.0160099,0.0073414
532.0000000,0.0160603,0.0071899
533.0000000,0.0159901,0.0071811
534.0000000,0.0159722,0.0073944
535.0000000,0.0159808,0.0073483
536.0000000,0.0159315,0.0073426
537.0000000,0.0159284,0.0074703
538.0000000,0.0159609,0.0073934
539.0000000,0.0159245,0.0073309
540.0000000,0.0159170,0.0075046
541.0000000,0.0159243,0.0073059
542.0000000,0.0159086,0.0075263
543.0000000,0.0159288,0.0074607
544.0000000,0.0159162,0.0072710
545.0000000,0.0159333,0.0073844
546.0000000,0.0160173,0.0073047
547.0000000,0.0158667,0.0075845
548.0000000,0.0159740,0.0075042
549.0000000,0.0158578,0.0074103
550.0000000,0.0159503,0.0071834
551.0000000,0.0159183,0.0071789
552.0000000,0.0158931,0.0072963
553.0000000,0.0158945,0.0071609
554.0000000,0.0159183,0.0072564
555.0000000,0.0159095,0.0072024
556.0000000,0.0160310,0.0073037
557.0000000,0.0158743,0.0072124
558.0000000,0.0158798,0.0075347
559.0000000,0.0158615,0.0072059
560.0000000,0.0158644,0.0072617
561.0000000,0.0158763,0.0073722
562.0000000,0.0159355,0.0074590
563.0000000,0.0158747,0.0071515
564.0000000,0.0159188,0.0072421
565.0000000,0.0158370,0.0073070
566.0000000,0.0159076,0.0072458
567.0000000,0.0158240,0.0072776
568.0000000,0.0158406,0.0072422
569.0000000,0.0158642,0.0072340
570.0000000,0.0158600,0.0076110
571.0000000,0.0158098,0.0074587
572.0000000,0.0159644,0.0071859
573.0000000,0.0158538,0.0071661
574.0000000,0.0158159,0.0071812
575.0000000,0.0159064,0.0072932
576.0000000,0.0157632,0.0072920
577.0000000,0.0158361,0.0071929
578.0000000,0.0159290,0.0071402
579.0000000,0.0158236,0.0072726
580.0000000,0.0159338,0.0074018
581.0000000,0.0158544,0.0069880
582.0000000,0.0158712,0.0072442
583.0000000,0.0158720,0.0073491
584.0000000,0.0158740,0.0074218
585.0000000,0.0158481,0.0072058
586.0000000,0.0160068,0.0072390
587.0000000,0.0159028,0.0070917
588.0000000,0.0158986,0.0072265
589.0000000,0.0158281,0.0073336
590.0000000,0.0160794,0.0072468
591.0000000,0.0158343,0.0071701
592.0000000,0.0157916,0.0075610
593.0000000,0.0158618,0.0070739
594.0000000,0.0157616,0.0073978
595.0000000,0.0157805,0.0073309
596.0000000,0.0158058,0.0071333
597.0000000,0.0157822,0.0074714
598.0000000,0.0158302,0.0072345
599.0000000,0.0159375,0.0071662
600.0000000,0.0158095,0.0071619
601.0000000,0.0161175,0.0073178
602.0000000,0.0158889,0.0073808
603.0000000,0.0159256,0.0073653
604.0000000,0.0158333,0.0072791
605.0000000,0.0157944,0.0071967
606.0000000,0.0158949,0.0072272
607.0000000,0.0157713,0.0072630
608.0000000,0.0157824,0.0071011
609.0000000,0.0158219,0.0073323
610.0000000,0.0158712,0.0071611
611.0000000,0.0157936,0.0072968
612.0000000,0.0160998,0.0071338
613.0000000,0.0157750,0.0072076
614.0000000,0.0157550,0.0071707
615.0000000,0.0157577,0.0071868
616.0000000,0.0157030,0.0072198
617.0000000,0.0157882,0.0072302
618.0000000,0.0157130,0.0072183
619.0000000,0.0157682,0.0072312
620.0000000,0.0157541,0.0072482
621.0000000,0.0157319,0.0072014
622.0000000,0.0157979,0.0072086
623.0000000,0.0157358,0.0072643
624.0000000,0.0158101,0.0071740
625.0000000,0.0156990,0.0071579
626.0000000,0.0157606,0.0070987
627.0000000,0.0157097,0.0073678
628.0000000,0.0157089,0.0072465
629.0000000,0.0157503,0.0072015
630.0000000,0.0156864,0.0071200
631.0000000,0.0157104,0.0070241
632.0000000,0.0156785,0.0071302
633.0000000,0.0157295,0.0075571
634.0000000,0.0156996,0.0072852
635.0000000,0.0157437,0.0070507
636.0000000,0.0158193,0.0069963
637.0000000,0.0157131,0.0072109
638.0000000,0.0157357,0.0073783
639.0000000,0.0157642,0.0071238
640.0000000,0.0157498,0.0072333
641.0000000,0.0157854,0.0072496
642.0000000,0.0156801,0.0071684
643.0000000,0.0157296,0.0072229
644.0000000,0.0157851,0.0072276
645.0000000,0.0156606,0.0072596
646.0000000,0.0157182,0.0074749
647.0000000,0.0156549,0.0073869
648.0000000,0.0156487,0.0073327
649.0000000,0.0156674,0.0071585
650.0000000,0.0157157,0.0071887
651.0000000,0.0157528,0.0073163
652.0000000,0.0156351,0.0071783
653.0000000,0.0156266,0.0072108
654.0000000,0.0157023,0.0071783
655.0000000,0.0158518,0.0070078
656.0000000,0.0156733,0.0072108
657.0000000,0.0156983,0.0072001
658.0000000,0.0156881,0.0073236
659.0000000,0.0156548,0.0072704
660.0000000,0.0157812,0.0073538
661.0000000,0.0156869,0.0071579
662.0000000,0.0156685,0.0071915
663.0000000,0.0158191,0.0068637
664.0000000,0.0156391,0.0071390
665.0000000,0.0156303,0.0073041
666.0000000,0.0156354,0.0072057
667.0000000,0.0156217,0.0071972
668.0000000,0.0156525,0.0072607
669.0000000,0.0157416,0.0071464
670.0000000,0.0156513,0.0073647
671.0000000,0.0155754,0.0071861
672.0000000,0.0156948,0.0070948
673.0000000,0.0157275,0.0071944
674.0000000,0.0156998,0.0070177
675.0000000,0.0156549,0.0071800
676.0000000,0.0156364,0.0071585
677.0000000,0.0156601,0.0071859
678.0000000,0.0156246,0.0071181
679.0000000,0.0156303,0.0070543
680.0000000,0.0157188,0.0069278
681.0000000,0.0156986,0.0073217
682.0000000,0.0156325,0.0071604
683.0000000,0.0156818,0.0071199
684.0000000,0.0156331,0.0072231
685.0000000,0.0157150,0.0072574
686.0000000,0.0156466,0.0071630
687.0000000,0.0156293,0.0071122
688.0000000,0.0157244,0.0069758
689.0000000,0.0157805,0.0071192
690.0000000,0.0155682,0.0072103
691.0000000,0.0156345,0.0072456
692.0000000,0.0156198,0.0071668
693.0000000,0.0156412,0.0069982
694.0000000,0.0155582,0.0070678
695.0000000,0.0156331,0.0071408
696.0000000,0.0157750,0.0070680
697.0000000,0.0155903,0.0071822
698.0000000,0.0156686,0.0071813
699.0000000,0.0156925,0.0069201
700.0000000,0.0156725,0.0072574
701.0000000,0.0156578,0.0072597
702.0000000,0.0155709,0.0070453
703.0000000,0.0156018,0.0069830
704.0000000,0.0156281,0.0070428
705.0000000,0.0156289,0.0071804
706.0000000,0.0156970,0.0070066
707.0000000,0.0156113,0.0069409
708.0000000,0.0157027,0.0072105
709.0000000,0.0156887,0.0070214
710.0000000,0.0157185,0.0070666
711.0000000,0.0156181,0.0070556
712.0000000,0.0155808,0.0071041
713.0000000,0.0155954,0.0071002
714.0000000,0.0156613,0.0070874
715.0000000,0.0156018,0.0073751
716.0000000,0.0156458,0.0073156
717.0000000,0.0156584,0.0073118
718.0000000,0.0156025,0.0072871
719.0000000,0.0155628,0.0071795
720.0000000,0.0156200,0.0071528
721.0000000,0.0155989,0.0070750
722.0000000,0.0155655,0.0071876
723.0000000,0.0155961,0.0070847
724.0000000,0.0156000,0.0071555
725.0000000,0.0155927,0.0070343
726.0000000,0.0155746,0.0071336
727.0000000,0.0157315,0.0069982
728.0000000,0.0156582,0.0073202
729.0000000,0.0157064,0.0071977
730.0000000,0.0155791,0.0073397
731.0000000,0.0155939,0.0071142
732.0000000,0.0155488,0.0072381
733.0000000,0.0155733,0.0070693
734.0000000,0.0155462,0.0071993
735.0000000,0.0156228,0.0073753
736.0000000,0.0155684,0.0072645
737.0000000,0.0155341,0.0071344
738.0000000,0.0155780,0.0071588
739.0000000,0.0156091,0.0071128
740.0000000,0.0157047,0.0070404
741.0000000,0.0155327,0.0069524
742.0000000,0.0158156,0.0072342
743.0000000,0.0157613,0.0071885
744.0000000,0.0156632,0.0070056
745.0000000,0.0156309,0.0070468
746.0000000,0.0155868,0.0071423
747.0000000,0.0162924,0.0079990
748.0000000,0.0159065,0.0073213
749.0000000,0.0156246,0.0070737
750.0000000,0.0156296,0.0071562
751.0000000,0.0156209,0.0073640
752.0000000,0.0156290,0.0072156
753.0000000,0.0156596,0.0072235
754.0000000,0.0155944,0.0072048
755.0000000,0.0155613,0.0072783
756.0000000,0.0155764,0.0071241
757.0000000,0.0157869,0.0070367
758.0000000,0.0155788,0.0070691
759.0000000,0.0156572,0.0072062
760.0000000,0.0155618,0.0072279
761.0000000,0.0156269,0.0072305
762.0000000,0.0156217,0.0070846
763.0000000,0.0155574,0.0072357
764.0000000,0.0156254,0.0070539
765.0000000,0.0156033,0.0071206
766.0000000,0.0155933,0.0071248
767.0000000,0.0155655,0.0073421
768.0000000,0.0155293,0.0070758
769.0000000,0.0155496,0.0072600
770.0000000,0.0155566,0.0072320
771.0000000,0.0155761,0.0071583
772.0000000,0.0155495,0.0072133
773.0000000,0.0154830,0.0072594
774.0000000,0.0155157,0.0071134
775.0000000,0.0155365,0.0073833
776.0000000,0.0155977,0.0070334
777.0000000,0.0155550,0.0072566
778.0000000,0.0155586,0.0071205
779.0000000,0.0155603,0.0071565
780.0000000,0.0155343,0.0070994
781.0000000,0.0156247,0.0068612
782.0000000,0.0155176,0.0071323
783.0000000,0.0155342,0.0071282
784.0000000,0.0155455,0.0075303
785.0000000,0.0155310,0.0070418
786.0000000,0.0155564,0.0071573
787.0000000,0.0156363,0.0069519
788.0000000,0.0155489,0.0071504
789.0000000,0.0155237,0.0073159
790.0000000,0.0155016,0.0072174
791.0000000,0.0154841,0.0071443
792.0000000,0.0155048,0.0070418
793.0000000,0.0155078,0.0070578
794.0000000,0.0155500,0.0071631
795.0000000,0.0155845,0.0072994
796.0000000,0.0155085,0.0072902
797.0000000,0.0154846,0.0071120
798.0000000,0.0155502,0.0069905
799.0000000,0.0154615,0.0070866
800.0000000,0.0154869,0.0071875
801.0000000,0.0154902,0.0071023
802.0000000,0.0155100,0.0070536
803.0000000,0.0155154,0.0070762
804.0000000,0.0154998,0.0072761
805.0000000,0.0155002,0.0070833
806.0000000,0.0155481,0.0070177
807.0000000,0.0154762,0.0071841
808.0000000,0.0154972,0.0070708
809.0000000,0.0155227,0.0071659
810.0000000,0.0154938,0.0072839
811.0000000,0.0155130,0.0072520
812.0000000,0.0155039,0.0071500
813.0000000,0.0154579,0.0071591
814.0000000,0.0155714,0.0071441
815.0000000,0.0154666,0.0070683
816.0000000,0.0154909,0.0073423
817.0000000,0.0156021,0.0070763
818.0000000,0.0154884,0.0071893
819.0000000,0.0154604,0.0070575
820.0000000,0.0154604,0.0071014
821.0000000,0.0154873,0.0070701
822.0000000,0.0154794,0.0072871
823.0000000,0.0155197,0.0074313
824.0000000,0.0155190,0.0074091
825.0000000,0.0155420,0.0071497
826.0000000,0.0154925,0.0073454
827.0000000,0.0155678,0.0072366
828.0000000,0.0155896,0.0071346
829.0000000,0.0154812,0.0072439
830.0000000,0.0156131,0.0070842
831.0000000,0.0155175,0.0071594
832.0000000,0.0154720,0.0073032
833.0000000,0.0155322,0.0069754
834.0000000,0.0154998,0.0070566
835.0000000,0.0154982,0.0071646
836.0000000,0.0155082,0.0070706
837.0000000,0.0154583,0.0072607
838.0000000,0.0154920,0.0070959
839.0000000,0.0155343,0.0071542
840.0000000,0.0155057,0.0073018
841.0000000,0.0154463,0.0071368
842.0000000,0.0156148,0.0073413
843.0000000,0.0154532,0.0073375
844.0000000,0.0154353,0.0071466
845.0000000,0.0154531,0.0072597
846.0000000,0.0154858,0.0072037
847.0000000,0.0154376,0.0073004
848.0000000,0.0154837,0.0071006
849.0000000,0.0154187,0.0069884
850.0000000,0.0154690,0.0069802
851.0000000,0.0154916,0.0075666
852.0000000,0.0154731,0.0072270
853.0000000,0.0155050,0.0074700
854.0000000,0.0154647,0.0072209
855.0000000,0.0154716,0.0072110
856.0000000,0.0160551,0.0064955
857.0000000,0.0154480,0.0072081
858.0000000,0.0154292,0.0072944
859.0000000,0.0155205,0.0071733
860.0000000,0.0161458,0.0071925
861.0000000,0.0154705,0.0072247
862.0000000,0.0154830,0.0072616
863.0000000,0.0156412,0.0075524
864.0000000,0.0154459,0.0072805
865.0000000,0.0155100,0.0073850
866.0000000,0.0154489,0.0072969
867.0000000,0.0154879,0.0073857
868.0000000,0.0154937,0.0070971
869.0000000,0.0154343,0.0073218
870.0000000,0.0154423,0.0073596
871.0000000,0.0154108,0.0071228
872.0000000,0.0154889,0.0071115
873.0000000,0.0153954,0.0069406
874.0000000,0.0154828,0.0070260
875.0000000,0.0154714,0.0071916
876.0000000,0.0154464,0.0071197
877.0000000,0.0155029,0.0073224
878.0000000,0.0154258,0.0070799
879.0000000,0.0154321,0.0072709
880.0000000,0.0154127,0.0071278
881.0000000,0.0154640,0.0069291
882.0000000,0.0154047,0.0072888
883.0000000,0.0154179,0.0069809
884.0000000,0.0154202,0.0071331
885.0000000,0.0153852,0.0071764
886.0000000,0.0154700,0.0073624
887.0000000,0.0155525,0.0071008
888.0000000,0.0154578,0.0070749
889.0000000,0.0155192,0.0071524
890.0000000,0.0154748,0.0071485
891.0000000,0.0155131,0.0070789
892.0000000,0.0154411,0.0073144
893.0000000,0.0154349,0.0072025
894.0000000,0.0154282,0.0071884
895.0000000,0.0155367,0.0072979
896.0000000,0.0154870,0.0072167
897.0000000,0.0154179,0.0071076
898.0000000,0.0154620,0.0070835
899.0000000,0.0156971,0.0072147
900.0000000,0.0154239,0.0070514
901.0000000,0.0154383,0.0071382
902.0000000,0.0155391,0.0073098
903.0000000,0.0154490,0.0072050
904.0000000,0.0154197,0.0069966
905.0000000,0.0154902,0.0071538
906.0000000,0.0153895,0.0069670
907.0000000,0.0154361,0.0072169
908.0000000,0.0155017,0.0071546
909.0000000,0.0154225,0.0070559
910.0000000,0.0154785,0.0070467
911.0000000,0.0168282,0.0090118
912.0000000,0.0154318,0.0070537
913.0000000,0.0154915,0.0070499
914.0000000,0.0154885,0.0076934
915.0000000,0.0154918,0.0073165
916.0000000,0.0154347,0.0072181
917.0000000,0.0154674,0.0075627
918.0000000,0.0154470,0.0070762
919.0000000,0.0154120,0.0071195
920.0000000,0.0154222,0.0072830
921.0000000,0.0154347,0.0073805
922.0000000,0.0153987,0.0072671
923.0000000,0.0154730,0.0072812
924.0000000,0.0154532,0.0071014
925.0000000,0.0153854,0.0071356
926.0000000,0.0154038,0.0070868
927.0000000,0.0154125,0.0069620
928.0000000,0.0154231,0.0071046
929.0000000,0.0154174,0.0071263
930.0000000,0.0154742,0.0070405
931.0000000,0.0154135,0.0072179
932.0000000,0.0154785,0.0072618
933.0000000,0.0153843,0.0071398
934.0000000,0.0153755,0.0073017
935.0000000,0.0153966,0.0072657
936.0000000,0.0154066,0.0071838
937.0000000,0.0153790,0.0071736
938.0000000,0.0154243,0.0071553
939.0000000,0.0154135,0.0072294
940.0000000,0.0154244,0.0072213
941.0000000,0.0154867,0.0071396
942.0000000,0.0175139,0.0085161
943.0000000,0.0154606,0.0071822
944.0000000,0.0154406,0.0070953
945.0000000,0.0154949,0.0072072
946.0000000,0.0154392,0.0071168
947.0000000,0.0153806,0.0071154
948.0000000,0.0154658,0.0070468
949.0000000,0.0154399,0.0074629
950.0000000,0.0154114,0.0071778
951.0000000,0.0154467,0.0073232
952.0000000,0.0154044,0.0071360
953.0000000,0.0156619,0.0071910
954.0000000,0.0154910,0.0072752
955.0000000,0.0154928,0.0071601
956.0000000,0.0155383,0.0067576
957.0000000,0.0154283,0.0070557
958.0000000,0.0154391,0.0071210
959.0000000,0.0154213,0.0072427
960.0000000,0.0154060,0.0070243
961.0000000,0.0154028,0.0072156
962.0000000,0.0153817,0.0072214
963.0000000,0.0154526,0.0073164
964.0000000,0.0154286,0.0071876
965.0000000,0.0154264,0.0073322
966.0000000,0.0154735,0.0071084
967.0000000,0.0153620,0.0070960
968.0000000,0.0154455,0.0072699
969.0000000,0.0154615,0.0072043
970.0000000,0.0154178,0.0070741
971.0000000,0.0153962,0.0070006
972.0000000,0.0153689,0.0070869
973.0000000,0.0154086,0.0072960
974.0000000,0.0153954,0.0071584
975.0000000,0.0154899,0.0071620
976.0000000,0.0153915,0.0071028
977.0000000,0.0154438,0.0072613
978.0000000,0.0155802,0.0071150
979.0000000,0.0155287,0.0072978
980.0000000,0.0153588,0.0070998
981.0000000,0.0154302,0.0069951
982.0000000,0.0154416,0.0072235
983.0000000,0.0154369,0.0072806
984.0000000,0.0154350,0.0070162
985.0000000,0.0154541,0.0073366
986.0000000,0.0154064,0.0072354
987.0000000,0.0154445,0.0071407
988.0000000,0.0154579,0.0073250
989.0000000,0.0154163,0.0071819
990.0000000,0.0154126,0.0071161
991.0000000,0.0154678,0.0071416
992.0000000,0.0154071,0.0072268
993.0000000,0.0154987,0.0073902
994.0000000,0.0155590,0.0073113
995.0000000,0.0153535,0.0069682
996.0000000,0.0154342,0.0071828
997.0000000,0.0154096,0.0071804
998.0000000,0.0154136,0.0072638
999.0000000,0.0153950,0.0070903
1000.0000000,0.0153464,0.0070306
1001.0000000,0.0154244,0.0070876
1002.0000000,0.0154030,0.0071930
1003.0000000,0.0154616,0.0069224
1004.0000000,0.0154647,0.0073129
1005.0000000,0.0153856,0.0071846
1006.0000000,0.0154529,0.0071985
1007.0000000,0.0153616,0.0070620
1008.0000000,0.0153850,0.0070930
1009.0000000,0.0154245,0.0074484
1010.0000000,0.0153967,0.0070509
1011.0000000,0.0154767,0.0071371
1012.0000000,0.0154008,0.0071283
1013.0000000,0.0155307,0.0071046
1014.0000000,0.0155886,0.0070937
1015.0000000,0.0153677,0.0070188
1016.0000000,0.0154450,0.0071181
1017.0000000,0.0155020,0.0070708
1018.0000000,0.0153727,0.0072583
1019.0000000,0.0153461,0.0071307
1020.0000000,0.0154148,0.0070290
1021.0000000,0.0154172,0.0073868
1022.0000000,0.0154079,0.0072296
1023.0000000,0.0153739,0.0072093
1024.0000000,0.0153565,0.0073472
1025.0000000,0.0153624,0.0071323
1026.0000000,0.0153441,0.0071952
1027.0000000,0.0153843,0.0073402
1028.0000000,0.0154064,0.0070227
1029.0000000,0.0153579,0.0072581
1030.0000000,0.0153610,0.0071834
1031.0000000,0.0153604,0.0070748
1032.0000000,0.0153707,0.0071701
1033.0000000,0.0153716,0.0071284
1034.0000000,0.0154453,0.0070570
1035.0000000,0.0153691,0.0071622
1036.0000000,0.0153475,0.0072839
1037.0000000,0.0153861,0.0072437
1038.0000000,0.0153671,0.0073255
1039.0000000,0.0153323,0.0071808
1040.0000000,0.0153795,0.0072638
1041.0000000,0.0153441,0.0071130
1042.0000000,0.0153753,0.0072993
1043.0000000,0.0153545,0.0071533
1044.0000000,0.0154314,0.0070804
1045.0000000,0.0153536,0.0072981
1046.0000000,0.0153652,0.0076765
1047.0000000,0.0153551,0.0072062
1048.0000000,0.0153781,0.0074062
1049.0000000,0.0154193,0.0069605
1050.0000000,0.0154023,0.0073507
1051.0000000,0.0153675,0.0072523
1052.0000000,0.0153812,0.0072079
1053.0000000,0.0153119,0.0070641
1054.0000000,0.0153581,0.0069595
1055.0000000,0.0153438,0.0073039
1056.0000000,0.0153748,0.0071142
1057.0000000,0.0153331,0.0074481
1058.0000000,0.0153406,0.0072293
1059.0000000,0.0153061,0.0071100
1060.0000000,0.0154550,0.0074017
1061.0000000,0.0153839,0.0074265
1062.0000000,0.0153460,0.0070290
1063.0000000,0.0153784,0.0072160
1064.0000000,0.0153385,0.0072807
1065.0000000,0.0153461,0.0072153
1066.0000000,0.0152939,0.0072725
1067.0000000,0.0153693,0.0072002
1068.0000000,0.0153701,0.0072244
1069.0000000,0.0153429,0.0072218
1070.0000000,0.0153307,0.0070687
1071.0000000,0.0153525,0.0072909
1072.0000000,0.0153623,0.0071950
1073.0000000,0.0153495,0.0069472
1074.0000000,0.0153613,0.0069861
1075.0000000,0.0154297,0.0077822
1076.0000000,0.0153120,0.0070766
1077.0000000,0.0153441,0.0069373
1078.0000000,0.0153267,0.0071511
1079.0000000,0.0153297,0.0071329
1080.0000000,0.0153735,0.0072569
1081.0000000,0.0153348,0.0071216
1082.0000000,0.0153209,0.0072265
1083.0000000,0.0153471,0.0072376
1084.0000000,0.0153632,0.0071864
1085.0000000,0.0154019,0.0073800
1086.0000000,0.0153929,0.0071388
1087.0000000,0.0152785,0.0071320
1088.0000000,0.0153836,0.0071423
1089.0000000,0.0153362,0.0069963
1090.0000000,0.0154186,0.0071773
1091.0000000,0.0155028,0.0070822
1092.0000000,0.0155206,0.0071015
1093.0000000,0.0154043,0.0071908
1094.0000000,0.0154315,0.0069647
1095.0000000,0.0154229,0.0077042
1096.0000000,0.0152928,0.0071658
1097.0000000,0.0153641,0.0072282
1098.0000000,0.0153114,0.0071044
1099.0000000,0.0153672,0.0072868
1100.0000000,0.0153757,0.0070932
1101.0000000,0.0153239,0.0072296
1102.0000000,0.0153888,0.0070832
1103.0000000,0.0154326,0.0072708
1104.0000000,0.0152921,0.0069909
1105.0000000,0.0153020,0.0072431
1106.0000000,0.0153308,0.0070388
1107.0000000,0.0156143,0.0072609
1108.0000000,0.0153926,0.0072043
1109.0000000,0.0154340,0.0070966
1110.0000000,0.0153395,0.0070424
1111.0000000,0.0153357,0.0069394
1112.0000000,0.0154398,0.0068714
1113.0000000,0.0155266,0.0071480
1114.0000000,0.0153553,0.0071889
1115.0000000,0.0154183,0.0073550
1116.0000000,0.0153177,0.0072771
1117.0000000,0.0153259,0.0070418
1118.0000000,0.0162204,0.0076794
1119.0000000,0.0154586,0.0073175
1120.0000000,0.0153366,0.0070884
1121.0000000,0.0153486,0.0071800
1122.0000000,0.0153632,0.0070730
1123.0000000,0.0153193,0.0071145
1124.0000000,0.0153444,0.0070543
1125.0000000,0.0153530,0.0069725
1126.0000000,0.0154471,0.0076272
1127.0000000,0.0153325,0.0070972
1128.0000000,0.0154086,0.0071059
1129.0000000,0.0152960,0.0070487
1130.0000000,0.0153125,0.0071971
1131.0000000,0.0152594,0.0071417
1132.0000000,0.0153442,0.0078828
1133.0000000,0.0153134,0.0071592
1134.0000000,0.0153609,0.0075191
1135.0000000,0.0152807,0.0071056
1136.0000000,0.0153599,0.0074399
1137.0000000,0.0152905,0.0070837
1138.0000000,0.0154621,0.0073636
1139.0000000,0.0152738,0.0071513
1140.0000000,0.0153283,0.0072643
1141.0000000,0.0154086,0.0070436
1142.0000000,0.0153428,0.0071079
1143.0000000,0.0153172,0.0070785
1144.0000000,0.0152806,0.0071002
1145.0000000,0.0152795,0.0068895
1146.0000000,0.0153153,0.0070709
1147.0000000,0.0153387,0.0070831
1148.0000000,0.0153463,0.0071797
1149.0000000,0.0153049,0.0069937
1150.0000000,0.0153221,0.0069198
1151.0000000,0.0153177,0.0072805
1152.0000000,0.0153368,0.0072706
1153.0000000,0.0153970,0.0074098
1154.0000000,0.0153191,0.0071141
1155.0000000,0.0153764,0.0072939
1156.0000000,0.0153151,0.0071946
1157.0000000,0.0153739,0.0071520
1158.0000000,0.0153764,0.0076267
1159.0000000,0.0153176,0.0072556
1160.0000000,0.0153683,0.0071939
1161.0000000,0.0152757,0.0072162
1162.0000000,0.0152988,0.0068142
1163.0000000,0.0153078,0.0070522
1164.0000000,0.0154510,0.0072845
1165.0000000,0.0152969,0.0069973
1166.0000000,0.0153226,0.0069471
1167.0000000,0.0154155,0.0071645
1168.0000000,0.0153903,0.0071334
1169.0000000,0.0153586,0.0071137
1170.0000000,0.0153471,0.0069071
1171.0000000,0.0153062,0.0071840
1172.0000000,0.0154147,0.0071798
1173.0000000,0.0152985,0.0070202
1174.0000000,0.0153132,0.0072184
1175.0000000,0.0152960,0.0071872
1176.0000000,0.0153983,0.0069072
1177.0000000,0.0152766,0.0070302
1178.0000000,0.0153106,0.0070357
1179.0000000,0.0152899,0.0071876
1180.0000000,0.0153241,0.0072085
1181.0000000,0.0152877,0.0070540
1182.0000000,0.0153133,0.0069555
1183.0000000,0.0152905,0.0072170
1184.0000000,0.0153012,0.0071355
1185.0000000,0.0153054,0.0073052
1186.0000000,0.0153864,0.0071414
1187.0000000,0.0152998,0.0071542
1188.0000000,0.0153241,0.0071141
1189.0000000,0.0152713,0.0071261
1190.0000000,0.0153300,0.0083754
1191.0000000,0.0154645,0.0071979
1192.0000000,0.0154307,0.0073984
1193.0000000,0.0153270,0.0072531
1194.0000000,0.0153183,0.0070884
1195.0000000,0.0152622,0.0072008
1196.0000000,0.0153125,0.0072138
1197.0000000,0.0154152,0.0070093
1198.0000000,0.0153373,0.0070177
1199.0000000,0.0152613,0.0069750
1200.0000000,0.0153463,0.0072523
1201.0000000,0.0152652,0.0074088
1202.0000000,0.0154430,0.0069456
1203.0000000,0.0152831,0.0071136
1204.0000000,0.0152745,0.0071986
1205.0000000,0.0153516,0.0071885
1206.0000000,0.0153136,0.0071212
1207.0000000,0.0154049,0.0071595
1208.0000000,0.0152853,0.0070743
1209.0000000,0.0153507,0.0072805
1210.0000000,0.0153188,0.0073098
1211.0000000,0.0153036,0.0069142
1212.0000000,0.0152751,0.0070744
1213.0000000,0.0153036,0.0072459
1214.0000000,0.0153209,0.0073052
1215.0000000,0.0152792,0.0070854
1216.0000000,0.0152864,0.0071329
1217.0000000,0.0153162,0.0070811
1218.0000000,0.0152606,0.0072419
1219.0000000,0.0153110,0.0071413
1220.0000000,0.0153372,0.0073028
1221.0000000,0.0153714,0.0069248
1222.0000000,0.0154430,0.0071087
1223.0000000,0.0153706,0.0081274
1224.0000000,0.0153056,0.0072264
1225.0000000,0.0153611,0.0080848
1226.0000000,0.0152890,0.0071938
1227.0000000,0.0152741,0.0072752
1228.0000000,0.0152962,0.0071043
1229.0000000,0.0152476,0.0069064
1230.0000000,0.0152659,0.0069750
1231.0000000,0.0153136,0.0068827
1232.0000000,0.0152644,0.0072631
1233.0000000,0.0152455,0.0071775
1234.0000000,0.0153580,0.0070881
1235.0000000,0.0153498,0.0071660
1236.0000000,0.0152624,0.0071987
1237.0000000,0.0153008,0.0072646
1238.0000000,0.0152806,0.0072987
1239.0000000,0.0153049,0.0070027
1240.0000000,0.0153593,0.0070199
1241.0000000,0.0153400,0.0073105
1242.0000000,0.0152320,0.0070022
1243.0000000,0.0152625,0.0071561
1244.0000000,0.0152812,0.0071710
1245.0000000,0.0152714,0.0074086
1246.0000000,0.0153267,0.0070926
1247.0000000,0.0153067,0.0073623
1248.0000000,0.0152956,0.0069336
1249.0000000,0.0153218,0.0069722
1250.0000000,0.0153309,0.0072991
1251.0000000,0.0152517,0.0071231
1252.0000000,0.0153078,0.0070936
1253.0000000,0.0153085,0.0069870
1254.0000000,0.0152820,0.0075268
1255.0000000,0.0152457,0.0070500
1256.0000000,0.0152915,0.0071098
1257.0000000,0.0152201,0.0070365
1258.0000000,0.0152758,0.0075351
1259.0000000,0.0152558,0.0071615
1260.0000000,0.0152431,0.0071294
1261.0000000,0.0153015,0.0071067
1262.0000000,0.0153325,0.0071227
1263.0000000,0.0152472,0.0068986
1264.0000000,0.0152335,0.0070579
1265.0000000,0.0152834,0.0071321
1266.0000000,0.0152421,0.0070771
1267.0000000,0.0152648,0.0071596
1268.0000000,0.0152465,0.0071819
1269.0000000,0.0153083,0.0071035
1270.0000000,0.0153219,0.0075449
1271.0000000,0.0153039,0.0075507
1272.0000000,0.0152232,0.0071295
1273.0000000,0.0152629,0.0071401
1274.0000000,0.0152707,0.0073178
1275.0000000,0.0152492,0.0073252
1276.0000000,0.0152426,0.0070442
1277.0000000,0.0153592,0.0074864
1278.0000000,0.0153125,0.0071325
1279.0000000,0.0152745,0.0072928
1280.0000000,0.0153080,0.0070769
1281.0000000,0.0152417,0.0073152
1282.0000000,0.0153457,0.0071419
1283.0000000,0.0153117,0.0071507
1284.0000000,0.0152799,0.0070321
1285.0000000,0.0153687,0.0070236
1286.0000000,0.0153043,0.0073866
1287.0000000,0.0153705,0.0069759
1288.0000000,0.0154731,0.0074265
1289.0000000,0.0152808,0.0070937
1290.0000000,0.0154453,0.0069903
1291.0000000,0.0153517,0.0072548
1292.0000000,0.0152370,0.0071881
1293.0000000,0.0153016,0.0070852
1294.0000000,0.0152713,0.0070345
1295.0000000,0.0153114,0.0071394
1296.0000000,0.0153530,0.0073290
1297.0000000,0.0153107,0.0072305
1298.0000000,0.0153265,0.0070357
1299.0000000,0.0153889,0.0071000
1300.0000000,0.0152951,0.0072288
1301.0000000,0.0152920,0.0070634
1302.0000000,0.0152848,0.0076397
1303.0000000,0.0152956,0.0071088
1304.0000000,0.0153125,0.0073576
1305.0000000,0.0152676,0.0071126
1306.0000000,0.0152410,0.0073350
1307.0000000,0.0152746,0.0071125
1308.0000000,0.0152878,0.0072901
1309.0000000,0.0152481,0.0071517
1310.0000000,0.0152869,0.0071944
1311.0000000,0.0152728,0.0072221
1312.0000000,0.0152775,0.0073424
1313.0000000,0.0152471,0.0070842
1314.0000000,0.0152846,0.0072145
1315.0000000,0.0152665,0.0071350
1316.0000000,0.0152489,0.0072780
1317.0000000,0.0152852,0.0071545
1318.0000000,0.0152506,0.0072661
1319.0000000,0.0152539,0.0071094
1320.0000000,0.0152826,0.0070928
1321.0000000,0.0152506,0.0070967
1322.0000000,0.0152629,0.0069814
1323.0000000,0.0157759,0.0075110
1324.0000000,0.0152617,0.0070303
1325.0000000,0.0152345,0.0069925
1326.0000000,0.0152555,0.0071469
1327.0000000,0.0154934,0.0077447
1328.0000000,0.0154099,0.0070277
1329.0000000,0.0156035,0.0076975
1330.0000000,0.0153385,0.0072002
1331.0000000,0.0152671,0.0070885
1332.0000000,0.0152494,0.0072458
1333.0000000,0.0152170,0.0069321
1334.0000000,0.0152455,0.0070758
1335.0000000,0.0152381,0.0071907
1336.0000000,0.0154994,0.0071660
1337.0000000,0.0152213,0.0070931
1338.0000000,0.0152388,0.0072434
1339.0000000,0.0153878,0.0073438
1340.0000000,0.0152455,0.0071380
1341.0000000,0.0152978,0.0074012
1342.0000000,0.0153083,0.0073412
1343.0000000,0.0152726,0.0069387
1344.0000000,0.0153000,0.0074727
1345.0000000,0.0152393,0.0071002
1346.0000000,0.0152514,0.0072644
1347.0000000,0.0154430,0.0074025
1348.0000000,0.0152316,0.0070671
1349.0000000,0.0154477,0.0074618
1350.0000000,0.0152512,0.0072952
1351.0000000,0.0154085,0.0072102
1352.0000000,0.0152289,0.0070287
1353.0000000,0.0152638,0.0071452
1354.0000000,0.0153037,0.0078494
1355.0000000,0.0152915,0.0075410
1356.0000000,0.0152327,0.0072740
1357.0000000,0.0154922,0.0071016
1358.0000000,0.0152734,0.0071170
1359.0000000,0.0152486,0.0071250
1360.0000000,0.0152402,0.0073026
1361.0000000,0.0152473,0.0074369
1362.0000000,0.0152549,0.0073782
1363.0000000,0.0152779,0.0074153
1364.0000000,0.0152815,0.0075893
1365.0000000,0.0152901,0.0076218
1366.0000000,0.0152848,0.0069158
1367.0000000,0.0152715,0.0071945
1368.0000000,0.0152449,0.0071025
1369.0000000,0.0152512,0.0070424
1370.0000000,0.0152991,0.0071177
1371.0000000,0.0153566,0.0076564
1372.0000000,0.0152829,0.0075668
1373.0000000,0.0152395,0.0072190
1374.0000000,0.0152958,0.0070874
1375.0000000,0.0153180,0.0071048
1376.0000000,0.0152380,0.0072177
1377.0000000,0.0152285,0.0070480
1378.0000000,0.0152242,0.0071274
1379.0000000,0.0152748,0.0071924
1380.0000000,0.0152423,0.0071368
1381.0000000,0.0152024,0.0070541
1382.0000000,0.0152225,0.0070306
1383.0000000,0.0152271,0.0071578
1384.0000000,0.0152353,0.0070754
1385.0000000,0.0152553,0.0074729
1386.0000000,0.0154667,0.0070894
1387.0000000,0.0152855,0.0070516
1388.0000000,0.0152715,0.0073218
1389.0000000,0.0152423,0.0071278
1390.0000000,0.0154403,0.0070041
1391.0000000,0.0152641,0.0072399
1392.0000000,0.0152557,0.0071213
1393.0000000,0.0152389,0.0071731
1394.0000000,0.0153316,0.0081612
1395.0000000,0.0152560,0.0072800
1396.0000000,0.0152302,0.0071326
1397.0000000,0.0153387,0.0074500
1398.0000000,0.0152064,0.0070159
1399.0000000,0.0152195,0.0071816
1400.0000000,0.0152283,0.0072522
1401.0000000,0.0152779,0.0075366
1402.0000000,0.0152322,0.0073234
1403.0000000,0.0153648,0.0072755
1404.0000000,0.0153221,0.0071482
1405.0000000,0.0152794,0.0071144
1406.0000000,0.0152695,0.0070630
1407.0000000,0.0152958,0.0070785
1408.0000000,0.0152541,0.0069418
1409.0000000,0.0152277,0.0072037
1410.0000000,0.0152582,0.0070468
1411.0000000,0.0152573,0.0070274
1412.0000000,0.0152419,0.0070878
1413.0000000,0.0152346,0.0076750
1414.0000000,0.0152413,0.0070574
1415.0000000,0.0152535,0.0070940
1416.0000000,0.0153017,0.0071650
1417.0000000,0.0152604,0.0072569
1418.0000000,0.0152232,0.0071596
1419.0000000,0.0152532,0.0069992
1420.0000000,0.0152233,0.0069873
1421.0000000,0.0151950,0.0073499
1422.0000000,0.0152306,0.0073299
1423.0000000,0.0152502,0.0079053
1424.0000000,0.0152075,0.0072542
1425.0000000,0.0152251,0.0072444
1426.0000000,0.0152042,0.0071238
1427.0000000,0.0152294,0.0071100
1428.0000000,0.0152394,0.0072189
1429.0000000,0.0151930,0.0069430
1430.0000000,0.0152632,0.0070799
1431.0000000,0.0153180,0.0076423
1432.0000000,0.0157634,0.0072873
1433.0000000,0.0152138,0.0068662
1434.0000000,0.0153376,0.0080567
1435.0000000,0.0152541,0.0070539
1436.0000000,0.0152675,0.0073514
1437.0000000,0.0153176,0.0071863
1438.0000000,0.0152813,0.0075016
1439.0000000,0.0152438,0.0070514
1440.0000000,0.0152660,0.0073141
1441.0000000,0.0152169,0.0072189
1442.0000000,0.0152509,0.0079632
1443.0000000,0.0153233,0.0073885
1444.0000000,0.0152559,0.0076936
1445.0000000,0.0152578,0.0071881
1446.0000000,0.0154062,0.0075251
1447.0000000,0.0152955,0.0071113
1448.0000000,0.0152347,0.0072352
1449.0000000,0.0152854,0.0076377
1450.0000000,0.0152951,0.0073969
1451.0000000,0.0152895,0.0073768
1452.0000000,0.0152378,0.0073388
1453.0000000,0.0152753,0.0083383
1454.0000000,0.0152241,0.0070925
1455.0000000,0.0152767,0.0072062
1456.0000000,0.0152917,0.0073334
1457.0000000,0.0152250,0.0070878
1458.0000000,0.0151945,0.0071292
1459.0000000,0.0152740,0.0070656
1460.0000000,0.0152606,0.0079223
1461.0000000,0.0152104,0.0072386
1462.0000000,0.0152288,0.0074323
1463.0000000,0.0152564,0.0070241
1464.0000000,0.0152071,0.0068541
1465.0000000,0.0152988,0.0082218
1466.0000000,0.0153097,0.0068184
1467.0000000,0.0152585,0.0077794
1468.0000000,0.0152022,0.0071916
1469.0000000,0.0153006,0.0076141
1470.0000000,0.0152536,0.0076945
1471.0000000,0.0152429,0.0070759
1472.0000000,0.0152144,0.0076769
1473.0000000,0.0152976,0.0079647
1474.0000000,0.0152340,0.0071469
1475.0000000,0.0153125,0.0076955
1476.0000000,0.0152489,0.0072300
1477.0000000,0.0152601,0.0071087
1478.0000000,0.0152879,0.0075415
1479.0000000,0.0161164,0.0082395
1480.0000000,0.0151976,0.0073533
1481.0000000,0.0152037,0.0071547
1482.0000000,0.0152388,0.0074856
1483.0000000,0.0151983,0.0070636
1484.0000000,0.0152651,0.0074015
1485.0000000,0.0152195,0.0074431
1486.0000000,0.0152272,0.0072404
1487.0000000,0.0152430,0.0074549
1488.0000000,0.0152724,0.0075146
1489.0000000,0.0152608,0.0073648
1490.0000000,0.0152392,0.0072892
1491.0000000,0.0152583,0.0073593
1492.0000000,0.0152186,0.0071918
1493.0000000,0.0152132,0.0072770
1494.0000000,0.0152483,0.0071948
1495.0000000,0.0152958,0.0076088
1496.0000000,0.0153135,0.0083828
1497.0000000,0.0152062,0.0070907
1498.0000000,0.0152103,0.0072110
1499.0000000,0.0152434,0.0075726
1500.0000000,0.0152396,0.0072150
1501.0000000,0.0152158,0.0073324
1502.0000000,0.0151575,0.0070025
1503.0000000,0.0153209,0.0073639
1504.0000000,0.0152169,0.0070217
1505.0000000,0.0152517,0.0072762
1506.0000000,0.0152637,0.0071339
1507.0000000,0.0152811,0.0073935
1508.0000000,0.0152644,0.0079963
1509.0000000,0.0152365,0.0074523
1510.0000000,0.0152530,0.0079529
1511.0000000,0.0151788,0.0071765
1512.0000000,0.0152743,0.0078481
1513.0000000,0.0152672,0.0079848
1514.0000000,0.0155209,0.0075262
1515.0000000,0.0151992,0.0073994
1516.0000000,0.0152179,0.0072070
1517.0000000,0.0154781,0.0072505
1518.0000000,0.0152499,0.0072868
1519.0000000,0.0153328,0.0081320
1520.0000000,0.0153049,0.0073225
1521.0000000,0.0153563,0.0073506
1522.0000000,0.0152413,0.0071373
1523.0000000,0.0152883,0.0070487
1524.0000000,0.0152505,0.0071590
1525.0000000,0.0152560,0.0073679
1526.0000000,0.0159699,0.0063444
1527.0000000,0.0152515,0.0071522
1528.0000000,0.0152552,0.0072521
1529.0000000,0.0152451,0.0076170
1530.0000000,0.0152425,0.0080488
1531.0000000,0.0152658,0.0073487
1532.0000000,0.0152599,0.0069828
1533.0000000,0.0152317,0.0083036
1534.0000000,0.0152042,0.0070472
1535.0000000,0.0152621,0.0074186
1536.0000000,0.0152527,0.0072245
1537.0000000,0.0152529,0.0070833
1538.0000000,0.0152507,0.0071882
1539.0000000,0.0155345,0.0080885
1540.0000000,0.0152216,0.0074273
1541.0000000,0.0152608,0.0070756
1542.0000000,0.0152447,0.0071272
1543.0000000,0.0152591,0.0076583
1544.0000000,0.0152592,0.0073634
1545.0000000,0.0151954,0.0070598
1546.0000000,0.0152284,0.0078092
1547.0000000,0.0152006,0.0074534
1548.0000000,0.0152185,0.0072659
1549.0000000,0.0152496,0.0077387
1550.0000000,0.0152562,0.0074288
1551.0000000,0.0152511,0.0075312
1552.0000000,0.0152065,0.0075178
1553.0000000,0.0152126,0.0074748
1554.0000000,0.0152629,0.0073259
1555.0000000,0.0152296,0.0079442
1556.0000000,0.0152370,0.0074624
1557.0000000,0.0152365,0.0071039
1558.0000000,0.0152315,0.0077109
1559.0000000,0.0151904,0.0074314
1560.0000000,0.0152018,0.0073039
1561.0000000,0.0151969,0.0072125
1562.0000000,0.0151688,0.0074091
1563.0000000,0.0152364,0.0076940
1564.0000000,0.0152407,0.0071726
1565.0000000,0.0151926,0.0070664
1566.0000000,0.0152811,0.0072032
1567.0000000,0.0153593,0.0079284
1568.0000000,0.0152178,0.0073741
1569.0000000,0.0155046,0.0072606
1570.0000000,0.0154205,0.0070485
1571.0000000,0.0152173,0.0071583
1572.0000000,0.0152362,0.0072593
1573.0000000,0.0152835,0.0071234
1574.0000000,0.0152391,0.0072169
1575.0000000,0.0151876,0.0071204
1576.0000000,0.0155148,0.0075269
1577.0000000,0.0152406,0.0069414
1578.0000000,0.0153409,0.0070780
1579.0000000,0.0151991,0.0071449
1580.0000000,0.0151872,0.0072410
1581.0000000,0.0151767,0.0070095
1582.0000000,0.0152184,0.0071190
1583.0000000,0.0152202,0.0076076
1584.0000000,0.0153130,0.0077227
1585.0000000,0.0152341,0.0071751
1586.0000000,0.0151739,0.0070132
1587.0000000,0.0152360,0.0073019
1588.0000000,0.0152437,0.0073801
1589.0000000,0.0151850,0.0069509
1590.0000000,0.0151956,0.0072006
1591.0000000,0.0152314,0.0079323
1592.0000000,0.0152414,0.0073815
1593.0000000,0.0153205,0.0072677
1594.0000000,0.0151885,0.0070966
1595.0000000,0.0152304,0.0070492
1596.0000000,0.0152507,0.0074939
1597.0000000,0.0151811,0.0070038
1598.0000000,0.0152166,0.0071722
1599.0000000,0.0152372,0.0071934
1600.0000000,0.0152118,0.0072680
1601.0000000,0.0155897,0.0071543
1602.0000000,0.0154805,0.0073164
1603.0000000,0.0152379,0.0072955


==> data/mse-vae_circ-ThreeGPP-enc_var-noisy-128rx-1p-lat-4.txt <==
ep,mse_m,mse_s
1.0000000,0.0595396,0.0255423
2.0000000,0.0384599,0.0162501
3.0000000,0.0257791,0.0091978
4.0000000,0.0223598,0.0078397
5.0000000,0.0207510,0.0071796
6.0000000,0.0196601,0.0066135
7.0000000,0.0189090,0.0066461
8.0000000,0.0183331,0.0062849
9.0000000,0.0179352,0.0061176
10.0000000,0.0175248,0.0059415
11.0000000,0.0172974,0.0058722
12.0000000,0.0170294,0.0057081
13.0000000,0.0168081,0.0056883
14.0000000,0.0166884,0.0055578
15.0000000,0.0163477,0.0055870
16.0000000,0.0161628,0.0054951
17.0000000,0.0159791,0.0054499
18.0000000,0.0158736,0.0053879
19.0000000,0.0157184,0.0053855
20.0000000,0.0156610,0.0053424
21.0000000,0.0155228,0.0052866
22.0000000,0.0154864,0.0052876
23.0000000,0.0153510,0.0052300
24.0000000,0.0153116,0.0052626
25.0000000,0.0152553,0.0052283
26.0000000,0.0152491,0.0052717
27.0000000,0.0151273,0.0051469
28.0000000,0.0149716,0.0051659
29.0000000,0.0149691,0.0050877
30.0000000,0.0148808,0.0051868
31.0000000,0.0149222,0.0050999
32.0000000,0.0148521,0.0051284
33.0000000,0.0147429,0.0050866
34.0000000,0.0147927,0.0050697
35.0000000,0.0146605,0.0051469
36.0000000,0.0146985,0.0051309
37.0000000,0.0145931,0.0050840
38.0000000,0.0145776,0.0050777
39.0000000,0.0145914,0.0051137
40.0000000,0.0145630,0.0051051
41.0000000,0.0144434,0.0050716
42.0000000,0.0144312,0.0050711
43.0000000,0.0143984,0.0050490
44.0000000,0.0144308,0.0050701
45.0000000,0.0143456,0.0050906
46.0000000,0.0143795,0.0050632
47.0000000,0.0143395,0.0050561
48.0000000,0.0143842,0.0050266
49.0000000,0.0142056,0.0050397
50.0000000,0.0141718,0.0050686
51.0000000,0.0142081,0.0050443
52.0000000,0.0140963,0.0050469
53.0000000,0.0141158,0.0050793
54.0000000,0.0140697,0.0050174
55.0000000,0.0140910,0.0050188
56.0000000,0.0140424,0.0050047
57.0000000,0.0140028,0.0050068
58.0000000,0.0139285,0.0049995
59.0000000,0.0139489,0.0050072
60.0000000,0.0140050,0.0050610
61.0000000,0.0140029,0.0050675
62.0000000,0.0139193,0.0050143
63.0000000,0.0139665,0.0049596
64.0000000,0.0139681,0.0050705
65.0000000,0.0138536,0.0050218
66.0000000,0.0138244,0.0050092
67.0000000,0.0137859,0.0050514
68.0000000,0.0138672,0.0049715
69.0000000,0.0138662,0.0050155
70.0000000,0.0139509,0.0050727
71.0000000,0.0137725,0.0050018
72.0000000,0.0138475,0.0049551
73.0000000,0.0137322,0.0050007
74.0000000,0.0136840,0.0049947
75.0000000,0.0137699,0.0049594
76.0000000,0.0137387,0.0050055
77.0000000,0.0136540,0.0050081
78.0000000,0.0136568,0.0050241
79.0000000,0.0136666,0.0050560
80.0000000,0.0136379,0.0049843
81.0000000,0.0136678,0.0049792
82.0000000,0.0136304,0.0050124
83.0000000,0.0136163,0.0049921
84.0000000,0.0136057,0.0049814
85.0000000,0.0136440,0.0049793
86.0000000,0.0136459,0.0049729
87.0000000,0.0135504,0.0049909
88.0000000,0.0135839,0.0049707
89.0000000,0.0135515,0.0050187
90.0000000,0.0135388,0.0049741
91.0000000,0.0134705,0.0049631
92.0000000,0.0134889,0.0049999
93.0000000,0.0135316,0.0049809
94.0000000,0.0135715,0.0049757
95.0000000,0.0135998,0.0050017
96.0000000,0.0134674,0.0049597
97.0000000,0.0135134,0.0049621
98.0000000,0.0134161,0.0049862
99.0000000,0.0134035,0.0050001
100.0000000,0.0134347,0.0050155
101.0000000,0.0134437,0.0049607
102.0000000,0.0134271,0.0049868
103.0000000,0.0134089,0.0049555
104.0000000,0.0133399,0.0049697
105.0000000,0.0133656,0.0050009
106.0000000,0.0133627,0.0049943
107.0000000,0.0133390,0.0049954
108.0000000,0.0133397,0.0050414
109.0000000,0.0134680,0.0050190
110.0000000,0.0133411,0.0050217
111.0000000,0.0133197,0.0049579
112.0000000,0.0133227,0.0050246
113.0000000,0.0133028,0.0050109
114.0000000,0.0133301,0.0050162
115.0000000,0.0132813,0.0049563
116.0000000,0.0132454,0.0049538
117.0000000,0.0132732,0.0049611
118.0000000,0.0132935,0.0049914
119.0000000,0.0133720,0.0049542
120.0000000,0.0133130,0.0049888
121.0000000,0.0132142,0.0049693
122.0000000,0.0131657,0.0050090
123.0000000,0.0132156,0.0049971
124.0000000,0.0132227,0.0049727
125.0000000,0.0131837,0.0049856
126.0000000,0.0132181,0.0049827
127.0000000,0.0131521,0.0049905
128.0000000,0.0131909,0.0049764
129.0000000,0.0132006,0.0049890
130.0000000,0.0131549,0.0049922
131.0000000,0.0131692,0.0049593
132.0000000,0.0131607,0.0049566
133.0000000,0.0131368,0.0049796
134.0000000,0.0131686,0.0050376
135.0000000,0.0131651,0.0049894
136.0000000,0.0131345,0.0050181
137.0000000,0.0131312,0.0050110
138.0000000,0.0131662,0.0049972
139.0000000,0.0131138,0.0049482
140.0000000,0.0130646,0.0049611
141.0000000,0.0131281,0.0049375
142.0000000,0.0131020,0.0049749
143.0000000,0.0130209,0.0050227
144.0000000,0.0130879,0.0049617
145.0000000,0.0130332,0.0050443
146.0000000,0.0130761,0.0050037
147.0000000,0.0130525,0.0049567
148.0000000,0.0130204,0.0049833
149.0000000,0.0130887,0.0049990
150.0000000,0.0130851,0.0049974
151.0000000,0.0130433,0.0049991
152.0000000,0.0130812,0.0049657
153.0000000,0.0130446,0.0049496
154.0000000,0.0130817,0.0049718
155.0000000,0.0130235,0.0049709
156.0000000,0.0129943,0.0049531
157.0000000,0.0129814,0.0050023
158.0000000,0.0130662,0.0049381
159.0000000,0.0129936,0.0050017
160.0000000,0.0130038,0.0050340
161.0000000,0.0130536,0.0050222
162.0000000,0.0130395,0.0049845
163.0000000,0.0129309,0.0049656
164.0000000,0.0129371,0.0049262
165.0000000,0.0129939,0.0049457
166.0000000,0.0129111,0.0049592
167.0000000,0.0129104,0.0049320
168.0000000,0.0129136,0.0049918
169.0000000,0.0130567,0.0049030
170.0000000,0.0130481,0.0049120
171.0000000,0.0130170,0.0049527
172.0000000,0.0129264,0.0049527
173.0000000,0.0129360,0.0048903
174.0000000,0.0129040,0.0049667
175.0000000,0.0129191,0.0049483
176.0000000,0.0128517,0.0049905
177.0000000,0.0136624,0.0059127
178.0000000,0.0129266,0.0049621
179.0000000,0.0129416,0.0049379
180.0000000,0.0128942,0.0049859
181.0000000,0.0129640,0.0049692
182.0000000,0.0129039,0.0049601
183.0000000,0.0129315,0.0049048
184.0000000,0.0128911,0.0049650
185.0000000,0.0129242,0.0049566
186.0000000,0.0128880,0.0049421
187.0000000,0.0129050,0.0049758
188.0000000,0.0128462,0.0049693
189.0000000,0.0128618,0.0049607
190.0000000,0.0128575,0.0049365
191.0000000,0.0128682,0.0049850
192.0000000,0.0129020,0.0049471
193.0000000,0.0128842,0.0049608
194.0000000,0.0128816,0.0049253
195.0000000,0.0128334,0.0049832
196.0000000,0.0128848,0.0049224
197.0000000,0.0128102,0.0049518
198.0000000,0.0128627,0.0049414
199.0000000,0.0128634,0.0049544
200.0000000,0.0127912,0.0049891
201.0000000,0.0127848,0.0049678
202.0000000,0.0129349,0.0049320
203.0000000,0.0128558,0.0049647
204.0000000,0.0128352,0.0049426
205.0000000,0.0128042,0.0049673
206.0000000,0.0127899,0.0049518
207.0000000,0.0128758,0.0049897
208.0000000,0.0127923,0.0049754
209.0000000,0.0127979,0.0049654
210.0000000,0.0128141,0.0049519
211.0000000,0.0127880,0.0049231
212.0000000,0.0127709,0.0049847
213.0000000,0.0127594,0.0049128
214.0000000,0.0128352,0.0049808
215.0000000,0.0128166,0.0049867
216.0000000,0.0127292,0.0049723
217.0000000,0.0127918,0.0049356
218.0000000,0.0127140,0.0049582
219.0000000,0.0127699,0.0049560
220.0000000,0.0127442,0.0049843
221.0000000,0.0127923,0.0050026
222.0000000,0.0127791,0.0049435
223.0000000,0.0127932,0.0048922
224.0000000,0.0127725,0.0049255
225.0000000,0.0127496,0.0049279
226.0000000,0.0126696,0.0049582
227.0000000,0.0126959,0.0049464
228.0000000,0.0127193,0.0049850
229.0000000,0.0127409,0.0049673
230.0000000,0.0127308,0.0049481
231.0000000,0.0128043,0.0049081
232.0000000,0.0127080,0.0049770
233.0000000,0.0127006,0.0049535
234.0000000,0.0127415,0.0049286
235.0000000,0.0127207,0.0049356
236.0000000,0.0127157,0.0049624
237.0000000,0.0127648,0.0049414
238.0000000,0.0126990,0.0049304
239.0000000,0.0126492,0.0049789
240.0000000,0.0127439,0.0049637
241.0000000,0.0126905,0.0049889
242.0000000,0.0127442,0.0049641
243.0000000,0.0126810,0.0049595
244.0000000,0.0127535,0.0049437
245.0000000,0.0126805,0.0049274
246.0000000,0.0126905,0.0049876
247.0000000,0.0127669,0.0048889
248.0000000,0.0126741,0.0049587
249.0000000,0.0126778,0.0049019
250.0000000,0.0126669,0.0049654
251.0000000,0.0126652,0.0049655
252.0000000,0.0126578,0.0049586
253.0000000,0.0126570,0.0049431
254.0000000,0.0126458,0.0049449
255.0000000,0.0126558,0.0049657
256.0000000,0.0126765,0.0049774
257.0000000,0.0126772,0.0049752
258.0000000,0.0126749,0.0049369
259.0000000,0.0126715,0.0049553
260.0000000,0.0126440,0.0049692
261.0000000,0.0126574,0.0049347
262.0000000,0.0126980,0.0049379
263.0000000,0.0127035,0.0049615
264.0000000,0.0127055,0.0049442
265.0000000,0.0126481,0.0049569
266.0000000,0.0126762,0.0049673
267.0000000,0.0126952,0.0049185
268.0000000,0.0126168,0.0049679
269.0000000,0.0126359,0.0049545
270.0000000,0.0126383,0.0049896
271.0000000,0.0126147,0.0049519
272.0000000,0.0126138,0.0049551
273.0000000,0.0126081,0.0049585
274.0000000,0.0126585,0.0049626
275.0000000,0.0126185,0.0049604
276.0000000,0.0126212,0.0049778
277.0000000,0.0133907,0.0054949
278.0000000,0.0155119,0.0085611
279.0000000,0.0132176,0.0055340
280.0000000,0.0128771,0.0051032
281.0000000,0.0127225,0.0049661
282.0000000,0.0126234,0.0049763
283.0000000,0.0125958,0.0049431
284.0000000,0.0126130,0.0049405
285.0000000,0.0126487,0.0049618
286.0000000,0.0126293,0.0049383
287.0000000,0.0126325,0.0049500
288.0000000,0.0125676,0.0049687
289.0000000,0.0126517,0.0049685
290.0000000,0.0126757,0.0049474
291.0000000,0.0126568,0.0049796
292.0000000,0.0126270,0.0049338
293.0000000,0.0125606,0.0049113
294.0000000,0.0125668,0.0049420
295.0000000,0.0126429,0.0049651
296.0000000,0.0125553,0.0049564
297.0000000,0.0125836,0.0049800
298.0000000,0.0127112,0.0049222
299.0000000,0.0125866,0.0049805
300.0000000,0.0125991,0.0049485
301.0000000,0.0126116,0.0049431
302.0000000,0.0125974,0.0049566
303.0000000,0.0125364,0.0049526
304.0000000,0.0125756,0.0049382
305.0000000,0.0125543,0.0049580
306.0000000,0.0125631,0.0049377
307.0000000,0.0125485,0.0049409
308.0000000,0.0125844,0.0049582
309.0000000,0.0125223,0.0049596
310.0000000,0.0125192,0.0049720
311.0000000,0.0125922,0.0049426
312.0000000,0.0125784,0.0049591
313.0000000,0.0125422,0.0049727
314.0000000,0.0125206,0.0049427
315.0000000,0.0125111,0.0049596
316.0000000,0.0125510,0.0049676
317.0000000,0.0125439,0.0049748
318.0000000,0.0125546,0.0049444
319.0000000,0.0125126,0.0049652
320.0000000,0.0125323,0.0049327
321.0000000,0.0125155,0.0049574
322.0000000,0.0125189,0.0049722
323.0000000,0.0125905,0.0049172
324.0000000,0.0125345,0.0049882
325.0000000,0.0125855,0.0049380
326.0000000,0.0125768,0.0049573
327.0000000,0.0125034,0.0049681
328.0000000,0.0125352,0.0049531
329.0000000,0.0125125,0.0049536
330.0000000,0.0124940,0.0050022
331.0000000,0.0125468,0.0049441
332.0000000,0.0124990,0.0049484
333.0000000,0.0125030,0.0049477
334.0000000,0.0125403,0.0049309
335.0000000,0.0124959,0.0049576
336.0000000,0.0126951,0.0050650
337.0000000,0.0125720,0.0049951
338.0000000,0.0125648,0.0049471
339.0000000,0.0125164,0.0049746
340.0000000,0.0124926,0.0049769
341.0000000,0.0124614,0.0049587
342.0000000,0.0125475,0.0049763
343.0000000,0.0125057,0.0049739
344.0000000,0.0124922,0.0049738
345.0000000,0.0125264,0.0049609
346.0000000,0.0124957,0.0049906
347.0000000,0.0125291,0.0049655
348.0000000,0.0125055,0.0049429
349.0000000,0.0124906,0.0049545
350.0000000,0.0125020,0.0050028
351.0000000,0.0124710,0.0049988
352.0000000,0.0125054,0.0049631
353.0000000,0.0125137,0.0049474
354.0000000,0.0124885,0.0049490
355.0000000,0.0124739,0.0049727
356.0000000,0.0125094,0.0049593
357.0000000,0.0126465,0.0049355
358.0000000,0.0124965,0.0049597
359.0000000,0.0125156,0.0049590
360.0000000,0.0124561,0.0049394
361.0000000,0.0125487,0.0049761
362.0000000,0.0124445,0.0049515
363.0000000,0.0124389,0.0049408
364.0000000,0.0124583,0.0049870
365.0000000,0.0124645,0.0049367
366.0000000,0.0124385,0.0049646
367.0000000,0.0124586,0.0049764
368.0000000,0.0124880,0.0049652
369.0000000,0.0124502,0.0049654
370.0000000,0.0124466,0.0049498
371.0000000,0.0124679,0.0049221
372.0000000,0.0124771,0.0049883
373.0000000,0.0125054,0.0049405
374.0000000,0.0124798,0.0049557
375.0000000,0.0124703,0.0049528
376.0000000,0.0125017,0.0049400
377.0000000,0.0124536,0.0049900
378.0000000,0.0124275,0.0049735
379.0000000,0.0124404,0.0049493
380.0000000,0.0124176,0.0049066
381.0000000,0.0124295,0.0049355
382.0000000,0.0124114,0.0049695
383.0000000,0.0124205,0.0049666
384.0000000,0.0124186,0.0049474
385.0000000,0.0124362,0.0049823
386.0000000,0.0124308,0.0049676
387.0000000,0.0124462,0.0049483
388.0000000,0.0124776,0.0049375
389.0000000,0.0124761,0.0049424
390.0000000,0.0123963,0.0049591
391.0000000,0.0124420,0.0049747
392.0000000,0.0124178,0.0049632
393.0000000,0.0125100,0.0050019
394.0000000,0.0164455,0.0117550
395.0000000,0.0128870,0.0054622
396.0000000,0.0125278,0.0050424
397.0000000,0.0124805,0.0050074
398.0000000,0.0124820,0.0049650
399.0000000,0.0124301,0.0049752
400.0000000,0.0125189,0.0049492
401.0000000,0.0124077,0.0049884
402.0000000,0.0124628,0.0049769
403.0000000,0.0124453,0.0049425
404.0000000,0.0124571,0.0049649
405.0000000,0.0124301,0.0049724
406.0000000,0.0124455,0.0049881
407.0000000,0.0124455,0.0049708
408.0000000,0.0123819,0.0049669
409.0000000,0.0124428,0.0049164
410.0000000,0.0124032,0.0049654
411.0000000,0.0124581,0.0049772
412.0000000,0.0124340,0.0049556
413.0000000,0.0124930,0.0049227
414.0000000,0.0124253,0.0049672
415.0000000,0.0123587,0.0049655
416.0000000,0.0124572,0.0049216
417.0000000,0.0124848,0.0049778
418.0000000,0.0123979,0.0049627
419.0000000,0.0123707,0.0049444
420.0000000,0.0124082,0.0049547
421.0000000,0.0124140,0.0049754
422.0000000,0.0124329,0.0049702
423.0000000,0.0124505,0.0049745
424.0000000,0.0124031,0.0049586
425.0000000,0.0123623,0.0049607
426.0000000,0.0123536,0.0049665
427.0000000,0.0123775,0.0049756
428.0000000,0.0124262,0.0049411
429.0000000,0.0123886,0.0049768
430.0000000,0.0123846,0.0049987
431.0000000,0.0124156,0.0049820
432.0000000,0.0123925,0.0049810
433.0000000,0.0123468,0.0049632
434.0000000,0.0123749,0.0049434
435.0000000,0.0123798,0.0049783
436.0000000,0.0123565,0.0049775
437.0000000,0.0123576,0.0049409
438.0000000,0.0124011,0.0049691
439.0000000,0.0123674,0.0049833
440.0000000,0.0123684,0.0049855
441.0000000,0.0124256,0.0049434
442.0000000,0.0123811,0.0049656
443.0000000,0.0124721,0.0050473
444.0000000,0.0127268,0.0052874
445.0000000,0.0124020,0.0050180
446.0000000,0.0123845,0.0049990
447.0000000,0.0124061,0.0049672
448.0000000,0.0124079,0.0049604
449.0000000,0.0124812,0.0049898
450.0000000,0.0124093,0.0049815
451.0000000,0.0124122,0.0049746
452.0000000,0.0123477,0.0049650
453.0000000,0.0123654,0.0049704
454.0000000,0.0123235,0.0049812
455.0000000,0.0123639,0.0049551
456.0000000,0.0123926,0.0049550
457.0000000,0.0123644,0.0049865
458.0000000,0.0123821,0.0050205
459.0000000,0.0123519,0.0049797
460.0000000,0.0123722,0.0049972
461.0000000,0.0123304,0.0049998
462.0000000,0.0123731,0.0049952
463.0000000,0.0123470,0.0049460
464.0000000,0.0123398,0.0049433
465.0000000,0.0123243,0.0049661
466.0000000,0.0123438,0.0049842
467.0000000,0.0123405,0.0049507
468.0000000,0.0123432,0.0049753
469.0000000,0.0123856,0.0049600
470.0000000,0.0123398,0.0049751
471.0000000,0.0124110,0.0049335
472.0000000,0.0123419,0.0049456
473.0000000,0.0124049,0.0050160
474.0000000,0.0123668,0.0049998
475.0000000,0.0124741,0.0050485
476.0000000,0.0123555,0.0049527
477.0000000,0.0123251,0.0049846
478.0000000,0.0124145,0.0049940
479.0000000,0.0123268,0.0049723
480.0000000,0.0123040,0.0049712
481.0000000,0.0123084,0.0049696
482.0000000,0.0123154,0.0049941
483.0000000,0.0123984,0.0049567
484.0000000,0.0123692,0.0049667
485.0000000,0.0123564,0.0049558
486.0000000,0.0123265,0.0049606
487.0000000,0.0123285,0.0049589
488.0000000,0.0123526,0.0049664
489.0000000,0.0123195,0.0049702
490.0000000,0.0123530,0.0049739
491.0000000,0.0122894,0.0049734
492.0000000,0.0123656,0.0049720
493.0000000,0.0122948,0.0049885
494.0000000,0.0122778,0.0050020
495.0000000,0.0123001,0.0049681
496.0000000,0.0123373,0.0049546
497.0000000,0.0123099,0.0049746
498.0000000,0.0123488,0.0049976
499.0000000,0.0123139,0.0049552
500.0000000,0.0123177,0.0049968
501.0000000,0.0122874,0.0049762
502.0000000,0.0122921,0.0049533
503.0000000,0.0122956,0.0049893
504.0000000,0.0123020,0.0049606
505.0000000,0.0122777,0.0049839
506.0000000,0.0123362,0.0049900
507.0000000,0.0122739,0.0049853
508.0000000,0.0123060,0.0049942
509.0000000,0.0123047,0.0049759
510.0000000,0.0122992,0.0050050
511.0000000,0.0123322,0.0049707
512.0000000,0.0123409,0.0049960
513.0000000,0.0123166,0.0049745
514.0000000,0.0123230,0.0049869
515.0000000,0.0122607,0.0049966
516.0000000,0.0123582,0.0049804
517.0000000,0.0122750,0.0049923
518.0000000,0.0122834,0.0050004
519.0000000,0.0122904,0.0049797
520.0000000,0.0122547,0.0049567
521.0000000,0.0123277,0.0051129
522.0000000,0.0123193,0.0049531
523.0000000,0.0122502,0.0049764
524.0000000,0.0122926,0.0049781
525.0000000,0.0123038,0.0049675
526.0000000,0.0123146,0.0049644
527.0000000,0.0123049,0.0049680
528.0000000,0.0123130,0.0050017
529.0000000,0.0123132,0.0049629
530.0000000,0.0122928,0.0049896
531.0000000,0.0122843,0.0049893
532.0000000,0.0123614,0.0049608
533.0000000,0.0122794,0.0049766
534.0000000,0.0122718,0.0049919
535.0000000,0.0122459,0.0049679
536.0000000,0.0122579,0.0049810
537.0000000,0.0122750,0.0049815
538.0000000,0.0122348,0.0049883
539.0000000,0.0123377,0.0050035
540.0000000,0.0123714,0.0049884
541.0000000,0.0122367,0.0049876
542.0000000,0.0122874,0.0049621
543.0000000,0.0122998,0.0049796
544.0000000,0.0122624,0.0049874
545.0000000,0.0123474,0.0049355
546.0000000,0.0122636,0.0049809
547.0000000,0.0122679,0.0049881
548.0000000,0.0122525,0.0049840
549.0000000,0.0122230,0.0049844
550.0000000,0.0123055,0.0050024
551.0000000,0.0122833,0.0050115
552.0000000,0.0122744,0.0049775
553.0000000,0.0122424,0.0049764
554.0000000,0.0122641,0.0049866
555.0000000,0.0123084,0.0049592
556.0000000,0.0123779,0.0050055
557.0000000,0.0122596,0.0049621
558.0000000,0.0122234,0.0049879
559.0000000,0.0122529,0.0049674
560.0000000,0.0122824,0.0050064
561.0000000,0.0122503,0.0049521
562.0000000,0.0122560,0.0049960
563.0000000,0.0122671,0.0049806
564.0000000,0.0123001,0.0049858
565.0000000,0.0123026,0.0049442
566.0000000,0.0122579,0.0049826
567.0000000,0.0122560,0.0049903
568.0000000,0.0122583,0.0050035
569.0000000,0.0122516,0.0049786
570.0000000,0.0122178,0.0049764
571.0000000,0.0122526,0.0049432
572.0000000,0.0122410,0.0049965
573.0000000,0.0122480,0.0049968
574.0000000,0.0122608,0.0050064
575.0000000,0.0122825,0.0049899
576.0000000,0.0127171,0.0055679
577.0000000,0.0122598,0.0050384
578.0000000,0.0122399,0.0050112
579.0000000,0.0122461,0.0050031
580.0000000,0.0122124,0.0049994
581.0000000,0.0123005,0.0050321
582.0000000,0.0122901,0.0050034
583.0000000,0.0122808,0.0049681
584.0000000,0.0122433,0.0049962
585.0000000,0.0122613,0.0049671
586.0000000,0.0122874,0.0049668
587.0000000,0.0122732,0.0049624
588.0000000,0.0122433,0.0050075
589.0000000,0.0122301,0.0049920
590.0000000,0.0122127,0.0049915
591.0000000,0.0122495,0.0049729
592.0000000,0.0122367,0.0049874
593.0000000,0.0122476,0.0049823
594.0000000,0.0122038,0.0050002
595.0000000,0.0122368,0.0049854
596.0000000,0.0122158,0.0050045
597.0000000,0.0122055,0.0050035
598.0000000,0.0121784,0.0049781
599.0000000,0.0122346,0.0049923
600.0000000,0.0121884,0.0049962
601.0000000,0.0122021,0.0049865
602.0000000,0.0122194,0.0050037
603.0000000,0.0122041,0.0050000
604.0000000,0.0122613,0.0049825
605.0000000,0.0122404,0.0049984
606.0000000,0.0122281,0.0049331
607.0000000,0.0122113,0.0049790
608.0000000,0.0122389,0.0050131
609.0000000,0.0121802,0.0049883
610.0000000,0.0122695,0.0049278
611.0000000,0.0122571,0.0049938
612.0000000,0.0122135,0.0049920
613.0000000,0.0128062,0.0057216
614.0000000,0.0122720,0.0049761
615.0000000,0.0123036,0.0050527
616.0000000,0.0122481,0.0050101
617.0000000,0.0122054,0.0049940
618.0000000,0.0122231,0.0049956
619.0000000,0.0122737,0.0050780
620.0000000,0.0141490,0.0069625
621.0000000,0.0153447,0.0080292
622.0000000,0.0124961,0.0051440
623.0000000,0.0123048,0.0050245
624.0000000,0.0122576,0.0050062
625.0000000,0.0122191,0.0050034
626.0000000,0.0122046,0.0050006
627.0000000,0.0122406,0.0049760
628.0000000,0.0122142,0.0049761
629.0000000,0.0122785,0.0050133
630.0000000,0.0122087,0.0049918
631.0000000,0.0122256,0.0049431
632.0000000,0.0122440,0.0049771
633.0000000,0.0122000,0.0049864
634.0000000,0.0122577,0.0049748
635.0000000,0.0122556,0.0049096
636.0000000,0.0122023,0.0049763
637.0000000,0.0121965,0.0049875
638.0000000,0.0122061,0.0049994
639.0000000,0.0121969,0.0049942
640.0000000,0.0121993,0.0049693
641.0000000,0.0121826,0.0050133
642.0000000,0.0122145,0.0049941
643.0000000,0.0122071,0.0049762
644.0000000,0.0121986,0.0050024
645.0000000,0.0121804,0.0050116
646.0000000,0.0122093,0.0049887
647.0000000,0.0122155,0.0050094
648.0000000,0.0121920,0.0049801
649.0000000,0.0121924,0.0049970
650.0000000,0.0121764,0.0050016
651.0000000,0.0121852,0.0049861
652.0000000,0.0122061,0.0050040
653.0000000,0.0121897,0.0049829
654.0000000,0.0122397,0.0050046
655.0000000,0.0121549,0.0049923
656.0000000,0.0121915,0.0049862
657.0000000,0.0122324,0.0049710
658.0000000,0.0121508,0.0049961
659.0000000,0.0122072,0.0049820
660.0000000,0.0127141,0.0056612
661.0000000,0.0122293,0.0050181
662.0000000,0.0121906,0.0050039
663.0000000,0.0123096,0.0049286
664.0000000,0.0121969,0.0049948
665.0000000,0.0122138,0.0049881
666.0000000,0.0121958,0.0049820
667.0000000,0.0121646,0.0049908
668.0000000,0.0121899,0.0049769
669.0000000,0.0121558,0.0050150
670.0000000,0.0122272,0.0049773
671.0000000,0.0121668,0.0049873
672.0000000,0.0121751,0.0050182
673.0000000,0.0121650,0.0050188
674.0000000,0.0121728,0.0049906
675.0000000,0.0121824,0.0049404
676.0000000,0.0121594,0.0049928
677.0000000,0.0121724,0.0050099
678.0000000,0.0121854,0.0050171
679.0000000,0.0121960,0.0050149
680.0000000,0.0121964,0.0049654
681.0000000,0.0122024,0.0049623
682.0000000,0.0121932,0.0049881
683.0000000,0.0121944,0.0049904
684.0000000,0.0121319,0.0049819
685.0000000,0.0121795,0.0049607
686.0000000,0.0122119,0.0049965
687.0000000,0.0133222,0.0064112
688.0000000,0.0127335,0.0056151
689.0000000,0.0124014,0.0052389
690.0000000,0.0122830,0.0050703
691.0000000,0.0122039,0.0050522
692.0000000,0.0122098,0.0050116
693.0000000,0.0122077,0.0050047
694.0000000,0.0121736,0.0050042
695.0000000,0.0122155,0.0050343
696.0000000,0.0121891,0.0049904
697.0000000,0.0121815,0.0050014
698.0000000,0.0121555,0.0049831
699.0000000,0.0122352,0.0050120
700.0000000,0.0121747,0.0050126
701.0000000,0.0121390,0.0049958
702.0000000,0.0121791,0.0050210
703.0000000,0.0121508,0.0050248
704.0000000,0.0121803,0.0050182
705.0000000,0.0122355,0.0050037
706.0000000,0.0121540,0.0049965
707.0000000,0.0121858,0.0049985
708.0000000,0.0121549,0.0050140
709.0000000,0.0122163,0.0050011
710.0000000,0.0121541,0.0050045
711.0000000,0.0122629,0.0050392
712.0000000,0.0122282,0.0050432
713.0000000,0.0121808,0.0050181
714.0000000,0.0121504,0.0049763
715.0000000,0.0121529,0.0050063
716.0000000,0.0121432,0.0050125
717.0000000,0.0121520,0.0050110
718.0000000,0.0121723,0.0049595
719.0000000,0.0121668,0.0050199
720.0000000,0.0121538,0.0049925
721.0000000,0.0121481,0.0049867
722.0000000,0.0121824,0.0049924
723.0000000,0.0121707,0.0050230
724.0000000,0.0121712,0.0050255
725.0000000,0.0121434,0.0050102
726.0000000,0.0121254,0.0049998
727.0000000,0.0121168,0.0049970
728.0000000,0.0121808,0.0049816
729.0000000,0.0121430,0.0050115
730.0000000,0.0121537,0.0050146
731.0000000,0.0121395,0.0050224
732.0000000,0.0121612,0.0049924
733.0000000,0.0121455,0.0049919
734.0000000,0.0121752,0.0049926
735.0000000,0.0121627,0.0049971
736.0000000,0.0121307,0.0050110
737.0000000,0.0121400,0.0050023
738.0000000,0.0121783,0.0049942
739.0000000,0.0121234,0.0049972
740.0000000,0.0121301,0.0050128
741.0000000,0.0121398,0.0050205
742.0000000,0.0122131,0.0049831
743.0000000,0.0121523,0.0049973
744.0000000,0.0121511,0.0050017
745.0000000,0.0121580,0.0050234
746.0000000,0.0121000,0.0050074
747.0000000,0.0121491,0.0050016
748.0000000,0.0121175,0.0049982
749.0000000,0.0121232,0.0050058
750.0000000,0.0121412,0.0050187
751.0000000,0.0121701,0.0050093
752.0000000,0.0122015,0.0050014
753.0000000,0.0121777,0.0049939
754.0000000,0.0121479,0.0050053
755.0000000,0.0121912,0.0049768
756.0000000,0.0120999,0.0049748
757.0000000,0.0121332,0.0049847
758.0000000,0.0121079,0.0050132
759.0000000,0.0121517,0.0049835
760.0000000,0.0121176,0.0050144
761.0000000,0.0121637,0.0050193
762.0000000,0.0121473,0.0050095
763.0000000,0.0121298,0.0050252
764.0000000,0.0121757,0.0050062
765.0000000,0.0121487,0.0049920
766.0000000,0.0121149,0.0049860
767.0000000,0.0121556,0.0050004
768.0000000,0.0121164,0.0050172
769.0000000,0.0121481,0.0049851
770.0000000,0.0121244,0.0050119
771.0000000,0.0121409,0.0050054
772.0000000,0.0121606,0.0049655
773.0000000,0.0121216,0.0050009
774.0000000,0.0121308,0.0050068
775.0000000,0.0121241,0.0049815
776.0000000,0.0121265,0.0050137
777.0000000,0.0121385,0.0050171
778.0000000,0.0121674,0.0050239
779.0000000,0.0120933,0.0049888
780.0000000,0.0121194,0.0050018
781.0000000,0.0121410,0.0050236
782.0000000,0.0121259,0.0050094
783.0000000,0.0121468,0.0050016
784.0000000,0.0121355,0.0050211
785.0000000,0.0121572,0.0050023
786.0000000,0.0120869,0.0050095
787.0000000,0.0121206,0.0049983
788.0000000,0.0121071,0.0049958
789.0000000,0.0121374,0.0049960
790.0000000,0.0121566,0.0049958
791.0000000,0.0121538,0.0049910
792.0000000,0.0121108,0.0050121
793.0000000,0.0120923,0.0050005
794.0000000,0.0121415,0.0049835
795.0000000,0.0121488,0.0050160
796.0000000,0.0120922,0.0050154
797.0000000,0.0121566,0.0049843
798.0000000,0.0121010,0.0050175
799.0000000,0.0121691,0.0049998
800.0000000,0.0120917,0.0050021
801.0000000,0.0121060,0.0050340
802.0000000,0.0121129,0.0050171
803.0000000,0.0121445,0.0050214
804.0000000,0.0121326,0.0049908
805.0000000,0.0121082,0.0050207
806.0000000,0.0120803,0.0050249
807.0000000,0.0143566,0.0078176
808.0000000,0.0130873,0.0061532
809.0000000,0.0125321,0.0054312
810.0000000,0.0122472,0.0051269
811.0000000,0.0121547,0.0050451
812.0000000,0.0121148,0.0050290
813.0000000,0.0121390,0.0050305
814.0000000,0.0121179,0.0049871
815.0000000,0.0121374,0.0050008
816.0000000,0.0120965,0.0049954
817.0000000,0.0121114,0.0050026
818.0000000,0.0121591,0.0050300
819.0000000,0.0123889,0.0052156
820.0000000,0.0159200,0.0047629
821.0000000,0.0144412,0.0044260
822.0000000,0.0131515,0.0046816
823.0000000,0.0125923,0.0049244
824.0000000,0.0123782,0.0049853
825.0000000,0.0122830,0.0049856
826.0000000,0.0122725,0.0049951
827.0000000,0.0122011,0.0049759
828.0000000,0.0122094,0.0049894
829.0000000,0.0121806,0.0049719
830.0000000,0.0121750,0.0050024
831.0000000,0.0121499,0.0049972
832.0000000,0.0121413,0.0050175
833.0000000,0.0121365,0.0049994
834.0000000,0.0121412,0.0049989
835.0000000,0.0121033,0.0049733
836.0000000,0.0121261,0.0050348
837.0000000,0.0121288,0.0050062
838.0000000,0.0121533,0.0050211
839.0000000,0.0121155,0.0050142
840.0000000,0.0121552,0.0050154
841.0000000,0.0121346,0.0050135
842.0000000,0.0121396,0.0049828
843.0000000,0.0121028,0.0050008
844.0000000,0.0121027,0.0050184
845.0000000,0.0122944,0.0051464
846.0000000,0.0121837,0.0049982
847.0000000,0.0121412,0.0050197
848.0000000,0.0121155,0.0050241
849.0000000,0.0120912,0.0050345
850.0000000,0.0121027,0.0050271
851.0000000,0.0121043,0.0049958
852.0000000,0.0121128,0.0050244
853.0000000,0.0121507,0.0049766
854.0000000,0.0121399,0.0050017
855.0000000,0.0121139,0.0050215
856.0000000,0.0121430,0.0050043
857.0000000,0.0121158,0.0050105
858.0000000,0.0121018,0.0050242
859.0000000,0.0120969,0.0050177
860.0000000,0.0121476,0.0050206
861.0000000,0.0121234,0.0050341
862.0000000,0.0121155,0.0049851
863.0000000,0.0120992,0.0050079
864.0000000,0.0120759,0.0050106
865.0000000,0.0120977,0.0050426
866.0000000,0.0121150,0.0050124
867.0000000,0.0121165,0.0050196
868.0000000,0.0121197,0.0049983
869.0000000,0.0120812,0.0050018
870.0000000,0.0121159,0.0050075
871.0000000,0.0120844,0.0050191
872.0000000,0.0121364,0.0050016
873.0000000,0.0121174,0.0050331
874.0000000,0.0124665,0.0051019
875.0000000,0.0153994,0.0090005
876.0000000,0.0137785,0.0071922
877.0000000,0.0130071,0.0061191
878.0000000,0.0125288,0.0054667
879.0000000,0.0122442,0.0051241
880.0000000,0.0121521,0.0050516
881.0000000,0.0121459,0.0050350
882.0000000,0.0121256,0.0050083
883.0000000,0.0121173,0.0050489
884.0000000,0.0121162,0.0050040
885.0000000,0.0121238,0.0050305
886.0000000,0.0121484,0.0050083
887.0000000,0.0121296,0.0050132
888.0000000,0.0120905,0.0050104
889.0000000,0.0121554,0.0050336
890.0000000,0.0120906,0.0050308
891.0000000,0.0120782,0.0050286
892.0000000,0.0121614,0.0050315
893.0000000,0.0121075,0.0050118
894.0000000,0.0120806,0.0050096
895.0000000,0.0120963,0.0050235
896.0000000,0.0120719,0.0050075
897.0000000,0.0120759,0.0050115
898.0000000,0.0120965,0.0050051
899.0000000,0.0121081,0.0049969
900.0000000,0.0120886,0.0050392
901.0000000,0.0121017,0.0050312
902.0000000,0.0121006,0.0050142
903.0000000,0.0120940,0.0050102
904.0000000,0.0121028,0.0050157
905.0000000,0.0120956,0.0050075
906.0000000,0.0120766,0.0050217
907.0000000,0.0120827,0.0050156
908.0000000,0.0120915,0.0050176
909.0000000,0.0120981,0.0050226
910.0000000,0.0121030,0.0050251
911.0000000,0.0120798,0.0050129
912.0000000,0.0121006,0.0050080
913.0000000,0.0121210,0.0049810
914.0000000,0.0121211,0.0050258
915.0000000,0.0121392,0.0050456
916.0000000,0.0121000,0.0050058
917.0000000,0.0120857,0.0049902
918.0000000,0.0121114,0.0050156
919.0000000,0.0121014,0.0050348
920.0000000,0.0120357,0.0050147
921.0000000,0.0121008,0.0050022
922.0000000,0.0120861,0.0050072
923.0000000,0.0120531,0.0050065
924.0000000,0.0120710,0.0050089
925.0000000,0.0120676,0.0050053
926.0000000,0.0121106,0.0050098
927.0000000,0.0121130,0.0050310
928.0000000,0.0120608,0.0050082
929.0000000,0.0121040,0.0049896
930.0000000,0.0120649,0.0050119
931.0000000,0.0120782,0.0050125
932.0000000,0.0120900,0.0050082
933.0000000,0.0120746,0.0050090
934.0000000,0.0120577,0.0050105
935.0000000,0.0121158,0.0050154
936.0000000,0.0121036,0.0050189
937.0000000,0.0121442,0.0049930
938.0000000,0.0121313,0.0049971
939.0000000,0.0120909,0.0049998
940.0000000,0.0120604,0.0050262
941.0000000,0.0120780,0.0050235
942.0000000,0.0120668,0.0050141
943.0000000,0.0120887,0.0050183
944.0000000,0.0120496,0.0050108
945.0000000,0.0120878,0.0050542
946.0000000,0.0121146,0.0050109
947.0000000,0.0120564,0.0050254
948.0000000,0.0120913,0.0050218
949.0000000,0.0120550,0.0050122
950.0000000,0.0120734,0.0049870
951.0000000,0.0121036,0.0050284
952.0000000,0.0120783,0.0050011
953.0000000,0.0120848,0.0050300
954.0000000,0.0120676,0.0050140
955.0000000,0.0120672,0.0050047
956.0000000,0.0120754,0.0050195
957.0000000,0.0120837,0.0050192
958.0000000,0.0120563,0.0050206
959.0000000,0.0120798,0.0050105
960.0000000,0.0120551,0.0050126
961.0000000,0.0121427,0.0050050
962.0000000,0.0120531,0.0050104
963.0000000,0.0120556,0.0050276
964.0000000,0.0120449,0.0049948
965.0000000,0.0120836,0.0049700
966.0000000,0.0120263,0.0050211
967.0000000,0.0120447,0.0050003
968.0000000,0.0120616,0.0050247
969.0000000,0.0120588,0.0050273
970.0000000,0.0120846,0.0049774
971.0000000,0.0120552,0.0050037
972.0000000,0.0121009,0.0050211
973.0000000,0.0120369,0.0050016
974.0000000,0.0120888,0.0050245
975.0000000,0.0120466,0.0050177
976.0000000,0.0120484,0.0050390
977.0000000,0.0120679,0.0050101
978.0000000,0.0120677,0.0050052
979.0000000,0.0120342,0.0050102
980.0000000,0.0120658,0.0050001
981.0000000,0.0120353,0.0050127
982.0000000,0.0120596,0.0050061
983.0000000,0.0120517,0.0050396
984.0000000,0.0120211,0.0050209
985.0000000,0.0120538,0.0050038
986.0000000,0.0120842,0.0049767
987.0000000,0.0120533,0.0050134
988.0000000,0.0120324,0.0049997
989.0000000,0.0120417,0.0050295
990.0000000,0.0120672,0.0050158
991.0000000,0.0120614,0.0050168
992.0000000,0.0120499,0.0049986
993.0000000,0.0120483,0.0050026
994.0000000,0.0121058,0.0050313
995.0000000,0.0120467,0.0050037
996.0000000,0.0120282,0.0050047
997.0000000,0.0120430,0.0050052
998.0000000,0.0120494,0.0050115
999.0000000,0.0120223,0.0050162
1000.0000000,0.0120593,0.0050014
1001.0000000,0.0120795,0.0050096
1002.0000000,0.0120363,0.0050074
1003.0000000,0.0120427,0.0050373
1004.0000000,0.0120278,0.0050164
1005.0000000,0.0120581,0.0050066
1006.0000000,0.0120023,0.0050128
1007.0000000,0.0120663,0.0049960
1008.0000000,0.0120402,0.0050087
1009.0000000,0.0121011,0.0050292
1010.0000000,0.0120431,0.0050231
1011.0000000,0.0120445,0.0050210
1012.0000000,0.0120640,0.0050007
1013.0000000,0.0120463,0.0050201
1014.0000000,0.0120760,0.0050206
1015.0000000,0.0120070,0.0050139
1016.0000000,0.0120499,0.0050132
1017.0000000,0.0120123,0.0050207
1018.0000000,0.0120348,0.0050288
1019.0000000,0.0120572,0.0050196
1020.0000000,0.0120719,0.0050087
1021.0000000,0.0120504,0.0050110
1022.0000000,0.0120565,0.0050120
1023.0000000,0.0120292,0.0050183
1024.0000000,0.0120543,0.0050259
1025.0000000,0.0120438,0.0050070
1026.0000000,0.0120431,0.0050354
1027.0000000,0.0120273,0.0050282
1028.0000000,0.0120315,0.0050342
1029.0000000,0.0120341,0.0050466
1030.0000000,0.0120681,0.0049966
1031.0000000,0.0120312,0.0050277
1032.0000000,0.0120463,0.0050069
1033.0000000,0.0120508,0.0050138
1034.0000000,0.0120217,0.0050102
1035.0000000,0.0120326,0.0050213
1036.0000000,0.0120308,0.0050174
1037.0000000,0.0120630,0.0050157
1038.0000000,0.0120508,0.0050187
1039.0000000,0.0120285,0.0050236
1040.0000000,0.0120346,0.0050155
1041.0000000,0.0120353,0.0050298
1042.0000000,0.0121619,0.0051610
1043.0000000,0.0130476,0.0059854
1044.0000000,0.0122775,0.0051669
1045.0000000,0.0120738,0.0050318
1046.0000000,0.0120493,0.0050262
1047.0000000,0.0120511,0.0050295
1048.0000000,0.0120310,0.0050161
1049.0000000,0.0120289,0.0050285
1050.0000000,0.0120588,0.0050151
1051.0000000,0.0120223,0.0050222
1052.0000000,0.0120267,0.0050101
1053.0000000,0.0120791,0.0049959
1054.0000000,0.0120501,0.0050204
1055.0000000,0.0120341,0.0050324
1056.0000000,0.0120710,0.0050214
1057.0000000,0.0122002,0.0051785
1058.0000000,0.0120424,0.0050501
1059.0000000,0.0120625,0.0050255
1060.0000000,0.0120390,0.0050311
1061.0000000,0.0120450,0.0050049
1062.0000000,0.0120267,0.0050239
1063.0000000,0.0120456,0.0049833
1064.0000000,0.0120147,0.0050262
1065.0000000,0.0120615,0.0049972
1066.0000000,0.0120709,0.0050041
1067.0000000,0.0120462,0.0050041
1068.0000000,0.0120688,0.0050688
1069.0000000,0.0120318,0.0050375
1070.0000000,0.0120125,0.0050222
1071.0000000,0.0120651,0.0050381
1072.0000000,0.0120306,0.0049834
1073.0000000,0.0120106,0.0049985
1074.0000000,0.0120271,0.0050018
1075.0000000,0.0120058,0.0049851
1076.0000000,0.0120887,0.0050263
1077.0000000,0.0120186,0.0050277
1078.0000000,0.0120466,0.0050182
1079.0000000,0.0120252,0.0050221
1080.0000000,0.0120134,0.0050214
1081.0000000,0.0120150,0.0050147
1082.0000000,0.0120065,0.0050265
1083.0000000,0.0120419,0.0050072
1084.0000000,0.0120355,0.0050178
1085.0000000,0.0120339,0.0050247
1086.0000000,0.0120422,0.0050509
1087.0000000,0.0120350,0.0050066
1088.0000000,0.0120246,0.0050082
1089.0000000,0.0120343,0.0050014
1090.0000000,0.0120921,0.0050071
1091.0000000,0.0120167,0.0050136
1092.0000000,0.0119953,0.0050243
1093.0000000,0.0121765,0.0050737
1094.0000000,0.0120160,0.0050018
1095.0000000,0.0120818,0.0050110
1096.0000000,0.0120133,0.0050117
1097.0000000,0.0120186,0.0050235
1098.0000000,0.0120269,0.0050278
1099.0000000,0.0120264,0.0050110
1100.0000000,0.0120164,0.0050399
1101.0000000,0.0120925,0.0050107
1102.0000000,0.0120305,0.0050270
1103.0000000,0.0120193,0.0050208
1104.0000000,0.0120390,0.0050094
1105.0000000,0.0120479,0.0050049
1106.0000000,0.0120242,0.0050332
1107.0000000,0.0120166,0.0050131
1108.0000000,0.0120553,0.0050229
1109.0000000,0.0120046,0.0050229
1110.0000000,0.0120289,0.0050294
1111.0000000,0.0121823,0.0050516
1112.0000000,0.0120259,0.0049993
1113.0000000,0.0120624,0.0050156
1114.0000000,0.0120236,0.0050244
1115.0000000,0.0119961,0.0050262
1116.0000000,0.0119686,0.0050098
1117.0000000,0.0120465,0.0050060
1118.0000000,0.0128748,0.0062308
1119.0000000,0.0126278,0.0056549
1120.0000000,0.0121096,0.0051212
1121.0000000,0.0120578,0.0050681
1122.0000000,0.0120299,0.0050321
1123.0000000,0.0120130,0.0050413
1124.0000000,0.0120540,0.0050455
1125.0000000,0.0120063,0.0050226
1126.0000000,0.0120495,0.0050208
1127.0000000,0.0120445,0.0050200
1128.0000000,0.0120302,0.0050108
1129.0000000,0.0120066,0.0050536
1130.0000000,0.0120281,0.0050219
1131.0000000,0.0120191,0.0050288
1132.0000000,0.0120899,0.0050392
1133.0000000,0.0120042,0.0050193
1134.0000000,0.0120201,0.0050301
1135.0000000,0.0120189,0.0050298
1136.0000000,0.0120391,0.0050272
1137.0000000,0.0120262,0.0050155
1138.0000000,0.0120404,0.0050472
1139.0000000,0.0134418,0.0070130
1140.0000000,0.0150149,0.0074086
1141.0000000,0.0124207,0.0053190
1142.0000000,0.0121260,0.0050654
1143.0000000,0.0120538,0.0050389
1144.0000000,0.0120305,0.0050487
1145.0000000,0.0120297,0.0050358
1146.0000000,0.0120402,0.0050262
1147.0000000,0.0120084,0.0050078
1148.0000000,0.0120637,0.0050324
1149.0000000,0.0120265,0.0050273
1150.0000000,0.0120263,0.0050054
1151.0000000,0.0120364,0.0050086
1152.0000000,0.0120203,0.0050067
1153.0000000,0.0120147,0.0049947
1154.0000000,0.0120150,0.0050215
1155.0000000,0.0120262,0.0050187
1156.0000000,0.0120511,0.0050062
1157.0000000,0.0120289,0.0050103
1158.0000000,0.0120042,0.0050173
1159.0000000,0.0120288,0.0050114
1160.0000000,0.0120327,0.0050444
1161.0000000,0.0120378,0.0050294
1162.0000000,0.0120563,0.0050100
1163.0000000,0.0120327,0.0049925
1164.0000000,0.0120177,0.0050164
1165.0000000,0.0120241,0.0050208
1166.0000000,0.0120210,0.0050072
1167.0000000,0.0120396,0.0050039
1168.0000000,0.0120084,0.0050285
1169.0000000,0.0120163,0.0050275
1170.0000000,0.0120461,0.0050457
1171.0000000,0.0120116,0.0050116
1172.0000000,0.0119883,0.0050306
1173.0000000,0.0120125,0.0050282
1174.0000000,0.0120198,0.0050377
1175.0000000,0.0120327,0.0050181
1176.0000000,0.0119762,0.0050165
1177.0000000,0.0120346,0.0050300
1178.0000000,0.0120128,0.0050258
1179.0000000,0.0119981,0.0050152
1180.0000000,0.0120008,0.0050320
1181.0000000,0.0119958,0.0050147
1182.0000000,0.0119964,0.0050237
1183.0000000,0.0120187,0.0050168
1184.0000000,0.0119959,0.0050167
1185.0000000,0.0120001,0.0050143
1186.0000000,0.0120246,0.0049989
1187.0000000,0.0120198,0.0050261
1188.0000000,0.0120120,0.0049962
1189.0000000,0.0119793,0.0050172
1190.0000000,0.0120011,0.0050014
1191.0000000,0.0120082,0.0050075
1192.0000000,0.0120170,0.0050175
1193.0000000,0.0119998,0.0050106
1194.0000000,0.0120067,0.0050129
1195.0000000,0.0120042,0.0050214
1196.0000000,0.0119970,0.0050358
1197.0000000,0.0120548,0.0049993
1198.0000000,0.0120097,0.0050034
1199.0000000,0.0120172,0.0050307
1200.0000000,0.0120210,0.0050283
1201.0000000,0.0120639,0.0050249
1202.0000000,0.0120036,0.0050264
1203.0000000,0.0120076,0.0050200
1204.0000000,0.0119876,0.0050048
1205.0000000,0.0120370,0.0050218
1206.0000000,0.0120263,0.0049959
1207.0000000,0.0119725,0.0050347
1208.0000000,0.0120070,0.0050342
1209.0000000,0.0120228,0.0050126
1210.0000000,0.0120341,0.0050378
1211.0000000,0.0120623,0.0049952
1212.0000000,0.0119859,0.0050137
1213.0000000,0.0120007,0.0050405
1214.0000000,0.0120007,0.0050122
1215.0000000,0.0119985,0.0050209
1216.0000000,0.0120173,0.0050092
1217.0000000,0.0119793,0.0050237


==> data/mse-vae_circ-ThreeGPP-enc_var-noisy-128rx-1p-lat-8.txt <==
ep,mse_m,mse_s
1.0000000,0.0622193,0.0269576
2.0000000,0.0379396,0.0107774
3.0000000,0.0258114,0.0083060
4.0000000,0.0216189,0.0072050
5.0000000,0.0197253,0.0064876
6.0000000,0.0187352,0.0060862
7.0000000,0.0180944,0.0059078
8.0000000,0.0176115,0.0057446
9.0000000,0.0171893,0.0056775
10.0000000,0.0170039,0.0055401
11.0000000,0.0165054,0.0054695
12.0000000,0.0163294,0.0054477
13.0000000,0.0161540,0.0053672
14.0000000,0.0160443,0.0053360
15.0000000,0.0157948,0.0053095
16.0000000,0.0156248,0.0052361
17.0000000,0.0155353,0.0052511
18.0000000,0.0154783,0.0051850
19.0000000,0.0151895,0.0051666
20.0000000,0.0151473,0.0051492
21.0000000,0.0150974,0.0051547
22.0000000,0.0149081,0.0050793
23.0000000,0.0148622,0.0050711
24.0000000,0.0148493,0.0051019
25.0000000,0.0147551,0.0050687
26.0000000,0.0147118,0.0050585
27.0000000,0.0147627,0.0050494
28.0000000,0.0144876,0.0050650
29.0000000,0.0145194,0.0050468
30.0000000,0.0144791,0.0050611
31.0000000,0.0143879,0.0050139
32.0000000,0.0144018,0.0050368
33.0000000,0.0142735,0.0050278
34.0000000,0.0143368,0.0049764
35.0000000,0.0141700,0.0049708
36.0000000,0.0141677,0.0049820
37.0000000,0.0141423,0.0049836
38.0000000,0.0141751,0.0049818
39.0000000,0.0140706,0.0049866
40.0000000,0.0141374,0.0049704
41.0000000,0.0140815,0.0049546
42.0000000,0.0139639,0.0049781
43.0000000,0.0139130,0.0049705
44.0000000,0.0138787,0.0049695
45.0000000,0.0139329,0.0049666
46.0000000,0.0138982,0.0049221
47.0000000,0.0138555,0.0049502
48.0000000,0.0138525,0.0049394
49.0000000,0.0138371,0.0049796
50.0000000,0.0137587,0.0049547
51.0000000,0.0137521,0.0049400
52.0000000,0.0136836,0.0049442
53.0000000,0.0137564,0.0049412
54.0000000,0.0136752,0.0049563
55.0000000,0.0136855,0.0049854
56.0000000,0.0137398,0.0049653
57.0000000,0.0136111,0.0049576
58.0000000,0.0136696,0.0049580
59.0000000,0.0136638,0.0049513
60.0000000,0.0135452,0.0049731
61.0000000,0.0135726,0.0049368
62.0000000,0.0135374,0.0049711
63.0000000,0.0135632,0.0049290
64.0000000,0.0135214,0.0049334
65.0000000,0.0135342,0.0049443
66.0000000,0.0135146,0.0049657
67.0000000,0.0134436,0.0049139
68.0000000,0.0136025,0.0049811
69.0000000,0.0134383,0.0049212
70.0000000,0.0134999,0.0049405
71.0000000,0.0134400,0.0049431
72.0000000,0.0134753,0.0049612
73.0000000,0.0134548,0.0049611
74.0000000,0.0132998,0.0049236
75.0000000,0.0133282,0.0049363
76.0000000,0.0134185,0.0049444
77.0000000,0.0133262,0.0049340
78.0000000,0.0132993,0.0049218
79.0000000,0.0133103,0.0049532
80.0000000,0.0132632,0.0049564
81.0000000,0.0133406,0.0049541
82.0000000,0.0133302,0.0049365
83.0000000,0.0132784,0.0049273
84.0000000,0.0132505,0.0049333
85.0000000,0.0133617,0.0049612
86.0000000,0.0132766,0.0049460
87.0000000,0.0132784,0.0049356
88.0000000,0.0132140,0.0049308
89.0000000,0.0132929,0.0049483
90.0000000,0.0132007,0.0049495
91.0000000,0.0131405,0.0049366
92.0000000,0.0132292,0.0049661
93.0000000,0.0131404,0.0049461
94.0000000,0.0132319,0.0049373
95.0000000,0.0131323,0.0049345
96.0000000,0.0132581,0.0049337
97.0000000,0.0131445,0.0049219
98.0000000,0.0131316,0.0049448
99.0000000,0.0130710,0.0049177
100.0000000,0.0131100,0.0049268
101.0000000,0.0130462,0.0049495
102.0000000,0.0131759,0.0049505
103.0000000,0.0131661,0.0049494
104.0000000,0.0131017,0.0049155
105.0000000,0.0130562,0.0049420
106.0000000,0.0130764,0.0049634
107.0000000,0.0131654,0.0049462
108.0000000,0.0130546,0.0049662
109.0000000,0.0131190,0.0049553
110.0000000,0.0129860,0.0049621
111.0000000,0.0130076,0.0049582
112.0000000,0.0130545,0.0049407
113.0000000,0.0130602,0.0049575
114.0000000,0.0129987,0.0049531
115.0000000,0.0129639,0.0049419
116.0000000,0.0129563,0.0049204
117.0000000,0.0129213,0.0049303
118.0000000,0.0129956,0.0049523
119.0000000,0.0129737,0.0049673
120.0000000,0.0129242,0.0049521
121.0000000,0.0129197,0.0049394
122.0000000,0.0129442,0.0049496
123.0000000,0.0128991,0.0049561
124.0000000,0.0129361,0.0049558
125.0000000,0.0129677,0.0049733
126.0000000,0.0129563,0.0049544
127.0000000,0.0129110,0.0049434
128.0000000,0.0128848,0.0049534
129.0000000,0.0128985,0.0049807
130.0000000,0.0128764,0.0049435
131.0000000,0.0128893,0.0049612
132.0000000,0.0128619,0.0049630
133.0000000,0.0128850,0.0049754
134.0000000,0.0128842,0.0049583
135.0000000,0.0128020,0.0049473
136.0000000,0.0127677,0.0049136
137.0000000,0.0128273,0.0049455
138.0000000,0.0127874,0.0049170
139.0000000,0.0128389,0.0049531
140.0000000,0.0128407,0.0049673
141.0000000,0.0128475,0.0049622
142.0000000,0.0128305,0.0049462
143.0000000,0.0127976,0.0049495
144.0000000,0.0128071,0.0049642
145.0000000,0.0127858,0.0049615
146.0000000,0.0127664,0.0049735
147.0000000,0.0127782,0.0049618
148.0000000,0.0127687,0.0049641
149.0000000,0.0127764,0.0049836
150.0000000,0.0127316,0.0049662
151.0000000,0.0127612,0.0049602
152.0000000,0.0126957,0.0049357
153.0000000,0.0127708,0.0049677
154.0000000,0.0127699,0.0049725
155.0000000,0.0127495,0.0049501
156.0000000,0.0127422,0.0049567
157.0000000,0.0127287,0.0049595
158.0000000,0.0127523,0.0049739
159.0000000,0.0127342,0.0049532
160.0000000,0.0127018,0.0049566
161.0000000,0.0127002,0.0049680
162.0000000,0.0127164,0.0049626
163.0000000,0.0126819,0.0049651
164.0000000,0.0127029,0.0049690
165.0000000,0.0126885,0.0049605
166.0000000,0.0126764,0.0049709
167.0000000,0.0126870,0.0049608
168.0000000,0.0126997,0.0049608
169.0000000,0.0127133,0.0049634
170.0000000,0.0126717,0.0049613
171.0000000,0.0126168,0.0049562
172.0000000,0.0127194,0.0049885
173.0000000,0.0126781,0.0049700
174.0000000,0.0126485,0.0049338
175.0000000,0.0126694,0.0049736
176.0000000,0.0126452,0.0049810
177.0000000,0.0126039,0.0049739
178.0000000,0.0126740,0.0049667
179.0000000,0.0126149,0.0049767
180.0000000,0.0126297,0.0049497
181.0000000,0.0126384,0.0049682
182.0000000,0.0126206,0.0049644
183.0000000,0.0126297,0.0049628
184.0000000,0.0126092,0.0049639
185.0000000,0.0125994,0.0049659
186.0000000,0.0125917,0.0049690
187.0000000,0.0125917,0.0049596
188.0000000,0.0125749,0.0049527
189.0000000,0.0125898,0.0049665
190.0000000,0.0126380,0.0049719
191.0000000,0.0125610,0.0049820
192.0000000,0.0125623,0.0049446
193.0000000,0.0125654,0.0049623
194.0000000,0.0125415,0.0049734
195.0000000,0.0125903,0.0049605
196.0000000,0.0125449,0.0049524
197.0000000,0.0126142,0.0049520
198.0000000,0.0125472,0.0049590
199.0000000,0.0125421,0.0049563
200.0000000,0.0125550,0.0049593
201.0000000,0.0125624,0.0049723
202.0000000,0.0125392,0.0049548
203.0000000,0.0125313,0.0049644
204.0000000,0.0125301,0.0049567
205.0000000,0.0125685,0.0049663
206.0000000,0.0125449,0.0049776
207.0000000,0.0125037,0.0049458
208.0000000,0.0125176,0.0049638
209.0000000,0.0124880,0.0049471
210.0000000,0.0125610,0.0049957
211.0000000,0.0125215,0.0049659
212.0000000,0.0125506,0.0049715
213.0000000,0.0124948,0.0049703
214.0000000,0.0125450,0.0049623
215.0000000,0.0124915,0.0049437
216.0000000,0.0125184,0.0049775
217.0000000,0.0124928,0.0049757
218.0000000,0.0125471,0.0049392
219.0000000,0.0124580,0.0049656
220.0000000,0.0125136,0.0049530
221.0000000,0.0124921,0.0049758
222.0000000,0.0124987,0.0049433
223.0000000,0.0125138,0.0049665
224.0000000,0.0124834,0.0049687
225.0000000,0.0124797,0.0049472
226.0000000,0.0125006,0.0049490
227.0000000,0.0124881,0.0049686
228.0000000,0.0124354,0.0049569
229.0000000,0.0124500,0.0049690
230.0000000,0.0124419,0.0049580
231.0000000,0.0125719,0.0049971
232.0000000,0.0124771,0.0049668
233.0000000,0.0124531,0.0049525
234.0000000,0.0124965,0.0049724
235.0000000,0.0124517,0.0049742
236.0000000,0.0124399,0.0049824
237.0000000,0.0124687,0.0049844
238.0000000,0.0124454,0.0049716
239.0000000,0.0124326,0.0049733
240.0000000,0.0124416,0.0049563
241.0000000,0.0124243,0.0049816
242.0000000,0.0123643,0.0049646
243.0000000,0.0124003,0.0049481
244.0000000,0.0124163,0.0049535
245.0000000,0.0124099,0.0049583
246.0000000,0.0124240,0.0049667
247.0000000,0.0124769,0.0049439
248.0000000,0.0124146,0.0049665
249.0000000,0.0124020,0.0049600
250.0000000,0.0124209,0.0049632
251.0000000,0.0123861,0.0049543
252.0000000,0.0123688,0.0049623
253.0000000,0.0124167,0.0049678
254.0000000,0.0124056,0.0049600
255.0000000,0.0123984,0.0049601
256.0000000,0.0123870,0.0049617
257.0000000,0.0124347,0.0049643
258.0000000,0.0123865,0.0049763
259.0000000,0.0123802,0.0049568
260.0000000,0.0124105,0.0049774
261.0000000,0.0123986,0.0049614
262.0000000,0.0123708,0.0049691
263.0000000,0.0123497,0.0049598
264.0000000,0.0123776,0.0049591
265.0000000,0.0123301,0.0049464
266.0000000,0.0123851,0.0049484
267.0000000,0.0123988,0.0049767
268.0000000,0.0123534,0.0049688
269.0000000,0.0123391,0.0049739
270.0000000,0.0124105,0.0049647
271.0000000,0.0123173,0.0049642
272.0000000,0.0123536,0.0049490
273.0000000,0.0123521,0.0049666
274.0000000,0.0123441,0.0049453
275.0000000,0.0123648,0.0049705
276.0000000,0.0123390,0.0049699
277.0000000,0.0123410,0.0049604
278.0000000,0.0123068,0.0049603
279.0000000,0.0123850,0.0049610
280.0000000,0.0123211,0.0049494
281.0000000,0.0123115,0.0049525
282.0000000,0.0123442,0.0049557
283.0000000,0.0123414,0.0049736
284.0000000,0.0122656,0.0049618
285.0000000,0.0123282,0.0049574
286.0000000,0.0123167,0.0049476
287.0000000,0.0123131,0.0049553
288.0000000,0.0123294,0.0049699
289.0000000,0.0123176,0.0049728
290.0000000,0.0123221,0.0049770
291.0000000,0.0123252,0.0049603
292.0000000,0.0123676,0.0049780
293.0000000,0.0123738,0.0049726
294.0000000,0.0123602,0.0049870
295.0000000,0.0122630,0.0049418
296.0000000,0.0123370,0.0049686
297.0000000,0.0123150,0.0049611
298.0000000,0.0122725,0.0049674
299.0000000,0.0122625,0.0049615
300.0000000,0.0122485,0.0049526
301.0000000,0.0122796,0.0049479
302.0000000,0.0123198,0.0049595
303.0000000,0.0123257,0.0049580
304.0000000,0.0122903,0.0049742
305.0000000,0.0123348,0.0049805
306.0000000,0.0123089,0.0049475
307.0000000,0.0122464,0.0049485
308.0000000,0.0122574,0.0049481
309.0000000,0.0123133,0.0049636
310.0000000,0.0122433,0.0049554
311.0000000,0.0122430,0.0049581
312.0000000,0.0123028,0.0049353
313.0000000,0.0123001,0.0049720
314.0000000,0.0122973,0.0049603
315.0000000,0.0122563,0.0049723
316.0000000,0.0122028,0.0049607
317.0000000,0.0122511,0.0049489
318.0000000,0.0122592,0.0049598
319.0000000,0.0122016,0.0049473
320.0000000,0.0122302,0.0049513
321.0000000,0.0122472,0.0049683
322.0000000,0.0121967,0.0049502
323.0000000,0.0122188,0.0049476
324.0000000,0.0122218,0.0049550
325.0000000,0.0122585,0.0049561
326.0000000,0.0121951,0.0049683
327.0000000,0.0122701,0.0049489
328.0000000,0.0122323,0.0049608
329.0000000,0.0122020,0.0049483
330.0000000,0.0122468,0.0049661
331.0000000,0.0122245,0.0049774
332.0000000,0.0122036,0.0049666
333.0000000,0.0122164,0.0049769
334.0000000,0.0122196,0.0049722
335.0000000,0.0122220,0.0049662
336.0000000,0.0122342,0.0049433
337.0000000,0.0121906,0.0049616
338.0000000,0.0122745,0.0049797
339.0000000,0.0122625,0.0049477
340.0000000,0.0122586,0.0049608
341.0000000,0.0122041,0.0049567
342.0000000,0.0122480,0.0049681
343.0000000,0.0122233,0.0049993
344.0000000,0.0122087,0.0049569
345.0000000,0.0122150,0.0049726
346.0000000,0.0121921,0.0049584
347.0000000,0.0122342,0.0049566
348.0000000,0.0121910,0.0049680
349.0000000,0.0122073,0.0049663
350.0000000,0.0122001,0.0049661
351.0000000,0.0121757,0.0049597
352.0000000,0.0121939,0.0049578
353.0000000,0.0122646,0.0049551
354.0000000,0.0121869,0.0049664
355.0000000,0.0122300,0.0049953
356.0000000,0.0122403,0.0049616
357.0000000,0.0122130,0.0049755
358.0000000,0.0121738,0.0049552
359.0000000,0.0121574,0.0049673
360.0000000,0.0121931,0.0049587
361.0000000,0.0121651,0.0049666
362.0000000,0.0121518,0.0049709
363.0000000,0.0121960,0.0049480
364.0000000,0.0121819,0.0049755
365.0000000,0.0121954,0.0049616
366.0000000,0.0121647,0.0049708
367.0000000,0.0121485,0.0049606
368.0000000,0.0121824,0.0049721
369.0000000,0.0121817,0.0049592
370.0000000,0.0121964,0.0049881
371.0000000,0.0121734,0.0049647
372.0000000,0.0121818,0.0049603
373.0000000,0.0121745,0.0049749
374.0000000,0.0121569,0.0049598
375.0000000,0.0122026,0.0049761
376.0000000,0.0121918,0.0049472
377.0000000,0.0121715,0.0049527
378.0000000,0.0121771,0.0049704
379.0000000,0.0121894,0.0049680
380.0000000,0.0121896,0.0049620
381.0000000,0.0121315,0.0049654
382.0000000,0.0121552,0.0049491
383.0000000,0.0121903,0.0049703
384.0000000,0.0121259,0.0049647
385.0000000,0.0121460,0.0049587
386.0000000,0.0121149,0.0049604
387.0000000,0.0121651,0.0049698
388.0000000,0.0121441,0.0049635
389.0000000,0.0121752,0.0049557
390.0000000,0.0121556,0.0049455
391.0000000,0.0121606,0.0049693
392.0000000,0.0121594,0.0049695
393.0000000,0.0122398,0.0049893
394.0000000,0.0121595,0.0049880
395.0000000,0.0121519,0.0049564
396.0000000,0.0121066,0.0049574
397.0000000,0.0121294,0.0049662
398.0000000,0.0121341,0.0049730
399.0000000,0.0121268,0.0049604
400.0000000,0.0120972,0.0049672
401.0000000,0.0121296,0.0049574
402.0000000,0.0121008,0.0049763
403.0000000,0.0121778,0.0049687
404.0000000,0.0121388,0.0049712
405.0000000,0.0121153,0.0049720
406.0000000,0.0121205,0.0049768
407.0000000,0.0121152,0.0049632
408.0000000,0.0121612,0.0049596
409.0000000,0.0121313,0.0049964
410.0000000,0.0120945,0.0049656
411.0000000,0.0122007,0.0050097
412.0000000,0.0120960,0.0049699
413.0000000,0.0121179,0.0049481
414.0000000,0.0121223,0.0049720
415.0000000,0.0120886,0.0049635
416.0000000,0.0120995,0.0049564
417.0000000,0.0121323,0.0049769
418.0000000,0.0121266,0.0049760
419.0000000,0.0121077,0.0049760
420.0000000,0.0120909,0.0049516
421.0000000,0.0121211,0.0049831
422.0000000,0.0121014,0.0049659
423.0000000,0.0121098,0.0049709
424.0000000,0.0121504,0.0049964
425.0000000,0.0121342,0.0049812
426.0000000,0.0121047,0.0049761
427.0000000,0.0121098,0.0049660
428.0000000,0.0121306,0.0049852
429.0000000,0.0121081,0.0049899
430.0000000,0.0121025,0.0049739
431.0000000,0.0121346,0.0049726
432.0000000,0.0121070,0.0049796
433.0000000,0.0121681,0.0049884
434.0000000,0.0120816,0.0049589
435.0000000,0.0120903,0.0049591
436.0000000,0.0120881,0.0049896
437.0000000,0.0121202,0.0049784
438.0000000,0.0120937,0.0049766
439.0000000,0.0120661,0.0049602
440.0000000,0.0120970,0.0049609
441.0000000,0.0121210,0.0049691
442.0000000,0.0120744,0.0049689
443.0000000,0.0120513,0.0049672
444.0000000,0.0120920,0.0049796
445.0000000,0.0120686,0.0049635
446.0000000,0.0120448,0.0049598
447.0000000,0.0121199,0.0050025
448.0000000,0.0120608,0.0049646
449.0000000,0.0121106,0.0049683
450.0000000,0.0120850,0.0049720
451.0000000,0.0120916,0.0049670
452.0000000,0.0120693,0.0049762
453.0000000,0.0120982,0.0049743
454.0000000,0.0120746,0.0049674
455.0000000,0.0120615,0.0049764
456.0000000,0.0120830,0.0049809
457.0000000,0.0120981,0.0049863
458.0000000,0.0121089,0.0049708
459.0000000,0.0120456,0.0049826
460.0000000,0.0120566,0.0049713
461.0000000,0.0120378,0.0049794
462.0000000,0.0120802,0.0049868
463.0000000,0.0120558,0.0049752
464.0000000,0.0120627,0.0049614
465.0000000,0.0120530,0.0049740
466.0000000,0.0120613,0.0049756
467.0000000,0.0120555,0.0049664
468.0000000,0.0120339,0.0049703
469.0000000,0.0120368,0.0049653
470.0000000,0.0120727,0.0049726
471.0000000,0.0120598,0.0049857
472.0000000,0.0120768,0.0049861
473.0000000,0.0120332,0.0049818
474.0000000,0.0120568,0.0049732
475.0000000,0.0120594,0.0049797
476.0000000,0.0120207,0.0049678
477.0000000,0.0120567,0.0049800
478.0000000,0.0120455,0.0049726
479.0000000,0.0120662,0.0049579
480.0000000,0.0120366,0.0049745
481.0000000,0.0121010,0.0049644
482.0000000,0.0120997,0.0049989
483.0000000,0.0120722,0.0049785
484.0000000,0.0120622,0.0049827
485.0000000,0.0120392,0.0049828
486.0000000,0.0120690,0.0049762
487.0000000,0.0120347,0.0049817
488.0000000,0.0120514,0.0049854
489.0000000,0.0120509,0.0049922
490.0000000,0.0120613,0.0049781
491.0000000,0.0120247,0.0049535
492.0000000,0.0120235,0.0049825
493.0000000,0.0120726,0.0049803
494.0000000,0.0120702,0.0049938
495.0000000,0.0120632,0.0049806
496.0000000,0.0120313,0.0049686
497.0000000,0.0120515,0.0049705
498.0000000,0.0120543,0.0049675
499.0000000,0.0120156,0.0049689
500.0000000,0.0120724,0.0049717
501.0000000,0.0120383,0.0049811
502.0000000,0.0120566,0.0049784
503.0000000,0.0120775,0.0049894
504.0000000,0.0120666,0.0049764
505.0000000,0.0120198,0.0049686
506.0000000,0.0120092,0.0049795
507.0000000,0.0120383,0.0049815
508.0000000,0.0120171,0.0049950
509.0000000,0.0120328,0.0049868
510.0000000,0.0120031,0.0049870
511.0000000,0.0120210,0.0049713
512.0000000,0.0120052,0.0049770
513.0000000,0.0119916,0.0049698
514.0000000,0.0120212,0.0049744
515.0000000,0.0119967,0.0049727
516.0000000,0.0120409,0.0049761
517.0000000,0.0120110,0.0049695
518.0000000,0.0120278,0.0049651
519.0000000,0.0120462,0.0049854
520.0000000,0.0120532,0.0049904
521.0000000,0.0120454,0.0049690
522.0000000,0.0119928,0.0049721
523.0000000,0.0120557,0.0049917
524.0000000,0.0120012,0.0049810
525.0000000,0.0120218,0.0049862
526.0000000,0.0120350,0.0049829
527.0000000,0.0120112,0.0049712
528.0000000,0.0119808,0.0049970
529.0000000,0.0120108,0.0049879
530.0000000,0.0120171,0.0049866
531.0000000,0.0120331,0.0049953
532.0000000,0.0119915,0.0049705
533.0000000,0.0120148,0.0049625
534.0000000,0.0120158,0.0049726
535.0000000,0.0120133,0.0049696
536.0000000,0.0120084,0.0049731
537.0000000,0.0120218,0.0049829
538.0000000,0.0123728,0.0050620
539.0000000,0.0120218,0.0049672
540.0000000,0.0120191,0.0049928
541.0000000,0.0120069,0.0049671
542.0000000,0.0120133,0.0049791
543.0000000,0.0120242,0.0049837
544.0000000,0.0120086,0.0049877
545.0000000,0.0120251,0.0049969
546.0000000,0.0120293,0.0050046
547.0000000,0.0120373,0.0049955
548.0000000,0.0119651,0.0049774
549.0000000,0.0119935,0.0049808
550.0000000,0.0120189,0.0049955
551.0000000,0.0119830,0.0049800
552.0000000,0.0119749,0.0049799
553.0000000,0.0119780,0.0049797
554.0000000,0.0119695,0.0049800
555.0000000,0.0119588,0.0049729
556.0000000,0.0120124,0.0049864
557.0000000,0.0119637,0.0049764
558.0000000,0.0119600,0.0049861
559.0000000,0.0120272,0.0050007
560.0000000,0.0119728,0.0049831
561.0000000,0.0120073,0.0049786
562.0000000,0.0120159,0.0049965
563.0000000,0.0119951,0.0049817
564.0000000,0.0120045,0.0049889
565.0000000,0.0119931,0.0049758
566.0000000,0.0120085,0.0049786
567.0000000,0.0120016,0.0049790
568.0000000,0.0120466,0.0049878
569.0000000,0.0119997,0.0049959
570.0000000,0.0119744,0.0049708
571.0000000,0.0119932,0.0049764
572.0000000,0.0119881,0.0049930
573.0000000,0.0119964,0.0049825
574.0000000,0.0119968,0.0050022
575.0000000,0.0120295,0.0049917
576.0000000,0.0119590,0.0049863
577.0000000,0.0119748,0.0049816
578.0000000,0.0119793,0.0049759
579.0000000,0.0120300,0.0049930
580.0000000,0.0119841,0.0049969
581.0000000,0.0119922,0.0049935
582.0000000,0.0120101,0.0049850
583.0000000,0.0119893,0.0049914
584.0000000,0.0119445,0.0049760
585.0000000,0.0119724,0.0049877
586.0000000,0.0120047,0.0049767
587.0000000,0.0119431,0.0049836
588.0000000,0.0119977,0.0049835
589.0000000,0.0119605,0.0049754
590.0000000,0.0119751,0.0049911
591.0000000,0.0119418,0.0049893
592.0000000,0.0119930,0.0049807
593.0000000,0.0119525,0.0049838
594.0000000,0.0119278,0.0049799
595.0000000,0.0119527,0.0049877
596.0000000,0.0120337,0.0050079
597.0000000,0.0119627,0.0049973
598.0000000,0.0119614,0.0049747
599.0000000,0.0119998,0.0049892
600.0000000,0.0119559,0.0049785
601.0000000,0.0119609,0.0049942
602.0000000,0.0119669,0.0050019
603.0000000,0.0119656,0.0049794
604.0000000,0.0119679,0.0049896
605.0000000,0.0119661,0.0049955
606.0000000,0.0119324,0.0049877
607.0000000,0.0119597,0.0049781
608.0000000,0.0119682,0.0049843
609.0000000,0.0120304,0.0049981
610.0000000,0.0119440,0.0049725
611.0000000,0.0119500,0.0049835
612.0000000,0.0119452,0.0049863
613.0000000,0.0119492,0.0049905
614.0000000,0.0119436,0.0049775
615.0000000,0.0119272,0.0049934
616.0000000,0.0119391,0.0049789
617.0000000,0.0119782,0.0049832
618.0000000,0.0119417,0.0049877
619.0000000,0.0119416,0.0049882
620.0000000,0.0119517,0.0049860
621.0000000,0.0119141,0.0049807
622.0000000,0.0119582,0.0049871
623.0000000,0.0119214,0.0049861
624.0000000,0.0119479,0.0049982
625.0000000,0.0119327,0.0049861
626.0000000,0.0119790,0.0049984
627.0000000,0.0119794,0.0050124
628.0000000,0.0119344,0.0049932
629.0000000,0.0119771,0.0049865
630.0000000,0.0119553,0.0050097
631.0000000,0.0119505,0.0050026
632.0000000,0.0119672,0.0049960
633.0000000,0.0119639,0.0049939
634.0000000,0.0119551,0.0049833
635.0000000,0.0119483,0.0049939
636.0000000,0.0119494,0.0049983
637.0000000,0.0119284,0.0049850
638.0000000,0.0119129,0.0049745
639.0000000,0.0119189,0.0049864
640.0000000,0.0119605,0.0050008
641.0000000,0.0119498,0.0049991
642.0000000,0.0119199,0.0049907
643.0000000,0.0119306,0.0050010
644.0000000,0.0119225,0.0049831
645.0000000,0.0119422,0.0049852
646.0000000,0.0119056,0.0049904
647.0000000,0.0119450,0.0049833
648.0000000,0.0119091,0.0049784
649.0000000,0.0119393,0.0049958
650.0000000,0.0119229,0.0049912
651.0000000,0.0119364,0.0050018
652.0000000,0.0119500,0.0049798
653.0000000,0.0119229,0.0049832
654.0000000,0.0119411,0.0050028
655.0000000,0.0119546,0.0049927
656.0000000,0.0119506,0.0049813
657.0000000,0.0119531,0.0049949
658.0000000,0.0119472,0.0049984
659.0000000,0.0119645,0.0049976
660.0000000,0.0119090,0.0049835
661.0000000,0.0119496,0.0049923
662.0000000,0.0119098,0.0049959
663.0000000,0.0119614,0.0050020
664.0000000,0.0119283,0.0049939
665.0000000,0.0119539,0.0049940
666.0000000,0.0118932,0.0049933
667.0000000,0.0119170,0.0049935
668.0000000,0.0119100,0.0049872
669.0000000,0.0119436,0.0050069
670.0000000,0.0119628,0.0049911
671.0000000,0.0119176,0.0049947
672.0000000,0.0119483,0.0049945
673.0000000,0.0119214,0.0050028
674.0000000,0.0119052,0.0049839
675.0000000,0.0119296,0.0049871
676.0000000,0.0119177,0.0049928
677.0000000,0.0120608,0.0050203
678.0000000,0.0119222,0.0049919
679.0000000,0.0119511,0.0049732
680.0000000,0.0119367,0.0050010
681.0000000,0.0119616,0.0049994
682.0000000,0.0119028,0.0049970
683.0000000,0.0119188,0.0049996
684.0000000,0.0119264,0.0049970
685.0000000,0.0119043,0.0049789
686.0000000,0.0118936,0.0049884
687.0000000,0.0118988,0.0049869
688.0000000,0.0119170,0.0049888
689.0000000,0.0119258,0.0049939
690.0000000,0.0119468,0.0049950
691.0000000,0.0118902,0.0049896
692.0000000,0.0119014,0.0049964
693.0000000,0.0119026,0.0049958
694.0000000,0.0119219,0.0049919
695.0000000,0.0119542,0.0050084
696.0000000,0.0119094,0.0049975
697.0000000,0.0118911,0.0049815
698.0000000,0.0119313,0.0050018
699.0000000,0.0119145,0.0049993
700.0000000,0.0118970,0.0049973
701.0000000,0.0118940,0.0049956
702.0000000,0.0119096,0.0050015
703.0000000,0.0118966,0.0050006
704.0000000,0.0118875,0.0049942
705.0000000,0.0118782,0.0050030
706.0000000,0.0119072,0.0049993
707.0000000,0.0119372,0.0050068
708.0000000,0.0119323,0.0049811
709.0000000,0.0118986,0.0049967
710.0000000,0.0119172,0.0049996
711.0000000,0.0119284,0.0050003
712.0000000,0.0119481,0.0050000
713.0000000,0.0119182,0.0049960
714.0000000,0.0119008,0.0049992
715.0000000,0.0118991,0.0049894
716.0000000,0.0119121,0.0049885
717.0000000,0.0119364,0.0049992
718.0000000,0.0118959,0.0050028
719.0000000,0.0118918,0.0049931
720.0000000,0.0119228,0.0049994
721.0000000,0.0119130,0.0049950
722.0000000,0.0119163,0.0050075
723.0000000,0.0119134,0.0050087
724.0000000,0.0118678,0.0049938
725.0000000,0.0119325,0.0050026
726.0000000,0.0119149,0.0050006
727.0000000,0.0118941,0.0050094
728.0000000,0.0118827,0.0049933
729.0000000,0.0118859,0.0050027
730.0000000,0.0119088,0.0050164
731.0000000,0.0118945,0.0050056
732.0000000,0.0118993,0.0050056
733.0000000,0.0119665,0.0050092
734.0000000,0.0118896,0.0050013
735.0000000,0.0118850,0.0050084
736.0000000,0.0119175,0.0050075
737.0000000,0.0118929,0.0050025
738.0000000,0.0118934,0.0049941
739.0000000,0.0118848,0.0050078
740.0000000,0.0118872,0.0049954
741.0000000,0.0118734,0.0049920
742.0000000,0.0118944,0.0050024
743.0000000,0.0118708,0.0049847
744.0000000,0.0119139,0.0049985
745.0000000,0.0118942,0.0050088
746.0000000,0.0118812,0.0050026
747.0000000,0.0119219,0.0050115
748.0000000,0.0118883,0.0050051
749.0000000,0.0118871,0.0049955
750.0000000,0.0118709,0.0050011
751.0000000,0.0119100,0.0050040
752.0000000,0.0118862,0.0049959
753.0000000,0.0119154,0.0050049
754.0000000,0.0119355,0.0050014
755.0000000,0.0118801,0.0050015
756.0000000,0.0119022,0.0049896
757.0000000,0.0118696,0.0050061
758.0000000,0.0119071,0.0050029
759.0000000,0.0118812,0.0050050
760.0000000,0.0118540,0.0049978
761.0000000,0.0119205,0.0049933
762.0000000,0.0118966,0.0050024
763.0000000,0.0118686,0.0049935
764.0000000,0.0118754,0.0049920
765.0000000,0.0119133,0.0050155
766.0000000,0.0118719,0.0050027
767.0000000,0.0118613,0.0050007
768.0000000,0.0119022,0.0050041
769.0000000,0.0118678,0.0050012
770.0000000,0.0118597,0.0050017
771.0000000,0.0119045,0.0049979
772.0000000,0.0118740,0.0050052
773.0000000,0.0119226,0.0049915
774.0000000,0.0118911,0.0049964
775.0000000,0.0118562,0.0049961
776.0000000,0.0118623,0.0049972
777.0000000,0.0119098,0.0050038
778.0000000,0.0118865,0.0050050
779.0000000,0.0118965,0.0049911
780.0000000,0.0118716,0.0050001
781.0000000,0.0118625,0.0049973
782.0000000,0.0118692,0.0049927
783.0000000,0.0119051,0.0050135
784.0000000,0.0118731,0.0050018
785.0000000,0.0118553,0.0049892
786.0000000,0.0118915,0.0050010
787.0000000,0.0118802,0.0049969
788.0000000,0.0118975,0.0050036
789.0000000,0.0118944,0.0049979
790.0000000,0.0118728,0.0049974
791.0000000,0.0119062,0.0050360
792.0000000,0.0118622,0.0049994
793.0000000,0.0118711,0.0050045
794.0000000,0.0118562,0.0049944
795.0000000,0.0118837,0.0050140
796.0000000,0.0118618,0.0049873
797.0000000,0.0118755,0.0050158
798.0000000,0.0118760,0.0050077
799.0000000,0.0118700,0.0050070
800.0000000,0.0118586,0.0050091
801.0000000,0.0119197,0.0049987
802.0000000,0.0118629,0.0049995
803.0000000,0.0119233,0.0050045
804.0000000,0.0118904,0.0050053
805.0000000,0.0118473,0.0049984
806.0000000,0.0118672,0.0050054
807.0000000,0.0118513,0.0050051
808.0000000,0.0118745,0.0050091
809.0000000,0.0118893,0.0050181
810.0000000,0.0118620,0.0050151
811.0000000,0.0119080,0.0050101
812.0000000,0.0118743,0.0049933
813.0000000,0.0118746,0.0050045
814.0000000,0.0118983,0.0050161
815.0000000,0.0118697,0.0050098
816.0000000,0.0118557,0.0050130
817.0000000,0.0118740,0.0050101
818.0000000,0.0118532,0.0049982
819.0000000,0.0118702,0.0050068
820.0000000,0.0118885,0.0050088
821.0000000,0.0118824,0.0050047
822.0000000,0.0118414,0.0050152
823.0000000,0.0118560,0.0050165
824.0000000,0.0118627,0.0050024
825.0000000,0.0118628,0.0050078
826.0000000,0.0118355,0.0050032
827.0000000,0.0118951,0.0050089
828.0000000,0.0118856,0.0050106
829.0000000,0.0118866,0.0050139
830.0000000,0.0118611,0.0049951
831.0000000,0.0118743,0.0050059
832.0000000,0.0118879,0.0050030
833.0000000,0.0118559,0.0050028
834.0000000,0.0118673,0.0050012
835.0000000,0.0118964,0.0050135
836.0000000,0.0118719,0.0050208
837.0000000,0.0118830,0.0050123
838.0000000,0.0118780,0.0050169
839.0000000,0.0118405,0.0049998
840.0000000,0.0118601,0.0050188
841.0000000,0.0118834,0.0050141
842.0000000,0.0118608,0.0049969
843.0000000,0.0118819,0.0050101
844.0000000,0.0118984,0.0050114
845.0000000,0.0118813,0.0050161
846.0000000,0.0118467,0.0050132
847.0000000,0.0118778,0.0050173
848.0000000,0.0118472,0.0050042
849.0000000,0.0118676,0.0050068
850.0000000,0.0118813,0.0050036
851.0000000,0.0119020,0.0050099
852.0000000,0.0118502,0.0050161
853.0000000,0.0118736,0.0050093
854.0000000,0.0118498,0.0049992
855.0000000,0.0123200,0.0051190
856.0000000,0.0118700,0.0050083
857.0000000,0.0118687,0.0049987
858.0000000,0.0118614,0.0050036
859.0000000,0.0118920,0.0050017
860.0000000,0.0118869,0.0050101
861.0000000,0.0118448,0.0050084
862.0000000,0.0118327,0.0049997
863.0000000,0.0118880,0.0050089
864.0000000,0.0118584,0.0050082
865.0000000,0.0118715,0.0050086
866.0000000,0.0118480,0.0050047
867.0000000,0.0118676,0.0050037
868.0000000,0.0118868,0.0050097
869.0000000,0.0118688,0.0050057
870.0000000,0.0118535,0.0050160
871.0000000,0.0118455,0.0050109
872.0000000,0.0118419,0.0050132
873.0000000,0.0118242,0.0050069
874.0000000,0.0118535,0.0050057
875.0000000,0.0118572,0.0050127
876.0000000,0.0118273,0.0050069
877.0000000,0.0118564,0.0050085
878.0000000,0.0118617,0.0050089
879.0000000,0.0118381,0.0050136
880.0000000,0.0118428,0.0050173
881.0000000,0.0118480,0.0050038
882.0000000,0.0118393,0.0050027
883.0000000,0.0118566,0.0049928
884.0000000,0.0118831,0.0050290
885.0000000,0.0118548,0.0050078
886.0000000,0.0118193,0.0050039
887.0000000,0.0118554,0.0050170
888.0000000,0.0118382,0.0050101
889.0000000,0.0118319,0.0050083
890.0000000,0.0118648,0.0049986
891.0000000,0.0118606,0.0050189
892.0000000,0.0118669,0.0050034
893.0000000,0.0118153,0.0050126
894.0000000,0.0118752,0.0050274
895.0000000,0.0118589,0.0050235
896.0000000,0.0118279,0.0050135
897.0000000,0.0118465,0.0050098
898.0000000,0.0118606,0.0050087
899.0000000,0.0118415,0.0050176
900.0000000,0.0118485,0.0050083
901.0000000,0.0118617,0.0050234
902.0000000,0.0118403,0.0050121
903.0000000,0.0118788,0.0050149
904.0000000,0.0118542,0.0050087
905.0000000,0.0118350,0.0050095
906.0000000,0.0118364,0.0050174
907.0000000,0.0118643,0.0050077
908.0000000,0.0118649,0.0050196
909.0000000,0.0118621,0.0050003
910.0000000,0.0118244,0.0050098
911.0000000,0.0118259,0.0050082
912.0000000,0.0118665,0.0050090
913.0000000,0.0118429,0.0050147
914.0000000,0.0118776,0.0050073
915.0000000,0.0118718,0.0050173
916.0000000,0.0118374,0.0050064
917.0000000,0.0118353,0.0050167
918.0000000,0.0118588,0.0050202
919.0000000,0.0118548,0.0050167
920.0000000,0.0118500,0.0050132
921.0000000,0.0118145,0.0050081
922.0000000,0.0118532,0.0050168
923.0000000,0.0118477,0.0050085
924.0000000,0.0118293,0.0050146
925.0000000,0.0118378,0.0050136
926.0000000,0.0118211,0.0050047
927.0000000,0.0118185,0.0050012
928.0000000,0.0118813,0.0050273
929.0000000,0.0118421,0.0050163
930.0000000,0.0118725,0.0050182
931.0000000,0.0118422,0.0050117
932.0000000,0.0118833,0.0050195
933.0000000,0.0118107,0.0050135
934.0000000,0.0118524,0.0050088
935.0000000,0.0118226,0.0050073
936.0000000,0.0118239,0.0050115
937.0000000,0.0118658,0.0050177
938.0000000,0.0118322,0.0050164
939.0000000,0.0118328,0.0049993
940.0000000,0.0118201,0.0050100
941.0000000,0.0118457,0.0050087
942.0000000,0.0118361,0.0050139
943.0000000,0.0118398,0.0050099
944.0000000,0.0118364,0.0050083
945.0000000,0.0118139,0.0050137
946.0000000,0.0118386,0.0050247
947.0000000,0.0119027,0.0050188
948.0000000,0.0118477,0.0050126
949.0000000,0.0118277,0.0050111
950.0000000,0.0118333,0.0050153
951.0000000,0.0118351,0.0050230
952.0000000,0.0118220,0.0050171
953.0000000,0.0118209,0.0050119
954.0000000,0.0118228,0.0050038
955.0000000,0.0118152,0.0050114
956.0000000,0.0118300,0.0050119
957.0000000,0.0118717,0.0050062
958.0000000,0.0118283,0.0050150
959.0000000,0.0118165,0.0050048
960.0000000,0.0118314,0.0050135
961.0000000,0.0118098,0.0050155
962.0000000,0.0118372,0.0050243
963.0000000,0.0118247,0.0050093
964.0000000,0.0118390,0.0050173
965.0000000,0.0118270,0.0050112
966.0000000,0.0118212,0.0050163
967.0000000,0.0118505,0.0050216
968.0000000,0.0118608,0.0050227
969.0000000,0.0118313,0.0050044
970.0000000,0.0118580,0.0050183
971.0000000,0.0118315,0.0050207
972.0000000,0.0118074,0.0050181
973.0000000,0.0118131,0.0050073
974.0000000,0.0118359,0.0050265
975.0000000,0.0118154,0.0050138
976.0000000,0.0118155,0.0050055
977.0000000,0.0118334,0.0050141
978.0000000,0.0118276,0.0050250
979.0000000,0.0118152,0.0050016
980.0000000,0.0118762,0.0050434
981.0000000,0.0118155,0.0050163
982.0000000,0.0118143,0.0050106
983.0000000,0.0118393,0.0050130
984.0000000,0.0118513,0.0050156
985.0000000,0.0118283,0.0050174
986.0000000,0.0118444,0.0050088
987.0000000,0.0118747,0.0050281
988.0000000,0.0118232,0.0050072
989.0000000,0.0118065,0.0050093
990.0000000,0.0118285,0.0050176
991.0000000,0.0118095,0.0050187
992.0000000,0.0118086,0.0050127
993.0000000,0.0118329,0.0050260
994.0000000,0.0118470,0.0050212
995.0000000,0.0118147,0.0050143
996.0000000,0.0118194,0.0050141
997.0000000,0.0118054,0.0050056
998.0000000,0.0118426,0.0050176
999.0000000,0.0118185,0.0050180
1000.0000000,0.0118348,0.0050229
1001.0000000,0.0118343,0.0050155
1002.0000000,0.0118234,0.0050265
1003.0000000,0.0118457,0.0050228
1004.0000000,0.0118097,0.0050005
1005.0000000,0.0118739,0.0050518
1006.0000000,0.0118174,0.0050208
1007.0000000,0.0118101,0.0050108
1008.0000000,0.0118422,0.0050179
1009.0000000,0.0118500,0.0050245
1010.0000000,0.0118258,0.0050127
1011.0000000,0.0118294,0.0050223
1012.0000000,0.0118489,0.0050154
1013.0000000,0.0118319,0.0050187
1014.0000000,0.0118446,0.0050154
1015.0000000,0.0118205,0.0050171
1016.0000000,0.0118363,0.0050116
1017.0000000,0.0118302,0.0050259
1018.0000000,0.0118369,0.0050233
1019.0000000,0.0118241,0.0050170
1020.0000000,0.0118085,0.0050188
1021.0000000,0.0118649,0.0050049
1022.0000000,0.0118324,0.0050134
1023.0000000,0.0118157,0.0050054
1024.0000000,0.0118214,0.0050206
1025.0000000,0.0118270,0.0050118
1026.0000000,0.0118032,0.0050157
1027.0000000,0.0117978,0.0050134
1028.0000000,0.0118579,0.0050121
1029.0000000,0.0118013,0.0050155
1030.0000000,0.0118292,0.0050165
1031.0000000,0.0118292,0.0050156
1032.0000000,0.0118985,0.0050405
1033.0000000,0.0118177,0.0050108
1034.0000000,0.0118156,0.0050229
1035.0000000,0.0118273,0.0050157
1036.0000000,0.0118299,0.0050202
1037.0000000,0.0117913,0.0050127
1038.0000000,0.0118269,0.0050201
1039.0000000,0.0118631,0.0050255
1040.0000000,0.0118277,0.0050073
1041.0000000,0.0118289,0.0050171
1042.0000000,0.0118250,0.0050032
1043.0000000,0.0118160,0.0050086
1044.0000000,0.0119487,0.0050757
1045.0000000,0.0118331,0.0050293
1046.0000000,0.0118207,0.0050222
1047.0000000,0.0118070,0.0050073
1048.0000000,0.0118092,0.0050235
1049.0000000,0.0118440,0.0050230
1050.0000000,0.0118085,0.0050203
1051.0000000,0.0118247,0.0050182
1052.0000000,0.0118090,0.0050184
1053.0000000,0.0118083,0.0050244
1054.0000000,0.0118091,0.0050218
1055.0000000,0.0117994,0.0050144
1056.0000000,0.0118245,0.0050147
1057.0000000,0.0118103,0.0050222
1058.0000000,0.0118284,0.0050160
1059.0000000,0.0118673,0.0050253
1060.0000000,0.0118229,0.0050174
1061.0000000,0.0118211,0.0050162
1062.0000000,0.0117936,0.0050145
1063.0000000,0.0118036,0.0050060
1064.0000000,0.0117995,0.0050185
1065.0000000,0.0118121,0.0050040
1066.0000000,0.0118267,0.0050198
1067.0000000,0.0117979,0.0050152
1068.0000000,0.0118048,0.0050239
1069.0000000,0.0118027,0.0050149
1070.0000000,0.0118099,0.0050258
1071.0000000,0.0118232,0.0050091
1072.0000000,0.0117958,0.0050063
1073.0000000,0.0117965,0.0050135
1074.0000000,0.0118114,0.0050242
1075.0000000,0.0118058,0.0050160
1076.0000000,0.0118097,0.0050241
1077.0000000,0.0118209,0.0050146
1078.0000000,0.0118146,0.0050144
1079.0000000,0.0118131,0.0050242
1080.0000000,0.0118151,0.0050089
1081.0000000,0.0118021,0.0050241
1082.0000000,0.0118243,0.0050204
1083.0000000,0.0118249,0.0050271
1084.0000000,0.0118016,0.0050172
1085.0000000,0.0118429,0.0050168
1086.0000000,0.0118284,0.0050231
1087.0000000,0.0118242,0.0050151
1088.0000000,0.0118099,0.0050153
1089.0000000,0.0118144,0.0050087
1090.0000000,0.0117993,0.0050241
1091.0000000,0.0117843,0.0050093
1092.0000000,0.0118206,0.0050280
1093.0000000,0.0118170,0.0050140
1094.0000000,0.0118168,0.0050257
1095.0000000,0.0118044,0.0050241
1096.0000000,0.0118061,0.0050192
1097.0000000,0.0118112,0.0050216
1098.0000000,0.0118041,0.0050183
1099.0000000,0.0118249,0.0050208
1100.0000000,0.0118209,0.0050141
1101.0000000,0.0118213,0.0050182
1102.0000000,0.0118263,0.0050143
1103.0000000,0.0118355,0.0050303
1104.0000000,0.0118077,0.0050101
1105.0000000,0.0118206,0.0050289
1106.0000000,0.0117831,0.0050139
1107.0000000,0.0118784,0.0050233
1108.0000000,0.0118084,0.0050142
1109.0000000,0.0118161,0.0050250
1110.0000000,0.0117853,0.0050178
1111.0000000,0.0118129,0.0050193
1112.0000000,0.0118012,0.0050199
1113.0000000,0.0117902,0.0050306
1114.0000000,0.0117889,0.0050174
1115.0000000,0.0118475,0.0050259
1116.0000000,0.0117981,0.0050187
1117.0000000,0.0117994,0.0050106
1118.0000000,0.0118102,0.0050265
1119.0000000,0.0118219,0.0050229
1120.0000000,0.0118267,0.0050179
1121.0000000,0.0118072,0.0050079
1122.0000000,0.0118901,0.0050341
1123.0000000,0.0118282,0.0050217
1124.0000000,0.0118029,0.0050226
1125.0000000,0.0118022,0.0050279
1126.0000000,0.0118019,0.0050173
1127.0000000,0.0118039,0.0050188
1128.0000000,0.0118293,0.0050367
1129.0000000,0.0117977,0.0050065
1130.0000000,0.0117848,0.0050171
1131.0000000,0.0118049,0.0050104
1132.0000000,0.0117905,0.0050223
1133.0000000,0.0117949,0.0050237
1134.0000000,0.0117961,0.0050204
1135.0000000,0.0118127,0.0050217
1136.0000000,0.0118155,0.0050289
1137.0000000,0.0117710,0.0050202
1138.0000000,0.0117988,0.0050204
1139.0000000,0.0118088,0.0050216
1140.0000000,0.0118029,0.0050157
1141.0000000,0.0118076,0.0050124
1142.0000000,0.0118099,0.0050299
1143.0000000,0.0118018,0.0050101
1144.0000000,0.0118061,0.0050212
1145.0000000,0.0117874,0.0050151
1146.0000000,0.0117899,0.0050135
1147.0000000,0.0118026,0.0050113
1148.0000000,0.0118109,0.0050278
1149.0000000,0.0118068,0.0050259
1150.0000000,0.0118073,0.0050170
1151.0000000,0.0117859,0.0050216
1152.0000000,0.0117795,0.0050082
1153.0000000,0.0118074,0.0050223
1154.0000000,0.0118268,0.0050144
1155.0000000,0.0117950,0.0050220
1156.0000000,0.0117961,0.0050256
1157.0000000,0.0118065,0.0050384
1158.0000000,0.0118089,0.0050078
1159.0000000,0.0118038,0.0050170
1160.0000000,0.0118198,0.0050162
1161.0000000,0.0118225,0.0050204
1162.0000000,0.0117825,0.0050142
1163.0000000,0.0118134,0.0050246
1164.0000000,0.0117856,0.0050317
1165.0000000,0.0117786,0.0050118
1166.0000000,0.0117698,0.0050166
1167.0000000,0.0117795,0.0050173
1168.0000000,0.0117796,0.0050224
1169.0000000,0.0117814,0.0050132
1170.0000000,0.0117872,0.0050121
1171.0000000,0.0118037,0.0050238
1172.0000000,0.0118065,0.0050208
1173.0000000,0.0118488,0.0050433
1174.0000000,0.0117933,0.0050255
1175.0000000,0.0118078,0.0050204
1176.0000000,0.0117881,0.0050261
1177.0000000,0.0117873,0.0050196
1178.0000000,0.0117840,0.0050115
1179.0000000,0.0118015,0.0050141
1180.0000000,0.0117890,0.0050170
1181.0000000,0.0117776,0.0050200
1182.0000000,0.0118143,0.0050231
1183.0000000,0.0117695,0.0050142
1184.0000000,0.0117632,0.0050163
1185.0000000,0.0117891,0.0050213
1186.0000000,0.0118204,0.0050277
1187.0000000,0.0117775,0.0050130
1188.0000000,0.0117983,0.0050163
1189.0000000,0.0118098,0.0050249
1190.0000000,0.0117805,0.0050101
1191.0000000,0.0118331,0.0050140
1192.0000000,0.0117823,0.0050162
1193.0000000,0.0117875,0.0050187
1194.0000000,0.0118118,0.0050259
1195.0000000,0.0117744,0.0050142
1196.0000000,0.0118335,0.0050282
1197.0000000,0.0117718,0.0050126
1198.0000000,0.0117791,0.0050208
1199.0000000,0.0117834,0.0050137
1200.0000000,0.0117811,0.0050163
1201.0000000,0.0117824,0.0050052
1202.0000000,0.0117998,0.0050308
1203.0000000,0.0117988,0.0050251
1204.0000000,0.0117960,0.0050275
1205.0000000,0.0117941,0.0050141
1206.0000000,0.0118070,0.0050192
1207.0000000,0.0117884,0.0050300
1208.0000000,0.0118049,0.0050243
1209.0000000,0.0118157,0.0050303
1210.0000000,0.0118114,0.0050159
1211.0000000,0.0117746,0.0050188
1212.0000000,0.0117974,0.0050220
1213.0000000,0.0118319,0.0050301
1214.0000000,0.0117955,0.0050364
1215.0000000,0.0118087,0.0050235
1216.0000000,0.0117723,0.0050183
1217.0000000,0.0118292,0.0050326
1218.0000000,0.0117964,0.0050071
1219.0000000,0.0117785,0.0050278
1220.0000000,0.0117741,0.0050134
1221.0000000,0.0118223,0.0050339
1222.0000000,0.0117818,0.0050250
1223.0000000,0.0118032,0.0050291
1224.0000000,0.0117732,0.0050292
1225.0000000,0.0118144,0.0050107
1226.0000000,0.0118096,0.0050142
1227.0000000,0.0118082,0.0050377
1228.0000000,0.0118234,0.0050316
1229.0000000,0.0117967,0.0050167
1230.0000000,0.0117720,0.0050241
1231.0000000,0.0117878,0.0050271
1232.0000000,0.0117777,0.0050224
1233.0000000,0.0117920,0.0050213
1234.0000000,0.0117977,0.0050217
1235.0000000,0.0117994,0.0050245
1236.0000000,0.0117840,0.0050084
1237.0000000,0.0118003,0.0050245
1238.0000000,0.0117900,0.0050253
1239.0000000,0.0117933,0.0050297
1240.0000000,0.0117968,0.0050357
1241.0000000,0.0117745,0.0050240
1242.0000000,0.0117986,0.0050250
1243.0000000,0.0117833,0.0050204
1244.0000000,0.0118048,0.0050309
1245.0000000,0.0117908,0.0050186
1246.0000000,0.0117747,0.0050219
1247.0000000,0.0118088,0.0050112
1248.0000000,0.0117799,0.0050188
1249.0000000,0.0117830,0.0050264
1250.0000000,0.0118010,0.0050246
1251.0000000,0.0117722,0.0050336
1252.0000000,0.0117951,0.0050215
1253.0000000,0.0117904,0.0050219
1254.0000000,0.0117818,0.0050243
1255.0000000,0.0117987,0.0050284
1256.0000000,0.0117651,0.0050147
1257.0000000,0.0117846,0.0050277
1258.0000000,0.0117982,0.0050281
1259.0000000,0.0118299,0.0050262
1260.0000000,0.0118032,0.0050233
1261.0000000,0.0117953,0.0050271
1262.0000000,0.0118021,0.0050246
1263.0000000,0.0117800,0.0050236
1264.0000000,0.0118855,0.0050308
1265.0000000,0.0118018,0.0050310
1266.0000000,0.0118003,0.0050232
1267.0000000,0.0117697,0.0050210
1268.0000000,0.0117828,0.0050197
1269.0000000,0.0117843,0.0050283
1270.0000000,0.0117903,0.0050232
1271.0000000,0.0118094,0.0050188
1272.0000000,0.0118061,0.0050161
1273.0000000,0.0117999,0.0050291
1274.0000000,0.0117998,0.0050319
1275.0000000,0.0117981,0.0050255
1276.0000000,0.0117964,0.0050199
1277.0000000,0.0118009,0.0050319
1278.0000000,0.0117731,0.0050309
1279.0000000,0.0117873,0.0050070
1280.0000000,0.0117962,0.0050173
1281.0000000,0.0117734,0.0050217
1282.0000000,0.0117901,0.0050312
1283.0000000,0.0117859,0.0050214
1284.0000000,0.0117739,0.0050250
1285.0000000,0.0117778,0.0050187


==> data/mse-vae_circ-ThreeGPP-enc_var-noisy-128rx-3p-lat-16.txt <==
ep,mse_m,mse_s
1.0000000,0.0780470,0.0186651
2.0000000,0.0675320,0.0179604
3.0000000,0.0563645,0.0169367
4.0000000,0.0500852,0.0148686
5.0000000,0.0467014,0.0134801
6.0000000,0.0427646,0.0130942
7.0000000,0.0408663,0.0123509
8.0000000,0.0396556,0.0120011
9.0000000,0.0383316,0.0114829
10.0000000,0.0371527,0.0109620
11.0000000,0.0362914,0.0107004
12.0000000,0.0357737,0.0104581
13.0000000,0.0352320,0.0103833
14.0000000,0.0349277,0.0101753
15.0000000,0.0346039,0.0101158
16.0000000,0.0343097,0.0100976
17.0000000,0.0341280,0.0099922
18.0000000,0.0338564,0.0098381
19.0000000,0.0335120,0.0098144
20.0000000,0.0333586,0.0096864
21.0000000,0.0332388,0.0096285
22.0000000,0.0330038,0.0096548
23.0000000,0.0328794,0.0095913
24.0000000,0.0328173,0.0095147
25.0000000,0.0326964,0.0094717
26.0000000,0.0325300,0.0095131
27.0000000,0.0324823,0.0093835
28.0000000,0.0323942,0.0094240
29.0000000,0.0322602,0.0094386
30.0000000,0.0322845,0.0093964
31.0000000,0.0322663,0.0094696
32.0000000,0.0320649,0.0093827
33.0000000,0.0321554,0.0093502
34.0000000,0.0319583,0.0092749
35.0000000,0.0318941,0.0093131
36.0000000,0.0320234,0.0092422
37.0000000,0.0317838,0.0093509
38.0000000,0.0317141,0.0092948
39.0000000,0.0317121,0.0092652
40.0000000,0.0317036,0.0091924
41.0000000,0.0316348,0.0092184
42.0000000,0.0316903,0.0091911
43.0000000,0.0315986,0.0091371
44.0000000,0.0316747,0.0091508
45.0000000,0.0314638,0.0092128
46.0000000,0.0314558,0.0091144
47.0000000,0.0314832,0.0091172
48.0000000,0.0313183,0.0091653
49.0000000,0.0314975,0.0090544
50.0000000,0.0313209,0.0090499
51.0000000,0.0312604,0.0090710
52.0000000,0.0312072,0.0090473
53.0000000,0.0312219,0.0090509
54.0000000,0.0311991,0.0090162
55.0000000,0.0311248,0.0090512
56.0000000,0.0311294,0.0090027
57.0000000,0.0310712,0.0090548
58.0000000,0.0311574,0.0089774
59.0000000,0.0310449,0.0089811
60.0000000,0.0310488,0.0089535
61.0000000,0.0309634,0.0089865
62.0000000,0.0310300,0.0089364
63.0000000,0.0308009,0.0089558
64.0000000,0.0308134,0.0089750
65.0000000,0.0307457,0.0090069
66.0000000,0.0308329,0.0089371
67.0000000,0.0308653,0.0089357
68.0000000,0.0307474,0.0089673
69.0000000,0.0307186,0.0089395
70.0000000,0.0307006,0.0088886
71.0000000,0.0306719,0.0089217
72.0000000,0.0307274,0.0088796
73.0000000,0.0307723,0.0088711
74.0000000,0.0306324,0.0088764
75.0000000,0.0304874,0.0089119
76.0000000,0.0305788,0.0088779
77.0000000,0.0306244,0.0088495
78.0000000,0.0305220,0.0088786
79.0000000,0.0305230,0.0088887
80.0000000,0.0304538,0.0088425
81.0000000,0.0303749,0.0089110
82.0000000,0.0304332,0.0088297
83.0000000,0.0303318,0.0088461
84.0000000,0.0303283,0.0088354
85.0000000,0.0303178,0.0088611
86.0000000,0.0302248,0.0088193
87.0000000,0.0303384,0.0087976
88.0000000,0.0302409,0.0087908
89.0000000,0.0302043,0.0088405
90.0000000,0.0302519,0.0087906
91.0000000,0.0301470,0.0087869
92.0000000,0.0301854,0.0088080
93.0000000,0.0300774,0.0087770
94.0000000,0.0301753,0.0087248
95.0000000,0.0301694,0.0087149
96.0000000,0.0302244,0.0087774
97.0000000,0.0301412,0.0087546
98.0000000,0.0300704,0.0087516
99.0000000,0.0300040,0.0087356
100.0000000,0.0299497,0.0087521
101.0000000,0.0301171,0.0087176
102.0000000,0.0299678,0.0087495
103.0000000,0.0300519,0.0086823
104.0000000,0.0299390,0.0087010
105.0000000,0.0300405,0.0087090
106.0000000,0.0298951,0.0087531
107.0000000,0.0299195,0.0087177
108.0000000,0.0299785,0.0086612
109.0000000,0.0298909,0.0087253
110.0000000,0.0299204,0.0087038
111.0000000,0.0299094,0.0087039
112.0000000,0.0298260,0.0086879
113.0000000,0.0298176,0.0086664
114.0000000,0.0297943,0.0086548
115.0000000,0.0297569,0.0086675
116.0000000,0.0297412,0.0086539
117.0000000,0.0300193,0.0086628
118.0000000,0.0296643,0.0086441
119.0000000,0.0297722,0.0086643
120.0000000,0.0297638,0.0086722
121.0000000,0.0297293,0.0086441
122.0000000,0.0296830,0.0086434
123.0000000,0.0297573,0.0086623
124.0000000,0.0296956,0.0086497
125.0000000,0.0297889,0.0086214
126.0000000,0.0296334,0.0086314
127.0000000,0.0296774,0.0086308
128.0000000,0.0296179,0.0086370
129.0000000,0.0296216,0.0086201
130.0000000,0.0297708,0.0086662
131.0000000,0.0295895,0.0086248
132.0000000,0.0296510,0.0086116
133.0000000,0.0296057,0.0086245
134.0000000,0.0295378,0.0086236
135.0000000,0.0295185,0.0085912
136.0000000,0.0296161,0.0086025
137.0000000,0.0295302,0.0085910
138.0000000,0.0294937,0.0086123
139.0000000,0.0295288,0.0086403
140.0000000,0.0295340,0.0086159
141.0000000,0.0295945,0.0086458
142.0000000,0.0294847,0.0085909
143.0000000,0.0296009,0.0086570
144.0000000,0.0295454,0.0086131
145.0000000,0.0294396,0.0086275
146.0000000,0.0294101,0.0085792
147.0000000,0.0293923,0.0086170
148.0000000,0.0294731,0.0085917
149.0000000,0.0293472,0.0086219
150.0000000,0.0294032,0.0086109
151.0000000,0.0294212,0.0085592
152.0000000,0.0294532,0.0085672
153.0000000,0.0293814,0.0085958
154.0000000,0.0294328,0.0085481
155.0000000,0.0293492,0.0085607
156.0000000,0.0294404,0.0085606
157.0000000,0.0294238,0.0086053
158.0000000,0.0293415,0.0085487
159.0000000,0.0293026,0.0085768
160.0000000,0.0294321,0.0085552
161.0000000,0.0293800,0.0085467
162.0000000,0.0293732,0.0085190
163.0000000,0.0293227,0.0085627
164.0000000,0.0293250,0.0085693
165.0000000,0.0293832,0.0085425
166.0000000,0.0293011,0.0085424
167.0000000,0.0292884,0.0085462
168.0000000,0.0292718,0.0085621
169.0000000,0.0292399,0.0085318
170.0000000,0.0292783,0.0085628
171.0000000,0.0292615,0.0085396
172.0000000,0.0292830,0.0085424
173.0000000,0.0292909,0.0085373
174.0000000,0.0292190,0.0085390
175.0000000,0.0292528,0.0085111
176.0000000,0.0293202,0.0085240
177.0000000,0.0292138,0.0085218
178.0000000,0.0292964,0.0085089
179.0000000,0.0291561,0.0085549
180.0000000,0.0292368,0.0085405
181.0000000,0.0291706,0.0085305
182.0000000,0.0291908,0.0085583
183.0000000,0.0291468,0.0086394
184.0000000,0.0291923,0.0085215
185.0000000,0.0291716,0.0085376
186.0000000,0.0292109,0.0085088
187.0000000,0.0292201,0.0084953
188.0000000,0.0291825,0.0084980
189.0000000,0.0292123,0.0084984
190.0000000,0.0291831,0.0085501
191.0000000,0.0292582,0.0085131
192.0000000,0.0292178,0.0084919
193.0000000,0.0290820,0.0085112
194.0000000,0.0291622,0.0084929
195.0000000,0.0291365,0.0085112
196.0000000,0.0291645,0.0084811
197.0000000,0.0291830,0.0084876
198.0000000,0.0291654,0.0085245
199.0000000,0.0290889,0.0085607
200.0000000,0.0291730,0.0084909
201.0000000,0.0291328,0.0085115
202.0000000,0.0290771,0.0085234
203.0000000,0.0290711,0.0085006
204.0000000,0.0291256,0.0085291
205.0000000,0.0290970,0.0084866
206.0000000,0.0291330,0.0085179
207.0000000,0.0290611,0.0085289
208.0000000,0.0290456,0.0084418
209.0000000,0.0290720,0.0085181
210.0000000,0.0290664,0.0084715
211.0000000,0.0291745,0.0084773
212.0000000,0.0290820,0.0084479
213.0000000,0.0290367,0.0085361
214.0000000,0.0290513,0.0085136
215.0000000,0.0290309,0.0084706
216.0000000,0.0290883,0.0084735
217.0000000,0.0290701,0.0085461
218.0000000,0.0291139,0.0084538
219.0000000,0.0290195,0.0084689
220.0000000,0.0289685,0.0085050
221.0000000,0.0290365,0.0084882
222.0000000,0.0290810,0.0084968
223.0000000,0.0289263,0.0085436
224.0000000,0.0289988,0.0085307
225.0000000,0.0290270,0.0084664
226.0000000,0.0290636,0.0084626
227.0000000,0.0289865,0.0084577
228.0000000,0.0290397,0.0084957
229.0000000,0.0289335,0.0084653
230.0000000,0.0289779,0.0084492
231.0000000,0.0290140,0.0084693
232.0000000,0.0290297,0.0084904
233.0000000,0.0290501,0.0084621
234.0000000,0.0289756,0.0084979
235.0000000,0.0289588,0.0084760
236.0000000,0.0289830,0.0084638
237.0000000,0.0289651,0.0084929
238.0000000,0.0290204,0.0084624
239.0000000,0.0289901,0.0084474
240.0000000,0.0289772,0.0084509
241.0000000,0.0289433,0.0084328
242.0000000,0.0289200,0.0084992
243.0000000,0.0289036,0.0084597
244.0000000,0.0289024,0.0084836
245.0000000,0.0289405,0.0084642
246.0000000,0.0289065,0.0084766
247.0000000,0.0289214,0.0084928
248.0000000,0.0289521,0.0084807
249.0000000,0.0289337,0.0084553
250.0000000,0.0289590,0.0084465
251.0000000,0.0289338,0.0084892
252.0000000,0.0288784,0.0084700
253.0000000,0.0289263,0.0084326
254.0000000,0.0288558,0.0084785
255.0000000,0.0288724,0.0084715
256.0000000,0.0288866,0.0084604
257.0000000,0.0289918,0.0084072
258.0000000,0.0288661,0.0084683
259.0000000,0.0288974,0.0084363
260.0000000,0.0289526,0.0084293
261.0000000,0.0288739,0.0084302
262.0000000,0.0289212,0.0084394
263.0000000,0.0289238,0.0084437
264.0000000,0.0288574,0.0084623
265.0000000,0.0288931,0.0084485
266.0000000,0.0288928,0.0084571
267.0000000,0.0289237,0.0084524
268.0000000,0.0288043,0.0084969
269.0000000,0.0288368,0.0084515
270.0000000,0.0288934,0.0085246
271.0000000,0.0288598,0.0084315
272.0000000,0.0289090,0.0084586
273.0000000,0.0288922,0.0084585
274.0000000,0.0289181,0.0084537
275.0000000,0.0289259,0.0084259
276.0000000,0.0289460,0.0084566
277.0000000,0.0288722,0.0084597
278.0000000,0.0288339,0.0084578
279.0000000,0.0287967,0.0085027
280.0000000,0.0288734,0.0084985
281.0000000,0.0287777,0.0084430
282.0000000,0.0288066,0.0084619
283.0000000,0.0288591,0.0084756
284.0000000,0.0287764,0.0084562
285.0000000,0.0288968,0.0084114
286.0000000,0.0288141,0.0084469
287.0000000,0.0288585,0.0084481
288.0000000,0.0288520,0.0083827
289.0000000,0.0287893,0.0084581
290.0000000,0.0287696,0.0084868
291.0000000,0.0288076,0.0084460
292.0000000,0.0287748,0.0085319
293.0000000,0.0288441,0.0084450
294.0000000,0.0287940,0.0084535
295.0000000,0.0287412,0.0084492
296.0000000,0.0288137,0.0084418
297.0000000,0.0287836,0.0084275
298.0000000,0.0287935,0.0084464
299.0000000,0.0288240,0.0084217
300.0000000,0.0287635,0.0084619
301.0000000,0.0287512,0.0084188
302.0000000,0.0287993,0.0084968
303.0000000,0.0288449,0.0083973
304.0000000,0.0286869,0.0084586
305.0000000,0.0287716,0.0084222
306.0000000,0.0287298,0.0084403
307.0000000,0.0287473,0.0084293
308.0000000,0.0288193,0.0084672
309.0000000,0.0287647,0.0084242
310.0000000,0.0287672,0.0084226
311.0000000,0.0287222,0.0084458
312.0000000,0.0287453,0.0084371
313.0000000,0.0288330,0.0084319
314.0000000,0.0288390,0.0084329
315.0000000,0.0287553,0.0084374
316.0000000,0.0287916,0.0083980
317.0000000,0.0287143,0.0084188
318.0000000,0.0287558,0.0084120
319.0000000,0.0288136,0.0084429
320.0000000,0.0286837,0.0084589
321.0000000,0.0287388,0.0084806
322.0000000,0.0286933,0.0084435
323.0000000,0.0287845,0.0084468
324.0000000,0.0287017,0.0084690
325.0000000,0.0287040,0.0084422
326.0000000,0.0287361,0.0084278
327.0000000,0.0287530,0.0083953
328.0000000,0.0287173,0.0084549
329.0000000,0.0287073,0.0084470
330.0000000,0.0286775,0.0084163
331.0000000,0.0287058,0.0084342
332.0000000,0.0287612,0.0084003
333.0000000,0.0287148,0.0084785
334.0000000,0.0287612,0.0084698
335.0000000,0.0287537,0.0084184
336.0000000,0.0288474,0.0083874
337.0000000,0.0286609,0.0084681
338.0000000,0.0286602,0.0084990
339.0000000,0.0286496,0.0084994
340.0000000,0.0286855,0.0084419
341.0000000,0.0286676,0.0084977
342.0000000,0.0286365,0.0084602
343.0000000,0.0286693,0.0084536
344.0000000,0.0286930,0.0084259
345.0000000,0.0286864,0.0084692
346.0000000,0.0287380,0.0084093
347.0000000,0.0287120,0.0084234
348.0000000,0.0286352,0.0084484
349.0000000,0.0286235,0.0084771
350.0000000,0.0286971,0.0084200
351.0000000,0.0287185,0.0084732
352.0000000,0.0287202,0.0084761
353.0000000,0.0286851,0.0083958
354.0000000,0.0286616,0.0084868
355.0000000,0.0286837,0.0084549
356.0000000,0.0286162,0.0084743
357.0000000,0.0286953,0.0084354
358.0000000,0.0286475,0.0084345
359.0000000,0.0286581,0.0084006
360.0000000,0.0286477,0.0084343
361.0000000,0.0286645,0.0083994
362.0000000,0.0287750,0.0083913
363.0000000,0.0287204,0.0084452
364.0000000,0.0286890,0.0084869
365.0000000,0.0286279,0.0084260
366.0000000,0.0286419,0.0084228
367.0000000,0.0286149,0.0084721
368.0000000,0.0287337,0.0084266
369.0000000,0.0286122,0.0084310
370.0000000,0.0286422,0.0084529
371.0000000,0.0286144,0.0084414
372.0000000,0.0286354,0.0084759
373.0000000,0.0286368,0.0084035
374.0000000,0.0285963,0.0084969
375.0000000,0.0286812,0.0083955
376.0000000,0.0287404,0.0084414
377.0000000,0.0287184,0.0083812
378.0000000,0.0285701,0.0084268
379.0000000,0.0285852,0.0084058
380.0000000,0.0287133,0.0083853
381.0000000,0.0286609,0.0084329
382.0000000,0.0286700,0.0084335
383.0000000,0.0286240,0.0084371
384.0000000,0.0286380,0.0084446
385.0000000,0.0285614,0.0084281
386.0000000,0.0286769,0.0084014
387.0000000,0.0286260,0.0084030
388.0000000,0.0286056,0.0083908
389.0000000,0.0285424,0.0084406
390.0000000,0.0286657,0.0084340
391.0000000,0.0287183,0.0084177
392.0000000,0.0286654,0.0083966
393.0000000,0.0285676,0.0084472
394.0000000,0.0285837,0.0084713
395.0000000,0.0286401,0.0084303
396.0000000,0.0286044,0.0083826
397.0000000,0.0286983,0.0084389
398.0000000,0.0286174,0.0083994
399.0000000,0.0285674,0.0084330
400.0000000,0.0286724,0.0084099
401.0000000,0.0286066,0.0085434
402.0000000,0.0286331,0.0083901
403.0000000,0.0286339,0.0084062
404.0000000,0.0286064,0.0084915
405.0000000,0.0287022,0.0083566
406.0000000,0.0286056,0.0084555
407.0000000,0.0285392,0.0084346
408.0000000,0.0285773,0.0084095
409.0000000,0.0286245,0.0085336
410.0000000,0.0286336,0.0084172
411.0000000,0.0285833,0.0083988
412.0000000,0.0286845,0.0084022
413.0000000,0.0286024,0.0084228
414.0000000,0.0285660,0.0084306
415.0000000,0.0284931,0.0083955
416.0000000,0.0286262,0.0084188
417.0000000,0.0285209,0.0084316
418.0000000,0.0285340,0.0083981
419.0000000,0.0285741,0.0084170
420.0000000,0.0285249,0.0084487
421.0000000,0.0285483,0.0084436
422.0000000,0.0286446,0.0084397
423.0000000,0.0285732,0.0084341
424.0000000,0.0285961,0.0084016
425.0000000,0.0285451,0.0083999
426.0000000,0.0285480,0.0085788
427.0000000,0.0286246,0.0083957
428.0000000,0.0284932,0.0084623
429.0000000,0.0285134,0.0084370
430.0000000,0.0285524,0.0084748
431.0000000,0.0286367,0.0083686
432.0000000,0.0285106,0.0084084
433.0000000,0.0284743,0.0084224
434.0000000,0.0285982,0.0084113
435.0000000,0.0285365,0.0083916
436.0000000,0.0285225,0.0084220
437.0000000,0.0285872,0.0083937
438.0000000,0.0286540,0.0083483
439.0000000,0.0285537,0.0083859
440.0000000,0.0285337,0.0083905
441.0000000,0.0286108,0.0083691
442.0000000,0.0285273,0.0084782
443.0000000,0.0285857,0.0083885
444.0000000,0.0284367,0.0084114
445.0000000,0.0285715,0.0084239
446.0000000,0.0285407,0.0084303
447.0000000,0.0284820,0.0084310
448.0000000,0.0284814,0.0084437
449.0000000,0.0285096,0.0084496
450.0000000,0.0285451,0.0083682
451.0000000,0.0284934,0.0084571
452.0000000,0.0285671,0.0084175
453.0000000,0.0285357,0.0084617
454.0000000,0.0285974,0.0083818
455.0000000,0.0285063,0.0084034
456.0000000,0.0284691,0.0084005
457.0000000,0.0286351,0.0083531
458.0000000,0.0285829,0.0083895
459.0000000,0.0284769,0.0084416
460.0000000,0.0285079,0.0084273
461.0000000,0.0285524,0.0084063
462.0000000,0.0284818,0.0084226
463.0000000,0.0284475,0.0083742
464.0000000,0.0285198,0.0083989
465.0000000,0.0284822,0.0084089
466.0000000,0.0285052,0.0084488
467.0000000,0.0284799,0.0084108
468.0000000,0.0285413,0.0083965
469.0000000,0.0284544,0.0084141
470.0000000,0.0284789,0.0084107
471.0000000,0.0284500,0.0084176
472.0000000,0.0285686,0.0083787
473.0000000,0.0284474,0.0084377
474.0000000,0.0284714,0.0083834
475.0000000,0.0285996,0.0083433
476.0000000,0.0284819,0.0083733
477.0000000,0.0285499,0.0084297
478.0000000,0.0284488,0.0083859
479.0000000,0.0285518,0.0084120
480.0000000,0.0283805,0.0083806
481.0000000,0.0285850,0.0084383
482.0000000,0.0284651,0.0084208
483.0000000,0.0285141,0.0085235
484.0000000,0.0285046,0.0084212
485.0000000,0.0284490,0.0083759
486.0000000,0.0284522,0.0083838
487.0000000,0.0285440,0.0083653
488.0000000,0.0284775,0.0083672
489.0000000,0.0284567,0.0083770
490.0000000,0.0284300,0.0084570
491.0000000,0.0284140,0.0084573
492.0000000,0.0284385,0.0083632
493.0000000,0.0285219,0.0083911
494.0000000,0.0285736,0.0083935
495.0000000,0.0284785,0.0083786
496.0000000,0.0284496,0.0084143
497.0000000,0.0283851,0.0084771
498.0000000,0.0284105,0.0084248
499.0000000,0.0284464,0.0083858
500.0000000,0.0284080,0.0083867
501.0000000,0.0284495,0.0083871
502.0000000,0.0284161,0.0084216
503.0000000,0.0285072,0.0084425
504.0000000,0.0283835,0.0083987
505.0000000,0.0284490,0.0084185
506.0000000,0.0284511,0.0083669
507.0000000,0.0284240,0.0083843
508.0000000,0.0283989,0.0083976
509.0000000,0.0284943,0.0083780
510.0000000,0.0284014,0.0084142
511.0000000,0.0284252,0.0084156
512.0000000,0.0283817,0.0083632
513.0000000,0.0284685,0.0083594
514.0000000,0.0284662,0.0083752
515.0000000,0.0284098,0.0083832
516.0000000,0.0283253,0.0084376
517.0000000,0.0284107,0.0083844
518.0000000,0.0284292,0.0083742
519.0000000,0.0283778,0.0084250
520.0000000,0.0284132,0.0083913
521.0000000,0.0283799,0.0083660
522.0000000,0.0283845,0.0083985
523.0000000,0.0284008,0.0084059
524.0000000,0.0283674,0.0084203
525.0000000,0.0283883,0.0084112
526.0000000,0.0284458,0.0083425
527.0000000,0.0284124,0.0083877
528.0000000,0.0284412,0.0083858
529.0000000,0.0284582,0.0083788
530.0000000,0.0283663,0.0083964
531.0000000,0.0284291,0.0083931
532.0000000,0.0284274,0.0084162
533.0000000,0.0284744,0.0084334
534.0000000,0.0285174,0.0083770
535.0000000,0.0283903,0.0084185
536.0000000,0.0283771,0.0084475
537.0000000,0.0283440,0.0084098
538.0000000,0.0283418,0.0083911
539.0000000,0.0283933,0.0083602
540.0000000,0.0284175,0.0084101
541.0000000,0.0283248,0.0084223
542.0000000,0.0284021,0.0084365
543.0000000,0.0283253,0.0083666
544.0000000,0.0283453,0.0083746
545.0000000,0.0283730,0.0084064
546.0000000,0.0284675,0.0083343
547.0000000,0.0283562,0.0083867
548.0000000,0.0284056,0.0084325
549.0000000,0.0283739,0.0083833
550.0000000,0.0283653,0.0083716
551.0000000,0.0283826,0.0084438
552.0000000,0.0284499,0.0083607
553.0000000,0.0283897,0.0084037
554.0000000,0.0283575,0.0084175
555.0000000,0.0283502,0.0083760
556.0000000,0.0283418,0.0084415
557.0000000,0.0284642,0.0083811
558.0000000,0.0283346,0.0084052
559.0000000,0.0283516,0.0083765
560.0000000,0.0283438,0.0083782
561.0000000,0.0283365,0.0083856
562.0000000,0.0283671,0.0083998
563.0000000,0.0283923,0.0083802
564.0000000,0.0283502,0.0083824
565.0000000,0.0284026,0.0083374
566.0000000,0.0284043,0.0083391
567.0000000,0.0284821,0.0083844
568.0000000,0.0283719,0.0084136
569.0000000,0.0283538,0.0083697
570.0000000,0.0283508,0.0083394
571.0000000,0.0283801,0.0084915
572.0000000,0.0283373,0.0083677
573.0000000,0.0283642,0.0083894
574.0000000,0.0283204,0.0084258
575.0000000,0.0285473,0.0083450
576.0000000,0.0285786,0.0086495
577.0000000,0.0283188,0.0084335
578.0000000,0.0283363,0.0084496
579.0000000,0.0284435,0.0083732
580.0000000,0.0285548,0.0083385
581.0000000,0.0282907,0.0083915
582.0000000,0.0283266,0.0083601
583.0000000,0.0283536,0.0084197
584.0000000,0.0283020,0.0083745
585.0000000,0.0283643,0.0083448
586.0000000,0.0283473,0.0083882
587.0000000,0.0283141,0.0083765
588.0000000,0.0283701,0.0083400
589.0000000,0.0283358,0.0083600
590.0000000,0.0283236,0.0083969
591.0000000,0.0283874,0.0083583
592.0000000,0.0283177,0.0083646
593.0000000,0.0283668,0.0083729
594.0000000,0.0283428,0.0084285
595.0000000,0.0283516,0.0083942
596.0000000,0.0282797,0.0084218
597.0000000,0.0283028,0.0084159
598.0000000,0.0283461,0.0084275
599.0000000,0.0283688,0.0084162
600.0000000,0.0284440,0.0083600
601.0000000,0.0283273,0.0083373
602.0000000,0.0282958,0.0083718
603.0000000,0.0282888,0.0083822
604.0000000,0.0283005,0.0083559
605.0000000,0.0283852,0.0083667
606.0000000,0.0283148,0.0084311
607.0000000,0.0283492,0.0083748
608.0000000,0.0283118,0.0083535
609.0000000,0.0283579,0.0083289
610.0000000,0.0283191,0.0083638
611.0000000,0.0283194,0.0083791
612.0000000,0.0284920,0.0083475
613.0000000,0.0283174,0.0083955
614.0000000,0.0282907,0.0083886
615.0000000,0.0282951,0.0083846
616.0000000,0.0282802,0.0083952
617.0000000,0.0283212,0.0083657
618.0000000,0.0283137,0.0083851
619.0000000,0.0282938,0.0084254
620.0000000,0.0283116,0.0084160
621.0000000,0.0283645,0.0083640
622.0000000,0.0283219,0.0083283
623.0000000,0.0283314,0.0083626
624.0000000,0.0283036,0.0084248
625.0000000,0.0283254,0.0083596
626.0000000,0.0282674,0.0083709
627.0000000,0.0282725,0.0083958
628.0000000,0.0282586,0.0084216
629.0000000,0.0283593,0.0083349
630.0000000,0.0283917,0.0083871
631.0000000,0.0282803,0.0083758
632.0000000,0.0283276,0.0083573
633.0000000,0.0283132,0.0083741
634.0000000,0.0283298,0.0083532
635.0000000,0.0284424,0.0083756
636.0000000,0.0282843,0.0084398
637.0000000,0.0283269,0.0083810
638.0000000,0.0282590,0.0083252
639.0000000,0.0282986,0.0083952
640.0000000,0.0282650,0.0084255
641.0000000,0.0283269,0.0083756
642.0000000,0.0282723,0.0083913
643.0000000,0.0282912,0.0083306
644.0000000,0.0282434,0.0084177
645.0000000,0.0282659,0.0084027
646.0000000,0.0282945,0.0083597
647.0000000,0.0282714,0.0083500
648.0000000,0.0283078,0.0083681
649.0000000,0.0282665,0.0083881
650.0000000,0.0282709,0.0084252
651.0000000,0.0283105,0.0083640
652.0000000,0.0282550,0.0083942
653.0000000,0.0282726,0.0083923
654.0000000,0.0282216,0.0083679
655.0000000,0.0283014,0.0083511
656.0000000,0.0283077,0.0083644
657.0000000,0.0282390,0.0083664
658.0000000,0.0282681,0.0083681
659.0000000,0.0282316,0.0083748
660.0000000,0.0283714,0.0083620
661.0000000,0.0282425,0.0083418
662.0000000,0.0282896,0.0083806
663.0000000,0.0282638,0.0083748
664.0000000,0.0282371,0.0084017
665.0000000,0.0282087,0.0083873
666.0000000,0.0282587,0.0083769
667.0000000,0.0282591,0.0083617
668.0000000,0.0282770,0.0084015
669.0000000,0.0283052,0.0083632
670.0000000,0.0282600,0.0084235
671.0000000,0.0282328,0.0083863
672.0000000,0.0283121,0.0084375
673.0000000,0.0282215,0.0084006
674.0000000,0.0282237,0.0083886
675.0000000,0.0282307,0.0084438
676.0000000,0.0283484,0.0083633
677.0000000,0.0283421,0.0083216
678.0000000,0.0283014,0.0083458
679.0000000,0.0283448,0.0083384
680.0000000,0.0281778,0.0083483
681.0000000,0.0282771,0.0083240
682.0000000,0.0282732,0.0083593
683.0000000,0.0282617,0.0083987
684.0000000,0.0282857,0.0083573
685.0000000,0.0282017,0.0083666
686.0000000,0.0282663,0.0083397
687.0000000,0.0283182,0.0083612
688.0000000,0.0283403,0.0083677
689.0000000,0.0283548,0.0083615
690.0000000,0.0282966,0.0083128
691.0000000,0.0282357,0.0083914
692.0000000,0.0282548,0.0083623
693.0000000,0.0282148,0.0084003
694.0000000,0.0282676,0.0084086
695.0000000,0.0282139,0.0083966
696.0000000,0.0282647,0.0083885
697.0000000,0.0282979,0.0083442
698.0000000,0.0282700,0.0083770
699.0000000,0.0282714,0.0083782
700.0000000,0.0282755,0.0084295
701.0000000,0.0282495,0.0083606
702.0000000,0.0282818,0.0083857
703.0000000,0.0282899,0.0083730
704.0000000,0.0281866,0.0083771
705.0000000,0.0283112,0.0083214
706.0000000,0.0282186,0.0083938
707.0000000,0.0283461,0.0083733
708.0000000,0.0283175,0.0083909
709.0000000,0.0282910,0.0084194
710.0000000,0.0282100,0.0083652
711.0000000,0.0282508,0.0084517
712.0000000,0.0282859,0.0083515
713.0000000,0.0282338,0.0084640
714.0000000,0.0281792,0.0083700
715.0000000,0.0282989,0.0083052
716.0000000,0.0282578,0.0083787
717.0000000,0.0282742,0.0083474
718.0000000,0.0282663,0.0083916
719.0000000,0.0283210,0.0083319
720.0000000,0.0283451,0.0083046
721.0000000,0.0283261,0.0083338
722.0000000,0.0282324,0.0084205
723.0000000,0.0282652,0.0083843
724.0000000,0.0282213,0.0084075
725.0000000,0.0283100,0.0084853
726.0000000,0.0281799,0.0084176
727.0000000,0.0283207,0.0083776
728.0000000,0.0282699,0.0083655
729.0000000,0.0282529,0.0084135
730.0000000,0.0282219,0.0083740
731.0000000,0.0282580,0.0083066
732.0000000,0.0282067,0.0083965
733.0000000,0.0282675,0.0083227
734.0000000,0.0281843,0.0083594
735.0000000,0.0282725,0.0083488
736.0000000,0.0282395,0.0083351
737.0000000,0.0281948,0.0083658
738.0000000,0.0282789,0.0083167
739.0000000,0.0283510,0.0083421
740.0000000,0.0281992,0.0083415
741.0000000,0.0282054,0.0083322
742.0000000,0.0282559,0.0083451
743.0000000,0.0283466,0.0083335
744.0000000,0.0282253,0.0083150
745.0000000,0.0282016,0.0084114
746.0000000,0.0281840,0.0084231
747.0000000,0.0281543,0.0083658
748.0000000,0.0283345,0.0083616
749.0000000,0.0283011,0.0083264
750.0000000,0.0282590,0.0083457
751.0000000,0.0282271,0.0084037
752.0000000,0.0281876,0.0084030
753.0000000,0.0282658,0.0083581
754.0000000,0.0282057,0.0083706
755.0000000,0.0282785,0.0083249
756.0000000,0.0282817,0.0083511
757.0000000,0.0282439,0.0083234
758.0000000,0.0282618,0.0083663
759.0000000,0.0282539,0.0083857
760.0000000,0.0282135,0.0083530
761.0000000,0.0282963,0.0083824
762.0000000,0.0281738,0.0083637
763.0000000,0.0281870,0.0083725
764.0000000,0.0282015,0.0084240
765.0000000,0.0282436,0.0083650
766.0000000,0.0281698,0.0083560
767.0000000,0.0281777,0.0084137
768.0000000,0.0281783,0.0083613
769.0000000,0.0281638,0.0083496
770.0000000,0.0282216,0.0083719
771.0000000,0.0282332,0.0083279
772.0000000,0.0282453,0.0083068
773.0000000,0.0282389,0.0083582
774.0000000,0.0281562,0.0084038
775.0000000,0.0282465,0.0083755
776.0000000,0.0281303,0.0083860
777.0000000,0.0281534,0.0084517
778.0000000,0.0282664,0.0083006
779.0000000,0.0282538,0.0083675
780.0000000,0.0281872,0.0084620
781.0000000,0.0281744,0.0083853
782.0000000,0.0282073,0.0083494
783.0000000,0.0282144,0.0083650
784.0000000,0.0281891,0.0083350
785.0000000,0.0282038,0.0083446
786.0000000,0.0282543,0.0083499
787.0000000,0.0281491,0.0083856
788.0000000,0.0282369,0.0083522
789.0000000,0.0282248,0.0083672
790.0000000,0.0282604,0.0083163
791.0000000,0.0282367,0.0083694
792.0000000,0.0281304,0.0083824
793.0000000,0.0281715,0.0084092
794.0000000,0.0282171,0.0083964
795.0000000,0.0282610,0.0083946
796.0000000,0.0281493,0.0083685
797.0000000,0.0282284,0.0082879
798.0000000,0.0281668,0.0083936
799.0000000,0.0282177,0.0083698
800.0000000,0.0282242,0.0083704
801.0000000,0.0281922,0.0083568
802.0000000,0.0282048,0.0083912
803.0000000,0.0281544,0.0083681
804.0000000,0.0281739,0.0083451
805.0000000,0.0282756,0.0083269
806.0000000,0.0281659,0.0083380
807.0000000,0.0281459,0.0083705
808.0000000,0.0281806,0.0083242
809.0000000,0.0281767,0.0083679
810.0000000,0.0281888,0.0083834
811.0000000,0.0281489,0.0083882
812.0000000,0.0281537,0.0084205
813.0000000,0.0282627,0.0082880
814.0000000,0.0281656,0.0083643
815.0000000,0.0281432,0.0083667
816.0000000,0.0282437,0.0083217
817.0000000,0.0281195,0.0083546
818.0000000,0.0281501,0.0083121
819.0000000,0.0281518,0.0083330
820.0000000,0.0282043,0.0083456
821.0000000,0.0281686,0.0083541
822.0000000,0.0281624,0.0083923
823.0000000,0.0281343,0.0083667
824.0000000,0.0281947,0.0083849
825.0000000,0.0282688,0.0083872
826.0000000,0.0281374,0.0083582
827.0000000,0.0282685,0.0084450
828.0000000,0.0282873,0.0084331
829.0000000,0.0282059,0.0083744
830.0000000,0.0281390,0.0083541
831.0000000,0.0281552,0.0083358
832.0000000,0.0281553,0.0083724
833.0000000,0.0281282,0.0083556
834.0000000,0.0281636,0.0083100
835.0000000,0.0281273,0.0083470
836.0000000,0.0281755,0.0083720
837.0000000,0.0281928,0.0083476
838.0000000,0.0281762,0.0083535
839.0000000,0.0281092,0.0084328
840.0000000,0.0281446,0.0083712
841.0000000,0.0281373,0.0084127
842.0000000,0.0281385,0.0083505
843.0000000,0.0281813,0.0083118
844.0000000,0.0281452,0.0083673
845.0000000,0.0281503,0.0083644
846.0000000,0.0281225,0.0083532
847.0000000,0.0281877,0.0084042
848.0000000,0.0282092,0.0083649
849.0000000,0.0281406,0.0083568
850.0000000,0.0281793,0.0083822
851.0000000,0.0281893,0.0083506
852.0000000,0.0281364,0.0083533
853.0000000,0.0281484,0.0083881
854.0000000,0.0281029,0.0083694
855.0000000,0.0281273,0.0083503
856.0000000,0.0281808,0.0083481
857.0000000,0.0281786,0.0083482
858.0000000,0.0281856,0.0083261
859.0000000,0.0281175,0.0084208
860.0000000,0.0282363,0.0083114
861.0000000,0.0282076,0.0083267
862.0000000,0.0281976,0.0083612
863.0000000,0.0281581,0.0083456
864.0000000,0.0281899,0.0083162
865.0000000,0.0281177,0.0083448
866.0000000,0.0281680,0.0083653
867.0000000,0.0281867,0.0083765
868.0000000,0.0281813,0.0083228
869.0000000,0.0280936,0.0083637
870.0000000,0.0281991,0.0083498
871.0000000,0.0281103,0.0084101
872.0000000,0.0281220,0.0083636
873.0000000,0.0281590,0.0083130
874.0000000,0.0281649,0.0084055
875.0000000,0.0281038,0.0083833
876.0000000,0.0282254,0.0083584
877.0000000,0.0281426,0.0083803
878.0000000,0.0282141,0.0083366
879.0000000,0.0282043,0.0083526
880.0000000,0.0281145,0.0083763
881.0000000,0.0281824,0.0083264
882.0000000,0.0282707,0.0083528
883.0000000,0.0281942,0.0083209
884.0000000,0.0281367,0.0083431
885.0000000,0.0280947,0.0083641
886.0000000,0.0280651,0.0083729
887.0000000,0.0281114,0.0083953
888.0000000,0.0281564,0.0083748
889.0000000,0.0282185,0.0083625
890.0000000,0.0281403,0.0083990
891.0000000,0.0281988,0.0083294
892.0000000,0.0281802,0.0083252
893.0000000,0.0281802,0.0083736
894.0000000,0.0281521,0.0083320
895.0000000,0.0281619,0.0083833
896.0000000,0.0281792,0.0084138
897.0000000,0.0282594,0.0083509
898.0000000,0.0281275,0.0083485
899.0000000,0.0281016,0.0083422
900.0000000,0.0282074,0.0083419
901.0000000,0.0280850,0.0083500
902.0000000,0.0281690,0.0083342
903.0000000,0.0280810,0.0083766
904.0000000,0.0281428,0.0083628
905.0000000,0.0280839,0.0083781
906.0000000,0.0282296,0.0083215
907.0000000,0.0281813,0.0083651
908.0000000,0.0282397,0.0083170
909.0000000,0.0280805,0.0083790
910.0000000,0.0281302,0.0083440
911.0000000,0.0281914,0.0083481
912.0000000,0.0281310,0.0083348
913.0000000,0.0280710,0.0083783
914.0000000,0.0280986,0.0083998
915.0000000,0.0281295,0.0083464
916.0000000,0.0281468,0.0083292
917.0000000,0.0282285,0.0083001
918.0000000,0.0281286,0.0083284
919.0000000,0.0281138,0.0083191
920.0000000,0.0281299,0.0083888
921.0000000,0.0281313,0.0083763
922.0000000,0.0280712,0.0083872
923.0000000,0.0281111,0.0083590
924.0000000,0.0281331,0.0082786
925.0000000,0.0281219,0.0083598
926.0000000,0.0281006,0.0083218
927.0000000,0.0281524,0.0083242
928.0000000,0.0281118,0.0083056
929.0000000,0.0281493,0.0083870
930.0000000,0.0281112,0.0083879
931.0000000,0.0280678,0.0083950
932.0000000,0.0280701,0.0082980
933.0000000,0.0282076,0.0083208
934.0000000,0.0280836,0.0083503
935.0000000,0.0281141,0.0084264
936.0000000,0.0281316,0.0083660
937.0000000,0.0280761,0.0083553
938.0000000,0.0281178,0.0084158
939.0000000,0.0282065,0.0083676
940.0000000,0.0281234,0.0083776
941.0000000,0.0281812,0.0084050
942.0000000,0.0282100,0.0083143
943.0000000,0.0281130,0.0083260
944.0000000,0.0281044,0.0083253
945.0000000,0.0282188,0.0083317
946.0000000,0.0280963,0.0083835
947.0000000,0.0281093,0.0083435
948.0000000,0.0281113,0.0083564
949.0000000,0.0280973,0.0083562
950.0000000,0.0282452,0.0083507
951.0000000,0.0281163,0.0083754
952.0000000,0.0281443,0.0083308
953.0000000,0.0280708,0.0083561
954.0000000,0.0281116,0.0083349
955.0000000,0.0281068,0.0083300
956.0000000,0.0281347,0.0083516
957.0000000,0.0281585,0.0083261
958.0000000,0.0281377,0.0083853
959.0000000,0.0280781,0.0082888
960.0000000,0.0281041,0.0083433
961.0000000,0.0281641,0.0083214
962.0000000,0.0280888,0.0083700
963.0000000,0.0282052,0.0083425
964.0000000,0.0280481,0.0083243
965.0000000,0.0281229,0.0083419
966.0000000,0.0280842,0.0083413
967.0000000,0.0281046,0.0083110
968.0000000,0.0280626,0.0083216
969.0000000,0.0280797,0.0083567
970.0000000,0.0281427,0.0083674
971.0000000,0.0281683,0.0083491
972.0000000,0.0280508,0.0083295
973.0000000,0.0281919,0.0084771
974.0000000,0.0281007,0.0082850
975.0000000,0.0280930,0.0083550
976.0000000,0.0281153,0.0082974
977.0000000,0.0281477,0.0083292
978.0000000,0.0281914,0.0083148
979.0000000,0.0281344,0.0083310
980.0000000,0.0281122,0.0083637
981.0000000,0.0280951,0.0084224
982.0000000,0.0281029,0.0083551
983.0000000,0.0281361,0.0082945
984.0000000,0.0281385,0.0083512
985.0000000,0.0280487,0.0083576
986.0000000,0.0280982,0.0083254
987.0000000,0.0280453,0.0083454
988.0000000,0.0281168,0.0083620
989.0000000,0.0281088,0.0083228
990.0000000,0.0280556,0.0083638
991.0000000,0.0280848,0.0083348
992.0000000,0.0281453,0.0084187
993.0000000,0.0280990,0.0083809
994.0000000,0.0280838,0.0083275
995.0000000,0.0281470,0.0083186
996.0000000,0.0281467,0.0084188
997.0000000,0.0280330,0.0083690
998.0000000,0.0282098,0.0082968
999.0000000,0.0280827,0.0083728
1000.0000000,0.0280835,0.0083961
1001.0000000,0.0280881,0.0083305
1002.0000000,0.0281495,0.0083021
1003.0000000,0.0281101,0.0083850
1004.0000000,0.0281090,0.0083441
1005.0000000,0.0281421,0.0084100
1006.0000000,0.0281479,0.0082880
1007.0000000,0.0281472,0.0083457
1008.0000000,0.0281188,0.0083194
1009.0000000,0.0280474,0.0083554
1010.0000000,0.0281349,0.0083250
1011.0000000,0.0281583,0.0083132
1012.0000000,0.0281187,0.0083233
1013.0000000,0.0280966,0.0084011
1014.0000000,0.0281282,0.0083779
1015.0000000,0.0280667,0.0083544
1016.0000000,0.0281504,0.0083728
1017.0000000,0.0281150,0.0083155
1018.0000000,0.0280957,0.0083587
1019.0000000,0.0280566,0.0083666
1020.0000000,0.0281232,0.0082998
1021.0000000,0.0280976,0.0083353
1022.0000000,0.0281462,0.0083099
1023.0000000,0.0280553,0.0082821
1024.0000000,0.0280677,0.0084011
1025.0000000,0.0281515,0.0083257
1026.0000000,0.0281008,0.0083322
1027.0000000,0.0281259,0.0083860
1028.0000000,0.0280304,0.0083973
1029.0000000,0.0281035,0.0083700
1030.0000000,0.0280705,0.0083109
1031.0000000,0.0281430,0.0083790
1032.0000000,0.0280793,0.0083282
1033.0000000,0.0280763,0.0083484
1034.0000000,0.0280310,0.0084028
1035.0000000,0.0280705,0.0083662
1036.0000000,0.0280196,0.0083943
1037.0000000,0.0281349,0.0083388
1038.0000000,0.0280975,0.0083690
1039.0000000,0.0280678,0.0084386
1040.0000000,0.0281011,0.0083490
1041.0000000,0.0280504,0.0083331
1042.0000000,0.0280247,0.0083661
1043.0000000,0.0280843,0.0083080
1044.0000000,0.0280832,0.0084666
1045.0000000,0.0280200,0.0083107
1046.0000000,0.0280629,0.0083035
1047.0000000,0.0280763,0.0083323
1048.0000000,0.0280912,0.0083661
1049.0000000,0.0281610,0.0082924
1050.0000000,0.0280843,0.0083565
1051.0000000,0.0280688,0.0083865
1052.0000000,0.0280315,0.0083699
1053.0000000,0.0280898,0.0083268
1054.0000000,0.0281431,0.0083475
1055.0000000,0.0280950,0.0083412
1056.0000000,0.0280372,0.0083626
1057.0000000,0.0280933,0.0083475
1058.0000000,0.0281349,0.0083348
1059.0000000,0.0280875,0.0083819
1060.0000000,0.0280540,0.0083264
1061.0000000,0.0281974,0.0083007
1062.0000000,0.0280940,0.0083134
1063.0000000,0.0280660,0.0083743
1064.0000000,0.0282316,0.0082834
1065.0000000,0.0281093,0.0083384
1066.0000000,0.0280998,0.0083388
1067.0000000,0.0280590,0.0083640
1068.0000000,0.0281225,0.0083559
1069.0000000,0.0280144,0.0084285
1070.0000000,0.0280567,0.0083492
1071.0000000,0.0280593,0.0083466
1072.0000000,0.0281542,0.0083273
1073.0000000,0.0280664,0.0083408
1074.0000000,0.0280182,0.0083439
1075.0000000,0.0281079,0.0083065
1076.0000000,0.0280780,0.0083815
1077.0000000,0.0280450,0.0083467
1078.0000000,0.0280051,0.0083803
1079.0000000,0.0280320,0.0083244
1080.0000000,0.0280537,0.0083381
1081.0000000,0.0281748,0.0082822
1082.0000000,0.0280705,0.0083120
1083.0000000,0.0280878,0.0083469
1084.0000000,0.0281568,0.0083516
1085.0000000,0.0281064,0.0083593
1086.0000000,0.0280408,0.0083703
1087.0000000,0.0280804,0.0083213
1088.0000000,0.0280283,0.0083622
1089.0000000,0.0281116,0.0084286
1090.0000000,0.0280182,0.0083653
1091.0000000,0.0280843,0.0083435
1092.0000000,0.0280430,0.0083893
1093.0000000,0.0280929,0.0083642
1094.0000000,0.0281525,0.0082881
1095.0000000,0.0280256,0.0083470
1096.0000000,0.0280439,0.0083848
1097.0000000,0.0280358,0.0083001
1098.0000000,0.0281174,0.0083164
1099.0000000,0.0280447,0.0084288
1100.0000000,0.0280689,0.0083580
1101.0000000,0.0280582,0.0083804
1102.0000000,0.0281342,0.0082959
1103.0000000,0.0280842,0.0082940
1104.0000000,0.0279899,0.0083427
1105.0000000,0.0280208,0.0083707
1106.0000000,0.0281009,0.0083086
1107.0000000,0.0280958,0.0083068
1108.0000000,0.0280602,0.0083483
1109.0000000,0.0280652,0.0083361
1110.0000000,0.0280250,0.0083322
1111.0000000,0.0280162,0.0083027
1112.0000000,0.0281214,0.0082794
1113.0000000,0.0280216,0.0083637
1114.0000000,0.0280481,0.0083352
1115.0000000,0.0281091,0.0082999
1116.0000000,0.0280772,0.0083766
1117.0000000,0.0280311,0.0083771
1118.0000000,0.0280360,0.0083326
1119.0000000,0.0280323,0.0083835
1120.0000000,0.0280611,0.0083047
1121.0000000,0.0281207,0.0083357
1122.0000000,0.0280425,0.0083751
1123.0000000,0.0281129,0.0083535
1124.0000000,0.0280975,0.0083259
1125.0000000,0.0280573,0.0083046
1126.0000000,0.0280667,0.0083822
1127.0000000,0.0280465,0.0083849
1128.0000000,0.0280170,0.0083450
1129.0000000,0.0280445,0.0084187
1130.0000000,0.0280896,0.0083066
1131.0000000,0.0280878,0.0083031
1132.0000000,0.0280475,0.0084254
1133.0000000,0.0280982,0.0083729
1134.0000000,0.0280455,0.0083136
1135.0000000,0.0280120,0.0083109
1136.0000000,0.0280822,0.0083264
1137.0000000,0.0280276,0.0083684
1138.0000000,0.0280608,0.0083798
1139.0000000,0.0280482,0.0083692
1140.0000000,0.0280678,0.0083648
1141.0000000,0.0280524,0.0083613
1142.0000000,0.0280683,0.0083392
1143.0000000,0.0280658,0.0082777
1144.0000000,0.0280089,0.0083188
1145.0000000,0.0280149,0.0083326
1146.0000000,0.0280781,0.0083552
1147.0000000,0.0280056,0.0083359
1148.0000000,0.0280465,0.0083941
1149.0000000,0.0280281,0.0083583
1150.0000000,0.0281010,0.0083388
1151.0000000,0.0282655,0.0083494
1152.0000000,0.0280448,0.0083729
1153.0000000,0.0280687,0.0083299
1154.0000000,0.0280962,0.0082797
1155.0000000,0.0280723,0.0083480
1156.0000000,0.0280760,0.0083534
1157.0000000,0.0280422,0.0083829
1158.0000000,0.0280053,0.0083188
1159.0000000,0.0280740,0.0083050
1160.0000000,0.0280762,0.0083817
1161.0000000,0.0280734,0.0082948
1162.0000000,0.0280160,0.0083937
1163.0000000,0.0280838,0.0083123
1164.0000000,0.0280415,0.0083341
1165.0000000,0.0280824,0.0083465
1166.0000000,0.0281042,0.0084989
1167.0000000,0.0280319,0.0083877
1168.0000000,0.0279931,0.0083922
1169.0000000,0.0281413,0.0083732
1170.0000000,0.0280465,0.0082921
1171.0000000,0.0280924,0.0083113
1172.0000000,0.0280050,0.0083249
1173.0000000,0.0280641,0.0083650
1174.0000000,0.0280493,0.0083660
1175.0000000,0.0280280,0.0083621
1176.0000000,0.0280412,0.0083691
1177.0000000,0.0281251,0.0082728
1178.0000000,0.0280536,0.0083832
1179.0000000,0.0280614,0.0083692
1180.0000000,0.0281072,0.0083189
1181.0000000,0.0279908,0.0083276
1182.0000000,0.0280023,0.0083890
1183.0000000,0.0280903,0.0083853
1184.0000000,0.0280241,0.0083724
1185.0000000,0.0280086,0.0083895
1186.0000000,0.0280328,0.0083422
1187.0000000,0.0279823,0.0083758
1188.0000000,0.0280731,0.0083573
1189.0000000,0.0280149,0.0084018
1190.0000000,0.0280111,0.0083300
1191.0000000,0.0279776,0.0083184
1192.0000000,0.0280344,0.0083217
1193.0000000,0.0280084,0.0083278
1194.0000000,0.0280296,0.0083806
1195.0000000,0.0280336,0.0083297
1196.0000000,0.0279801,0.0083693
1197.0000000,0.0280628,0.0083383
1198.0000000,0.0280443,0.0084113
1199.0000000,0.0280882,0.0083301
1200.0000000,0.0281613,0.0082939
1201.0000000,0.0279890,0.0083842
1202.0000000,0.0280201,0.0083195
1203.0000000,0.0280756,0.0083504
1204.0000000,0.0280283,0.0083808
1205.0000000,0.0280244,0.0083281
1206.0000000,0.0280111,0.0083134
1207.0000000,0.0280358,0.0083686
1208.0000000,0.0280193,0.0082984
1209.0000000,0.0279482,0.0083557
1210.0000000,0.0279807,0.0083508
1211.0000000,0.0280315,0.0083500
1212.0000000,0.0279936,0.0083550
1213.0000000,0.0281032,0.0083304
1214.0000000,0.0279938,0.0083554
1215.0000000,0.0280706,0.0083512
1216.0000000,0.0280428,0.0083782
1217.0000000,0.0280266,0.0083706
1218.0000000,0.0280466,0.0083327
1219.0000000,0.0279851,0.0083404
1220.0000000,0.0280558,0.0083140
1221.0000000,0.0280272,0.0083174
1222.0000000,0.0280344,0.0082935
1223.0000000,0.0280446,0.0083414
1224.0000000,0.0282355,0.0082865
1225.0000000,0.0280258,0.0084062
1226.0000000,0.0280635,0.0083487
1227.0000000,0.0280921,0.0083733
1228.0000000,0.0280532,0.0083048
1229.0000000,0.0280458,0.0083467
1230.0000000,0.0280095,0.0083272
1231.0000000,0.0280370,0.0083359
1232.0000000,0.0281181,0.0083118
1233.0000000,0.0280529,0.0083297
1234.0000000,0.0280148,0.0083423
1235.0000000,0.0280186,0.0084100
1236.0000000,0.0280085,0.0083952
1237.0000000,0.0279938,0.0083451
1238.0000000,0.0280310,0.0083256
1239.0000000,0.0279967,0.0083663
1240.0000000,0.0280069,0.0083498
1241.0000000,0.0280389,0.0083500
1242.0000000,0.0281397,0.0083608
1243.0000000,0.0280375,0.0083190
1244.0000000,0.0280183,0.0084050
1245.0000000,0.0279781,0.0083656
1246.0000000,0.0280317,0.0083147
1247.0000000,0.0280614,0.0083345
1248.0000000,0.0280747,0.0083182
1249.0000000,0.0280410,0.0082998
1250.0000000,0.0280066,0.0084196
1251.0000000,0.0280101,0.0083168
1252.0000000,0.0280472,0.0083602
1253.0000000,0.0280005,0.0082943
1254.0000000,0.0279766,0.0083525
1255.0000000,0.0280509,0.0083009
1256.0000000,0.0280549,0.0083419
1257.0000000,0.0280645,0.0083263
1258.0000000,0.0280806,0.0083690
1259.0000000,0.0280201,0.0083350
1260.0000000,0.0280021,0.0083667
1261.0000000,0.0279770,0.0083454
1262.0000000,0.0280285,0.0083558
1263.0000000,0.0280280,0.0083597
1264.0000000,0.0280953,0.0083419
1265.0000000,0.0280234,0.0083035
1266.0000000,0.0279851,0.0083551
1267.0000000,0.0280417,0.0083391
1268.0000000,0.0279952,0.0082946
1269.0000000,0.0280333,0.0083395
1270.0000000,0.0280769,0.0083098
1271.0000000,0.0280104,0.0083356
1272.0000000,0.0280439,0.0083283
1273.0000000,0.0280941,0.0084390
1274.0000000,0.0280644,0.0083567
1275.0000000,0.0279614,0.0083657
1276.0000000,0.0281034,0.0082990
1277.0000000,0.0280226,0.0082914
1278.0000000,0.0280823,0.0083304
1279.0000000,0.0279913,0.0083402
1280.0000000,0.0279936,0.0083288
1281.0000000,0.0279995,0.0083073
1282.0000000,0.0280432,0.0083543
1283.0000000,0.0280478,0.0082957
1284.0000000,0.0280037,0.0083013
1285.0000000,0.0280790,0.0083086
1286.0000000,0.0280427,0.0083330
1287.0000000,0.0280738,0.0083401
1288.0000000,0.0279980,0.0083897
1289.0000000,0.0280498,0.0083242
1290.0000000,0.0279851,0.0083757
1291.0000000,0.0280166,0.0083282
1292.0000000,0.0281033,0.0083036
1293.0000000,0.0279842,0.0083535
1294.0000000,0.0280458,0.0083589
1295.0000000,0.0280318,0.0083615
1296.0000000,0.0280550,0.0083243
1297.0000000,0.0280014,0.0083812
1298.0000000,0.0280255,0.0083415
1299.0000000,0.0279781,0.0083191
1300.0000000,0.0280609,0.0084082
1301.0000000,0.0280529,0.0083115
1302.0000000,0.0280189,0.0083254
1303.0000000,0.0280244,0.0083244
1304.0000000,0.0280450,0.0083175
1305.0000000,0.0279761,0.0083188
1306.0000000,0.0280549,0.0082890
1307.0000000,0.0280008,0.0083168
1308.0000000,0.0279612,0.0083295
1309.0000000,0.0279282,0.0083630
1310.0000000,0.0279944,0.0083077
1311.0000000,0.0280078,0.0083212
1312.0000000,0.0279988,0.0083872
1313.0000000,0.0280231,0.0083112
1314.0000000,0.0279842,0.0083585
1315.0000000,0.0280118,0.0082924
1316.0000000,0.0280520,0.0083092
1317.0000000,0.0280668,0.0082960
1318.0000000,0.0279986,0.0083249
1319.0000000,0.0279816,0.0083072
1320.0000000,0.0279689,0.0083061
1321.0000000,0.0280739,0.0084129
1322.0000000,0.0280333,0.0083089
1323.0000000,0.0280266,0.0083813
1324.0000000,0.0279671,0.0083387
1325.0000000,0.0280254,0.0083056
1326.0000000,0.0280262,0.0083149
1327.0000000,0.0280191,0.0083101
1328.0000000,0.0280466,0.0083234
1329.0000000,0.0280071,0.0083148
1330.0000000,0.0280216,0.0083203
1331.0000000,0.0280015,0.0083331
1332.0000000,0.0280338,0.0082687
1333.0000000,0.0280068,0.0083790
1334.0000000,0.0279815,0.0083966
1335.0000000,0.0279519,0.0083252
1336.0000000,0.0280039,0.0083144
1337.0000000,0.0279610,0.0083770
1338.0000000,0.0279317,0.0083310
1339.0000000,0.0280217,0.0083677
1340.0000000,0.0280530,0.0083489
1341.0000000,0.0280012,0.0083191
1342.0000000,0.0279987,0.0083122
1343.0000000,0.0279124,0.0083433
1344.0000000,0.0280165,0.0083316
1345.0000000,0.0280634,0.0083306
1346.0000000,0.0280346,0.0083785
1347.0000000,0.0280014,0.0083969
1348.0000000,0.0280017,0.0083103
1349.0000000,0.0280581,0.0083109
1350.0000000,0.0279776,0.0083085
1351.0000000,0.0279800,0.0083275
1352.0000000,0.0280008,0.0083256
1353.0000000,0.0279540,0.0083026
1354.0000000,0.0279504,0.0083535
1355.0000000,0.0280034,0.0083659
1356.0000000,0.0279729,0.0083744
1357.0000000,0.0280083,0.0083187
1358.0000000,0.0279908,0.0083315
1359.0000000,0.0280332,0.0083173
1360.0000000,0.0279600,0.0083522
1361.0000000,0.0280136,0.0083535
1362.0000000,0.0279738,0.0083322
1363.0000000,0.0279315,0.0083156
1364.0000000,0.0279255,0.0083003
1365.0000000,0.0280453,0.0083514
1366.0000000,0.0279689,0.0083410
1367.0000000,0.0279931,0.0083464
1368.0000000,0.0279518,0.0083377
1369.0000000,0.0279905,0.0083060
1370.0000000,0.0280130,0.0082936
1371.0000000,0.0279491,0.0083351
1372.0000000,0.0279982,0.0083459
1373.0000000,0.0279918,0.0082933
1374.0000000,0.0280009,0.0083237
1375.0000000,0.0279405,0.0083405
1376.0000000,0.0279569,0.0083099
1377.0000000,0.0279853,0.0083573
1378.0000000,0.0280225,0.0083466
1379.0000000,0.0279641,0.0084074
1380.0000000,0.0279606,0.0083061
1381.0000000,0.0280319,0.0082999
1382.0000000,0.0281111,0.0082600
1383.0000000,0.0279498,0.0083491
1384.0000000,0.0279447,0.0083265
1385.0000000,0.0280051,0.0082641
1386.0000000,0.0279537,0.0083768
1387.0000000,0.0279867,0.0083062
1388.0000000,0.0279796,0.0083873
1389.0000000,0.0280473,0.0083080
1390.0000000,0.0279432,0.0082919
1391.0000000,0.0280046,0.0083260
1392.0000000,0.0279923,0.0083493
1393.0000000,0.0280753,0.0083370
1394.0000000,0.0280731,0.0082824
1395.0000000,0.0279575,0.0083071
1396.0000000,0.0279505,0.0083336
1397.0000000,0.0279297,0.0083544
1398.0000000,0.0279869,0.0083403
1399.0000000,0.0279569,0.0083812
1400.0000000,0.0280641,0.0082658
1401.0000000,0.0279534,0.0083532
1402.0000000,0.0280114,0.0083210
1403.0000000,0.0280160,0.0083012
1404.0000000,0.0280096,0.0082838
1405.0000000,0.0279714,0.0083698
1406.0000000,0.0280093,0.0083013
1407.0000000,0.0279855,0.0083049
1408.0000000,0.0279582,0.0082907
1409.0000000,0.0279659,0.0083005
1410.0000000,0.0280106,0.0083350
1411.0000000,0.0280052,0.0083387
1412.0000000,0.0280144,0.0082717
1413.0000000,0.0279332,0.0082975
1414.0000000,0.0279765,0.0083431
1415.0000000,0.0280644,0.0083338
1416.0000000,0.0279641,0.0083229
1417.0000000,0.0280170,0.0083072
1418.0000000,0.0279266,0.0083194
1419.0000000,0.0279796,0.0083258
1420.0000000,0.0279193,0.0083389
1421.0000000,0.0280039,0.0083338
1422.0000000,0.0279759,0.0083100
1423.0000000,0.0279409,0.0083178
1424.0000000,0.0280550,0.0083157
1425.0000000,0.0279943,0.0082975
1426.0000000,0.0279972,0.0083019
1427.0000000,0.0279179,0.0083418
1428.0000000,0.0279767,0.0083516
1429.0000000,0.0279474,0.0083410
1430.0000000,0.0280510,0.0083520
1431.0000000,0.0279810,0.0083133
1432.0000000,0.0279909,0.0082967
1433.0000000,0.0279935,0.0083168
1434.0000000,0.0279247,0.0083068
1435.0000000,0.0279280,0.0083579
1436.0000000,0.0280265,0.0083308
1437.0000000,0.0279345,0.0083278
1438.0000000,0.0279099,0.0083228
1439.0000000,0.0279541,0.0083455
1440.0000000,0.0280091,0.0083057
1441.0000000,0.0280315,0.0083409
1442.0000000,0.0279588,0.0083015
1443.0000000,0.0279243,0.0083404
1444.0000000,0.0279701,0.0083573
1445.0000000,0.0279433,0.0083385
1446.0000000,0.0279491,0.0083051
1447.0000000,0.0280542,0.0083369
1448.0000000,0.0279990,0.0082992
1449.0000000,0.0279716,0.0083143
1450.0000000,0.0280280,0.0083425
1451.0000000,0.0280177,0.0083381
1452.0000000,0.0279547,0.0082976
1453.0000000,0.0279735,0.0083809
1454.0000000,0.0280725,0.0083044
1455.0000000,0.0279899,0.0083110
1456.0000000,0.0280453,0.0082849
1457.0000000,0.0279418,0.0083033
1458.0000000,0.0279536,0.0082929
1459.0000000,0.0279508,0.0083223
1460.0000000,0.0279548,0.0083029
1461.0000000,0.0279501,0.0083030
1462.0000000,0.0280611,0.0083480
1463.0000000,0.0279669,0.0083260
1464.0000000,0.0279455,0.0083033
1465.0000000,0.0280406,0.0083590
1466.0000000,0.0279766,0.0083188
1467.0000000,0.0280532,0.0084135
1468.0000000,0.0279439,0.0083371
1469.0000000,0.0279589,0.0083271
1470.0000000,0.0279725,0.0083489
1471.0000000,0.0279601,0.0083432
1472.0000000,0.0279841,0.0082748
1473.0000000,0.0279876,0.0083090
1474.0000000,0.0280236,0.0083152
1475.0000000,0.0279365,0.0083365
1476.0000000,0.0279913,0.0082872
1477.0000000,0.0279149,0.0083095
1478.0000000,0.0279648,0.0083443
1479.0000000,0.0279929,0.0083950
1480.0000000,0.0279948,0.0083363
1481.0000000,0.0279493,0.0083197
1482.0000000,0.0279700,0.0083063
1483.0000000,0.0279903,0.0083746
1484.0000000,0.0279499,0.0082855
1485.0000000,0.0279252,0.0083611
1486.0000000,0.0283687,0.0085337
1487.0000000,0.0280052,0.0083739
1488.0000000,0.0279840,0.0083499
1489.0000000,0.0279896,0.0083115
1490.0000000,0.0280253,0.0083079
1491.0000000,0.0279926,0.0082943
1492.0000000,0.0279159,0.0083178
1493.0000000,0.0280317,0.0083434
1494.0000000,0.0279249,0.0083424
1495.0000000,0.0279894,0.0083071
1496.0000000,0.0279205,0.0083272
1497.0000000,0.0279265,0.0083547
1498.0000000,0.0279374,0.0083169
1499.0000000,0.0279882,0.0083776
1500.0000000,0.0279951,0.0083248
1501.0000000,0.0279579,0.0083004
1502.0000000,0.0279358,0.0083644
1503.0000000,0.0279740,0.0082797
1504.0000000,0.0279882,0.0083410
1505.0000000,0.0279828,0.0082732
1506.0000000,0.0280897,0.0084243
1507.0000000,0.0280255,0.0082765
1508.0000000,0.0280180,0.0083291
1509.0000000,0.0279898,0.0083120
1510.0000000,0.0279410,0.0083406
1511.0000000,0.0279315,0.0082729
1512.0000000,0.0279767,0.0083224
1513.0000000,0.0279303,0.0083162
1514.0000000,0.0279759,0.0083223
1515.0000000,0.0279141,0.0083282
1516.0000000,0.0279460,0.0084157
1517.0000000,0.0279734,0.0083616
1518.0000000,0.0279302,0.0083305
1519.0000000,0.0279505,0.0083420
1520.0000000,0.0280152,0.0083479
1521.0000000,0.0278996,0.0082653
1522.0000000,0.0279565,0.0083582
1523.0000000,0.0279270,0.0083295
1524.0000000,0.0279869,0.0083494
1525.0000000,0.0279393,0.0083812
1526.0000000,0.0279858,0.0083431
1527.0000000,0.0279988,0.0083013
1528.0000000,0.0279608,0.0084102
1529.0000000,0.0279653,0.0082735
1530.0000000,0.0279522,0.0083069
1531.0000000,0.0279259,0.0083111
1532.0000000,0.0279439,0.0083219
1533.0000000,0.0280008,0.0084344
1534.0000000,0.0279607,0.0083137
1535.0000000,0.0279382,0.0083119
1536.0000000,0.0279994,0.0082951
1537.0000000,0.0279579,0.0083748
1538.0000000,0.0279868,0.0083232
1539.0000000,0.0279565,0.0083774
1540.0000000,0.0279435,0.0082974
1541.0000000,0.0279489,0.0083051
1542.0000000,0.0279208,0.0083006
1543.0000000,0.0279672,0.0083311
1544.0000000,0.0279718,0.0083493
1545.0000000,0.0280024,0.0083338
1546.0000000,0.0279826,0.0084277
1547.0000000,0.0280853,0.0083124
1548.0000000,0.0280128,0.0083431
1549.0000000,0.0279746,0.0083061
1550.0000000,0.0279155,0.0083457
1551.0000000,0.0279608,0.0083458
1552.0000000,0.0280136,0.0083090
1553.0000000,0.0279180,0.0082825
1554.0000000,0.0280186,0.0083350
1555.0000000,0.0279707,0.0082714
1556.0000000,0.0279646,0.0083287
1557.0000000,0.0280109,0.0082623
1558.0000000,0.0279381,0.0083203
1559.0000000,0.0279370,0.0083202
1560.0000000,0.0279082,0.0082624
1561.0000000,0.0279920,0.0083219
1562.0000000,0.0279826,0.0083273
1563.0000000,0.0279825,0.0083386
1564.0000000,0.0279614,0.0084022
1565.0000000,0.0279320,0.0082822
1566.0000000,0.0279633,0.0082648
1567.0000000,0.0279431,0.0082675
1568.0000000,0.0279830,0.0082880
1569.0000000,0.0279526,0.0082767
1570.0000000,0.0279315,0.0082981
1571.0000000,0.0279566,0.0083251
1572.0000000,0.0279486,0.0083490
1573.0000000,0.0279814,0.0083035
1574.0000000,0.0279021,0.0082879
1575.0000000,0.0279517,0.0083096
1576.0000000,0.0279303,0.0083078
1577.0000000,0.0279582,0.0083247
1578.0000000,0.0279636,0.0083635
1579.0000000,0.0279623,0.0083467
1580.0000000,0.0279496,0.0083154
1581.0000000,0.0279427,0.0082925
1582.0000000,0.0279786,0.0082425
1583.0000000,0.0279615,0.0082803
1584.0000000,0.0279285,0.0082635
1585.0000000,0.0279209,0.0083673
1586.0000000,0.0279412,0.0083249
1587.0000000,0.0279168,0.0083007
1588.0000000,0.0279159,0.0082770
1589.0000000,0.0279140,0.0083200
1590.0000000,0.0279839,0.0083270
1591.0000000,0.0279759,0.0082968
1592.0000000,0.0280076,0.0083234
1593.0000000,0.0280056,0.0082979
1594.0000000,0.0278980,0.0083471
1595.0000000,0.0279497,0.0083072
1596.0000000,0.0279220,0.0083332
1597.0000000,0.0279352,0.0083050
1598.0000000,0.0279987,0.0082934
1599.0000000,0.0279403,0.0083083
1600.0000000,0.0279607,0.0082706
1601.0000000,0.0278987,0.0083224
1602.0000000,0.0279776,0.0082731
1603.0000000,0.0279188,0.0082881
1604.0000000,0.0279190,0.0082825
1605.0000000,0.0279765,0.0082760
1606.0000000,0.0279128,0.0083164
1607.0000000,0.0279366,0.0083141
1608.0000000,0.0279190,0.0082978
1609.0000000,0.0279247,0.0083256
1610.0000000,0.0280008,0.0082851
1611.0000000,0.0279222,0.0083534
1612.0000000,0.0279122,0.0082882
1613.0000000,0.0279599,0.0082823
1614.0000000,0.0279719,0.0083166
1615.0000000,0.0279483,0.0083517
1616.0000000,0.0280112,0.0083813
1617.0000000,0.0279975,0.0083544
1618.0000000,0.0279286,0.0083214
1619.0000000,0.0280151,0.0083216
1620.0000000,0.0279499,0.0082768
1621.0000000,0.0279068,0.0082715
1622.0000000,0.0279328,0.0083312
1623.0000000,0.0279562,0.0083542
1624.0000000,0.0279274,0.0083427
1625.0000000,0.0279969,0.0083114
1626.0000000,0.0279186,0.0083270
1627.0000000,0.0278936,0.0083005
1628.0000000,0.0279261,0.0083270
1629.0000000,0.0279221,0.0083695
1630.0000000,0.0279599,0.0083361
1631.0000000,0.0279249,0.0083222
1632.0000000,0.0279869,0.0082881
1633.0000000,0.0279196,0.0082589
1634.0000000,0.0279749,0.0083229
1635.0000000,0.0279223,0.0083025
1636.0000000,0.0279235,0.0083166
1637.0000000,0.0278802,0.0082908
1638.0000000,0.0279772,0.0083289
1639.0000000,0.0279660,0.0082329
1640.0000000,0.0279463,0.0082967
1641.0000000,0.0279026,0.0082806
1642.0000000,0.0279337,0.0083592
1643.0000000,0.0279314,0.0083292
1644.0000000,0.0278971,0.0083256
1645.0000000,0.0279697,0.0083558
1646.0000000,0.0280040,0.0083174
1647.0000000,0.0279766,0.0083625
1648.0000000,0.0279605,0.0082685
1649.0000000,0.0279553,0.0083637
1650.0000000,0.0280000,0.0083121
1651.0000000,0.0279612,0.0082969
1652.0000000,0.0280042,0.0082955
1653.0000000,0.0278753,0.0082774
1654.0000000,0.0279510,0.0083607
1655.0000000,0.0279234,0.0082972
1656.0000000,0.0279371,0.0082825
1657.0000000,0.0280322,0.0082741
1658.0000000,0.0279470,0.0082589
1659.0000000,0.0279467,0.0083091
1660.0000000,0.0278852,0.0082837
1661.0000000,0.0279934,0.0082886
1662.0000000,0.0279692,0.0084065
1663.0000000,0.0279088,0.0083286
1664.0000000,0.0279280,0.0083035
1665.0000000,0.0279547,0.0083171
1666.0000000,0.0279488,0.0082500
1667.0000000,0.0280241,0.0082848
1668.0000000,0.0279483,0.0082954
1669.0000000,0.0279017,0.0082993
1670.0000000,0.0279143,0.0082908
1671.0000000,0.0279431,0.0084143
1672.0000000,0.0279300,0.0082878
1673.0000000,0.0279543,0.0083315
1674.0000000,0.0279184,0.0083255
1675.0000000,0.0279558,0.0082938
1676.0000000,0.0279135,0.0083300
1677.0000000,0.0278983,0.0083064
1678.0000000,0.0279507,0.0083175
1679.0000000,0.0279536,0.0083791
1680.0000000,0.0280316,0.0084100
1681.0000000,0.0279042,0.0083317
1682.0000000,0.0279611,0.0083457
1683.0000000,0.0280020,0.0083603
1684.0000000,0.0279587,0.0084456
1685.0000000,0.0279269,0.0082854
1686.0000000,0.0279501,0.0083080
1687.0000000,0.0279028,0.0083284
1688.0000000,0.0279286,0.0083151
1689.0000000,0.0278591,0.0083159
1690.0000000,0.0279686,0.0082951
1691.0000000,0.0279841,0.0082839
1692.0000000,0.0279464,0.0082723
1693.0000000,0.0279206,0.0083520
1694.0000000,0.0279766,0.0082937
1695.0000000,0.0279357,0.0082986
1696.0000000,0.0279477,0.0083410
1697.0000000,0.0280220,0.0083717
1698.0000000,0.0279288,0.0083221
1699.0000000,0.0279712,0.0082962
1700.0000000,0.0279089,0.0083274
1701.0000000,0.0280234,0.0083099
1702.0000000,0.0279471,0.0082914
1703.0000000,0.0279540,0.0083394
1704.0000000,0.0279361,0.0082794
1705.0000000,0.0279207,0.0083152
1706.0000000,0.0278425,0.0083046
1707.0000000,0.0279586,0.0083040
1708.0000000,0.0279326,0.0082964
1709.0000000,0.0279463,0.0083244
1710.0000000,0.0279233,0.0083401
1711.0000000,0.0279232,0.0082702
1712.0000000,0.0279756,0.0082609
1713.0000000,0.0279399,0.0082856
1714.0000000,0.0278882,0.0083324
1715.0000000,0.0279635,0.0082580
1716.0000000,0.0278986,0.0083819
1717.0000000,0.0279161,0.0083224
1718.0000000,0.0279323,0.0083600
1719.0000000,0.0279244,0.0083082
1720.0000000,0.0279590,0.0083289
1721.0000000,0.0279752,0.0082856
1722.0000000,0.0280435,0.0083050
1723.0000000,0.0278700,0.0083307
1724.0000000,0.0279121,0.0082924
1725.0000000,0.0279931,0.0082988
1726.0000000,0.0279217,0.0084045
1727.0000000,0.0279489,0.0083654
1728.0000000,0.0279521,0.0083423
1729.0000000,0.0279452,0.0083513
1730.0000000,0.0278987,0.0083192
1731.0000000,0.0279504,0.0082754
1732.0000000,0.0278844,0.0083020
1733.0000000,0.0279476,0.0083312
1734.0000000,0.0278629,0.0083080
1735.0000000,0.0279244,0.0082995
1736.0000000,0.0279248,0.0083416
1737.0000000,0.0279203,0.0083591
1738.0000000,0.0278811,0.0083299
1739.0000000,0.0279333,0.0083264
1740.0000000,0.0279501,0.0082863
1741.0000000,0.0279163,0.0083019
1742.0000000,0.0279266,0.0083040
1743.0000000,0.0279674,0.0083093
1744.0000000,0.0279896,0.0082705
1745.0000000,0.0278849,0.0083488
1746.0000000,0.0279320,0.0083015
1747.0000000,0.0279261,0.0083009
1748.0000000,0.0279570,0.0083449
1749.0000000,0.0278809,0.0083032
1750.0000000,0.0278989,0.0083401
1751.0000000,0.0279925,0.0083521
1752.0000000,0.0279803,0.0082637
1753.0000000,0.0278951,0.0083222
1754.0000000,0.0279755,0.0083395
1755.0000000,0.0279610,0.0082643
1756.0000000,0.0279541,0.0082820
1757.0000000,0.0279322,0.0082940
1758.0000000,0.0279175,0.0083161
1759.0000000,0.0279331,0.0083416
1760.0000000,0.0278821,0.0083116
1761.0000000,0.0279951,0.0083112
1762.0000000,0.0279035,0.0083656
1763.0000000,0.0279137,0.0083174
1764.0000000,0.0279111,0.0083079
1765.0000000,0.0279272,0.0082590
1766.0000000,0.0279104,0.0082590
1767.0000000,0.0279313,0.0083428
1768.0000000,0.0279460,0.0083693
1769.0000000,0.0279030,0.0083348
1770.0000000,0.0279042,0.0083251
1771.0000000,0.0279790,0.0083026
1772.0000000,0.0279034,0.0082591
1773.0000000,0.0278979,0.0082898
1774.0000000,0.0279220,0.0083334
1775.0000000,0.0279226,0.0083590
1776.0000000,0.0278815,0.0083024
1777.0000000,0.0279233,0.0082941
1778.0000000,0.0279804,0.0082820
1779.0000000,0.0279372,0.0083667
1780.0000000,0.0279394,0.0082961
1781.0000000,0.0278696,0.0083264
1782.0000000,0.0279190,0.0082976
1783.0000000,0.0278924,0.0083064
1784.0000000,0.0279446,0.0083223
1785.0000000,0.0278854,0.0083053
1786.0000000,0.0279442,0.0082977
1787.0000000,0.0278881,0.0082832
1788.0000000,0.0279188,0.0082699
1789.0000000,0.0279725,0.0084191
1790.0000000,0.0279081,0.0083369
1791.0000000,0.0279569,0.0082572
1792.0000000,0.0279179,0.0082793
1793.0000000,0.0279339,0.0082894
1794.0000000,0.0279262,0.0082535
1795.0000000,0.0278831,0.0083200
1796.0000000,0.0279428,0.0082839
1797.0000000,0.0279005,0.0082721
1798.0000000,0.0279287,0.0083181
1799.0000000,0.0278861,0.0083727
1800.0000000,0.0279210,0.0082798
1801.0000000,0.0279415,0.0083348
1802.0000000,0.0278704,0.0083518
1803.0000000,0.0279825,0.0082973
1804.0000000,0.0279032,0.0082846
1805.0000000,0.0278948,0.0082714
1806.0000000,0.0279136,0.0083727
1807.0000000,0.0279243,0.0082941


==> data/mse-vae_circ-ThreeGPP-enc_var-noisy-128rx-3p-lat-2.txt <==
ep,mse_m,mse_s
1.0000000,0.0761881,0.0183929
2.0000000,0.0669954,0.0187783
3.0000000,0.0648431,0.0187713
4.0000000,0.0629663,0.0181020
5.0000000,0.0613848,0.0181965
6.0000000,0.0602800,0.0180000
7.0000000,0.0595647,0.0176408
8.0000000,0.0588393,0.0182651
9.0000000,0.0582647,0.0177694
10.0000000,0.0577237,0.0182144
11.0000000,0.0571449,0.0178186
12.0000000,0.0566751,0.0178222
13.0000000,0.0561643,0.0177940
14.0000000,0.0558360,0.0178822
15.0000000,0.0555086,0.0175152
16.0000000,0.0554576,0.0176679
17.0000000,0.0549671,0.0178238
18.0000000,0.0547155,0.0174924
19.0000000,0.0544245,0.0175271
20.0000000,0.0542396,0.0174486
21.0000000,0.0542527,0.0173365
22.0000000,0.0539199,0.0174916
23.0000000,0.0539635,0.0171225
24.0000000,0.0536247,0.0173122
25.0000000,0.0534740,0.0173349
26.0000000,0.0533898,0.0174794
27.0000000,0.0532929,0.0172724
28.0000000,0.0531446,0.0172427
29.0000000,0.0530805,0.0173527
30.0000000,0.0530044,0.0170814
31.0000000,0.0528987,0.0170559
32.0000000,0.0527259,0.0171922
33.0000000,0.0526877,0.0171421
34.0000000,0.0525974,0.0172258
35.0000000,0.0526035,0.0169325
36.0000000,0.0524476,0.0171309
37.0000000,0.0526606,0.0174069
38.0000000,0.0522345,0.0172494
39.0000000,0.0522401,0.0173116
40.0000000,0.0521917,0.0171951
41.0000000,0.0520959,0.0170227
42.0000000,0.0521592,0.0174166
43.0000000,0.0524133,0.0172637
44.0000000,0.0520443,0.0172815
45.0000000,0.0518864,0.0172166
46.0000000,0.0519345,0.0171662
47.0000000,0.0517810,0.0172253
48.0000000,0.0517822,0.0171040
49.0000000,0.0518923,0.0170261
50.0000000,0.0517343,0.0168585
51.0000000,0.0517831,0.0174708
52.0000000,0.0530286,0.0175162
53.0000000,0.0516952,0.0169186
54.0000000,0.0517281,0.0169213
55.0000000,0.0515413,0.0169455
56.0000000,0.0515182,0.0170623
57.0000000,0.0517948,0.0174105
58.0000000,0.0515485,0.0169463
59.0000000,0.0514194,0.0171352
60.0000000,0.0513566,0.0169946
61.0000000,0.0513479,0.0169026
62.0000000,0.0514159,0.0171853
63.0000000,0.0513107,0.0169938
64.0000000,0.0513548,0.0170919
65.0000000,0.0512086,0.0171346
66.0000000,0.0513195,0.0170854
67.0000000,0.0513810,0.0169017
68.0000000,0.0512394,0.0170757
69.0000000,0.0512567,0.0175447
70.0000000,0.0513679,0.0172179
71.0000000,0.0511911,0.0168752
72.0000000,0.0510629,0.0169441
73.0000000,0.0511230,0.0170894
74.0000000,0.0510753,0.0167723
75.0000000,0.0511643,0.0168021
76.0000000,0.0510966,0.0170605
77.0000000,0.0512313,0.0167701
78.0000000,0.0511430,0.0171912
79.0000000,0.0511310,0.0170981
80.0000000,0.0511204,0.0171068
81.0000000,0.0509205,0.0169405
82.0000000,0.0509412,0.0169210
83.0000000,0.0509109,0.0169850
84.0000000,0.0511551,0.0174667
85.0000000,0.0509076,0.0169805
86.0000000,0.0509117,0.0172722
87.0000000,0.0510902,0.0170704
88.0000000,0.0508246,0.0169585
89.0000000,0.0508367,0.0167779
90.0000000,0.0514906,0.0168419
91.0000000,0.0573714,0.0171903
92.0000000,0.0560309,0.0171833
93.0000000,0.0549261,0.0168843
94.0000000,0.0539802,0.0167305
95.0000000,0.0531738,0.0168088
96.0000000,0.0522496,0.0166168
97.0000000,0.0516472,0.0165284
98.0000000,0.0513286,0.0166297
99.0000000,0.0511254,0.0168326
100.0000000,0.0509625,0.0167637
101.0000000,0.0509240,0.0168834
102.0000000,0.0508897,0.0170832
103.0000000,0.0508307,0.0170041
104.0000000,0.0510942,0.0168364
105.0000000,0.0508109,0.0170809
106.0000000,0.0507770,0.0172915
107.0000000,0.0507813,0.0171623
108.0000000,0.0508119,0.0169309
109.0000000,0.0512248,0.0172804
110.0000000,0.0509160,0.0168551
111.0000000,0.0507258,0.0171719
112.0000000,0.0507592,0.0171956
113.0000000,0.0507325,0.0170690
114.0000000,0.0507198,0.0169787
115.0000000,0.0508955,0.0170202
116.0000000,0.0506519,0.0169700
117.0000000,0.0506562,0.0168849
118.0000000,0.0506684,0.0175063
119.0000000,0.0506754,0.0171412
120.0000000,0.0506785,0.0170103
121.0000000,0.0508392,0.0172308
122.0000000,0.0506644,0.0172071
123.0000000,0.0510001,0.0172114
124.0000000,0.0505904,0.0168299
125.0000000,0.0506137,0.0171278
126.0000000,0.0505930,0.0168192
127.0000000,0.0505673,0.0169493
128.0000000,0.0505760,0.0170211
129.0000000,0.0505704,0.0171510
130.0000000,0.0505670,0.0171308
131.0000000,0.0504977,0.0168822
132.0000000,0.0505008,0.0168292
133.0000000,0.0505440,0.0170804
134.0000000,0.0504484,0.0169673
135.0000000,0.0506802,0.0172163
136.0000000,0.0505121,0.0170624
137.0000000,0.0504917,0.0170740
138.0000000,0.0506868,0.0170537
139.0000000,0.0504849,0.0171139
140.0000000,0.0504043,0.0170389
141.0000000,0.0504011,0.0170218
142.0000000,0.0505006,0.0169491
143.0000000,0.0503640,0.0169188
144.0000000,0.0503792,0.0170750
145.0000000,0.0505219,0.0169950
146.0000000,0.0503690,0.0170009
147.0000000,0.0504498,0.0170741
148.0000000,0.0504501,0.0170997
149.0000000,0.0504667,0.0171030
150.0000000,0.0503253,0.0169749
151.0000000,0.0505009,0.0174284
152.0000000,0.0504811,0.0167704
153.0000000,0.0503380,0.0170364
154.0000000,0.0503383,0.0171195
155.0000000,0.0503413,0.0169680
156.0000000,0.0502729,0.0168943
157.0000000,0.0503007,0.0171020
158.0000000,0.0502711,0.0170292
159.0000000,0.0503550,0.0170738
160.0000000,0.0503101,0.0170911
161.0000000,0.0503433,0.0172817
162.0000000,0.0503920,0.0170992
163.0000000,0.0503543,0.0169619
164.0000000,0.0504268,0.0168737
165.0000000,0.0507676,0.0173056
166.0000000,0.0502947,0.0171730
167.0000000,0.0502936,0.0171539
168.0000000,0.0503113,0.0169826
169.0000000,0.0502277,0.0171284
170.0000000,0.0502488,0.0170204
171.0000000,0.0501934,0.0168766
172.0000000,0.0503741,0.0170366
173.0000000,0.0506711,0.0174006
174.0000000,0.0501947,0.0169044
175.0000000,0.0501996,0.0172245
176.0000000,0.0503451,0.0169674
177.0000000,0.0501384,0.0169568
178.0000000,0.0502945,0.0169979
179.0000000,0.0502117,0.0170044
180.0000000,0.0502282,0.0170843
181.0000000,0.0501437,0.0168562
182.0000000,0.0504222,0.0170663
183.0000000,0.0502078,0.0172245
184.0000000,0.0501171,0.0171797
185.0000000,0.0501637,0.0170207
186.0000000,0.0501222,0.0170150
187.0000000,0.0501179,0.0171492
188.0000000,0.0501506,0.0169359
189.0000000,0.0503643,0.0172721
190.0000000,0.0502735,0.0176007
191.0000000,0.0501106,0.0169625
192.0000000,0.0501770,0.0170479
193.0000000,0.0501165,0.0170567
194.0000000,0.0501609,0.0170510
195.0000000,0.0501192,0.0169964
196.0000000,0.0501079,0.0169595
197.0000000,0.0501019,0.0170963
198.0000000,0.0509253,0.0172257
199.0000000,0.0504559,0.0170391
200.0000000,0.0500795,0.0172465
201.0000000,0.0501866,0.0170959
202.0000000,0.0500251,0.0170574
203.0000000,0.0502934,0.0176758
204.0000000,0.0501848,0.0173909
205.0000000,0.0500505,0.0170275
206.0000000,0.0501335,0.0169812
207.0000000,0.0499776,0.0169496
208.0000000,0.0500974,0.0172178
209.0000000,0.0499765,0.0169777
210.0000000,0.0499846,0.0171015
211.0000000,0.0500814,0.0171712
212.0000000,0.0499916,0.0172190
213.0000000,0.0499275,0.0169806
214.0000000,0.0499614,0.0170976
215.0000000,0.0501878,0.0167722
216.0000000,0.0502394,0.0170618
217.0000000,0.0500889,0.0171505
218.0000000,0.0499929,0.0171660
219.0000000,0.0499559,0.0170695
220.0000000,0.0499160,0.0171944
221.0000000,0.0499157,0.0171522
222.0000000,0.0499826,0.0172922
223.0000000,0.0499340,0.0169445
224.0000000,0.0500924,0.0175372
225.0000000,0.0499972,0.0173357
226.0000000,0.0499245,0.0172043
227.0000000,0.0499059,0.0169416
228.0000000,0.0499745,0.0171408
229.0000000,0.0499241,0.0171585
230.0000000,0.0500046,0.0173331
231.0000000,0.0498679,0.0171552
232.0000000,0.0499242,0.0172034
233.0000000,0.0500392,0.0174591
234.0000000,0.0499125,0.0172224
235.0000000,0.0498982,0.0170113
236.0000000,0.0499026,0.0172588
237.0000000,0.0499339,0.0170029
238.0000000,0.0498514,0.0171917
239.0000000,0.0498978,0.0172205
240.0000000,0.0501335,0.0174887
241.0000000,0.0499247,0.0171956
242.0000000,0.0499766,0.0170363
243.0000000,0.0499426,0.0170374
244.0000000,0.0498501,0.0171699
245.0000000,0.0501566,0.0172278
246.0000000,0.0499788,0.0170921
247.0000000,0.0499176,0.0172152
248.0000000,0.0498509,0.0172502
249.0000000,0.0497853,0.0170430
250.0000000,0.0501243,0.0171352
251.0000000,0.0498608,0.0171234
252.0000000,0.0498859,0.0172566
253.0000000,0.0498699,0.0171378
254.0000000,0.0498237,0.0171451
255.0000000,0.0499843,0.0170083
256.0000000,0.0498825,0.0176002
257.0000000,0.0497845,0.0171502
258.0000000,0.0498170,0.0169876
259.0000000,0.0498282,0.0171999
260.0000000,0.0498170,0.0170997
261.0000000,0.0498283,0.0171340
262.0000000,0.0498347,0.0171723
263.0000000,0.0498263,0.0173403
264.0000000,0.0497828,0.0172164
265.0000000,0.0498359,0.0171610
266.0000000,0.0499339,0.0172263
267.0000000,0.0497754,0.0171606
268.0000000,0.0497667,0.0172871
269.0000000,0.0498834,0.0171610
270.0000000,0.0498406,0.0174533
271.0000000,0.0499457,0.0174168
272.0000000,0.0499541,0.0172508
273.0000000,0.0498243,0.0174093
274.0000000,0.0497892,0.0172133
275.0000000,0.0498082,0.0173341
276.0000000,0.0500068,0.0171183
277.0000000,0.0498036,0.0173845
278.0000000,0.0498720,0.0172762
279.0000000,0.0498488,0.0169966
280.0000000,0.0498618,0.0170110
281.0000000,0.0498243,0.0173136
282.0000000,0.0497184,0.0173063
283.0000000,0.0496855,0.0172762
284.0000000,0.0497348,0.0174026
285.0000000,0.0497739,0.0175594
286.0000000,0.0497043,0.0172636
287.0000000,0.0499172,0.0173906
288.0000000,0.0499404,0.0172056
289.0000000,0.0497107,0.0171272
290.0000000,0.0497648,0.0174967
291.0000000,0.0497727,0.0173349
292.0000000,0.0497150,0.0171701
293.0000000,0.0497207,0.0174396
294.0000000,0.0497296,0.0173309
295.0000000,0.0497617,0.0174514
296.0000000,0.0498011,0.0174166
297.0000000,0.0498203,0.0173026
298.0000000,0.0499364,0.0176096
299.0000000,0.0497420,0.0174915
300.0000000,0.0497661,0.0170716
301.0000000,0.0497909,0.0173764
302.0000000,0.0496787,0.0174531
303.0000000,0.0500563,0.0180462
304.0000000,0.0496497,0.0171555
305.0000000,0.0496944,0.0172787
306.0000000,0.0497133,0.0174281
307.0000000,0.0496404,0.0173171
308.0000000,0.0497517,0.0172115
309.0000000,0.0496984,0.0173935
310.0000000,0.0498986,0.0175478
311.0000000,0.0498024,0.0173657
312.0000000,0.0497333,0.0175486
313.0000000,0.0498798,0.0180114
314.0000000,0.0497437,0.0175704
315.0000000,0.0497460,0.0175794
316.0000000,0.0497127,0.0172194
317.0000000,0.0496528,0.0172232
318.0000000,0.0497224,0.0171021
319.0000000,0.0497635,0.0175420
320.0000000,0.0497523,0.0173755
321.0000000,0.0497067,0.0174013
322.0000000,0.0496895,0.0173041
323.0000000,0.0496282,0.0171771
324.0000000,0.0496220,0.0173827
325.0000000,0.0496632,0.0173141
326.0000000,0.0497016,0.0173650
327.0000000,0.0496832,0.0176443
328.0000000,0.0496169,0.0172653
329.0000000,0.0496891,0.0172659
330.0000000,0.0496934,0.0174822
331.0000000,0.0496436,0.0174705
332.0000000,0.0496393,0.0172751
333.0000000,0.0496851,0.0173029
334.0000000,0.0497224,0.0174484
335.0000000,0.0496239,0.0174010
336.0000000,0.0497289,0.0172213
337.0000000,0.0496894,0.0176966
338.0000000,0.0496674,0.0173931
339.0000000,0.0496399,0.0173628
340.0000000,0.0496475,0.0174961
341.0000000,0.0496775,0.0173689
342.0000000,0.0496534,0.0176276
343.0000000,0.0496105,0.0174332
344.0000000,0.0497403,0.0174211
345.0000000,0.0496497,0.0175264
346.0000000,0.0496116,0.0175004
347.0000000,0.0495829,0.0175782
348.0000000,0.0496789,0.0175846
349.0000000,0.0495953,0.0173893
350.0000000,0.0496390,0.0173123
351.0000000,0.0497302,0.0176196
352.0000000,0.0495745,0.0172022
353.0000000,0.0496380,0.0175042
354.0000000,0.0496597,0.0178897
355.0000000,0.0496186,0.0173912
356.0000000,0.0497436,0.0176958
357.0000000,0.0495817,0.0174595
358.0000000,0.0496243,0.0177545
359.0000000,0.0495946,0.0175142
360.0000000,0.0496347,0.0175720
361.0000000,0.0496280,0.0177812
362.0000000,0.0499204,0.0183197
363.0000000,0.0495690,0.0175258
364.0000000,0.0497559,0.0174925
365.0000000,0.0495003,0.0174367
366.0000000,0.0496145,0.0180815
367.0000000,0.0498395,0.0173154
368.0000000,0.0496244,0.0173557
369.0000000,0.0496741,0.0174933
370.0000000,0.0496599,0.0177340
371.0000000,0.0495898,0.0177613
372.0000000,0.0497266,0.0178148
373.0000000,0.0495864,0.0173115
374.0000000,0.0494786,0.0172138
375.0000000,0.0494929,0.0174316
376.0000000,0.0495571,0.0175011
377.0000000,0.0498317,0.0185601
378.0000000,0.0496165,0.0175366
379.0000000,0.0495094,0.0172480
380.0000000,0.0495716,0.0175802
381.0000000,0.0495587,0.0176043
382.0000000,0.0496825,0.0176244
383.0000000,0.0495980,0.0173486
384.0000000,0.0495998,0.0176823
385.0000000,0.0495439,0.0175058
386.0000000,0.0498745,0.0177839
387.0000000,0.0496470,0.0174981
388.0000000,0.0496285,0.0179044
389.0000000,0.0495615,0.0178611
390.0000000,0.0495321,0.0174340
391.0000000,0.0496422,0.0176436
392.0000000,0.0496417,0.0176123
393.0000000,0.0495056,0.0176983
394.0000000,0.0495757,0.0174765
395.0000000,0.0495542,0.0175468
396.0000000,0.0496686,0.0176357
397.0000000,0.0495337,0.0175010
398.0000000,0.0496383,0.0176846
399.0000000,0.0496831,0.0177066
400.0000000,0.0495650,0.0176191
401.0000000,0.0495397,0.0175904
402.0000000,0.0495434,0.0174724
403.0000000,0.0495771,0.0176701
404.0000000,0.0496807,0.0178038
405.0000000,0.0496014,0.0178072
406.0000000,0.0496913,0.0179377
407.0000000,0.0495394,0.0177764
408.0000000,0.0495025,0.0175467
409.0000000,0.0494739,0.0175692
410.0000000,0.0496352,0.0179264
411.0000000,0.0495519,0.0173785
412.0000000,0.0496584,0.0177362
413.0000000,0.0497273,0.0176585
414.0000000,0.0495634,0.0177902
415.0000000,0.0495920,0.0176959
416.0000000,0.0496798,0.0177483
417.0000000,0.0497425,0.0178485
418.0000000,0.0500399,0.0186452
419.0000000,0.0496379,0.0174759
420.0000000,0.0495687,0.0178374
421.0000000,0.0496227,0.0175578
422.0000000,0.0495142,0.0176076
423.0000000,0.0494372,0.0177378
424.0000000,0.0494927,0.0178379
425.0000000,0.0495931,0.0178983
426.0000000,0.0494537,0.0176513
427.0000000,0.0496486,0.0179189
428.0000000,0.0495152,0.0175609
429.0000000,0.0496095,0.0176167
430.0000000,0.0495338,0.0177936
431.0000000,0.0494573,0.0176373
432.0000000,0.0495660,0.0177861
433.0000000,0.0495223,0.0177690
434.0000000,0.0495395,0.0176226
435.0000000,0.0494820,0.0177148
436.0000000,0.0495462,0.0178221
437.0000000,0.0494716,0.0175111
438.0000000,0.0495614,0.0178186
439.0000000,0.0494527,0.0174733
440.0000000,0.0496236,0.0181690
441.0000000,0.0497176,0.0178710
442.0000000,0.0495353,0.0175704
443.0000000,0.0499104,0.0189351
444.0000000,0.0495736,0.0180532
445.0000000,0.0496183,0.0178032
446.0000000,0.0494615,0.0176168
447.0000000,0.0494591,0.0176749
448.0000000,0.0495417,0.0178078
449.0000000,0.0495094,0.0177571
450.0000000,0.0495108,0.0177411
451.0000000,0.0495571,0.0179270
452.0000000,0.0496926,0.0188960
453.0000000,0.0495770,0.0176271
454.0000000,0.0495051,0.0175982
455.0000000,0.0496412,0.0177231
456.0000000,0.0494780,0.0180736
457.0000000,0.0496548,0.0179351
458.0000000,0.0494418,0.0175760
459.0000000,0.0495571,0.0178436
460.0000000,0.0495489,0.0180684
461.0000000,0.0495823,0.0180637
462.0000000,0.0495844,0.0180784
463.0000000,0.0494042,0.0174129
464.0000000,0.0495561,0.0180557
465.0000000,0.0494467,0.0179446
466.0000000,0.0494093,0.0175033
467.0000000,0.0496673,0.0182004
468.0000000,0.0495419,0.0180758
469.0000000,0.0495237,0.0177837
470.0000000,0.0497391,0.0179256
471.0000000,0.0495395,0.0183833
472.0000000,0.0494302,0.0179862
473.0000000,0.0494787,0.0180146
474.0000000,0.0495980,0.0183881
475.0000000,0.0495833,0.0180591
476.0000000,0.0495076,0.0182922
477.0000000,0.0495319,0.0177386
478.0000000,0.0497790,0.0183394
479.0000000,0.0493619,0.0175794
480.0000000,0.0495007,0.0176649
481.0000000,0.0494859,0.0181492
482.0000000,0.0497631,0.0180547
483.0000000,0.0494181,0.0177673
484.0000000,0.0495587,0.0181373
485.0000000,0.0494273,0.0178168
486.0000000,0.0494075,0.0177421
487.0000000,0.0495538,0.0181941
488.0000000,0.0495726,0.0182627
489.0000000,0.0494501,0.0180955
490.0000000,0.0494628,0.0176709
491.0000000,0.0494624,0.0181428
492.0000000,0.0494281,0.0181132
493.0000000,0.0494814,0.0179003
494.0000000,0.0494417,0.0179099
495.0000000,0.0496440,0.0182267
496.0000000,0.0495345,0.0182112
497.0000000,0.0495215,0.0179516
498.0000000,0.0497099,0.0187860
499.0000000,0.0497309,0.0184062
500.0000000,0.0496371,0.0182216
501.0000000,0.0497288,0.0182242
502.0000000,0.0494761,0.0180589
503.0000000,0.0493822,0.0181505
504.0000000,0.0494544,0.0180892
505.0000000,0.0494203,0.0180190
506.0000000,0.0495038,0.0183851
507.0000000,0.0494914,0.0185910
508.0000000,0.0495938,0.0183321
509.0000000,0.0493854,0.0178172
510.0000000,0.0495224,0.0180089
511.0000000,0.0494723,0.0179097
512.0000000,0.0494967,0.0181684
513.0000000,0.0493826,0.0179896
514.0000000,0.0494927,0.0183852
515.0000000,0.0496187,0.0186172
516.0000000,0.0494907,0.0181879
517.0000000,0.0496107,0.0188980
518.0000000,0.0494781,0.0183211
519.0000000,0.0496867,0.0186269
520.0000000,0.0499484,0.0187006
521.0000000,0.0495491,0.0184234
522.0000000,0.0495170,0.0186707
523.0000000,0.0495353,0.0180680
524.0000000,0.0494448,0.0188813
525.0000000,0.0493947,0.0179023
526.0000000,0.0494017,0.0180471
527.0000000,0.0494428,0.0179278
528.0000000,0.0495250,0.0171752
529.0000000,0.0494960,0.0175292
530.0000000,0.0495248,0.0184356
531.0000000,0.0494774,0.0182531
532.0000000,0.0495062,0.0182230
533.0000000,0.0494784,0.0183775
534.0000000,0.0495911,0.0189348
535.0000000,0.0495695,0.0177930
536.0000000,0.0494874,0.0183555
537.0000000,0.0494186,0.0180388
538.0000000,0.0494855,0.0184730
539.0000000,0.0495385,0.0181646
540.0000000,0.0494470,0.0182624
541.0000000,0.0495428,0.0182997
542.0000000,0.0495993,0.0185422
543.0000000,0.0495878,0.0188778
544.0000000,0.0495462,0.0184283
545.0000000,0.0494427,0.0183437
546.0000000,0.0496380,0.0191032
547.0000000,0.0494762,0.0190817
548.0000000,0.0495049,0.0192329
549.0000000,0.0495627,0.0186328
550.0000000,0.0494274,0.0181873
551.0000000,0.0496130,0.0186428
552.0000000,0.0495818,0.0190924
553.0000000,0.0494507,0.0183033
554.0000000,0.0495530,0.0185154
555.0000000,0.0495107,0.0188133
556.0000000,0.0495552,0.0190986
557.0000000,0.0494586,0.0187516
558.0000000,0.0495756,0.0195332
559.0000000,0.0495250,0.0188081
560.0000000,0.0496050,0.0193923
561.0000000,0.0494901,0.0187709
562.0000000,0.0495839,0.0184297
563.0000000,0.0495561,0.0194441
564.0000000,0.0494807,0.0186942
565.0000000,0.0494182,0.0185093
566.0000000,0.0498772,0.0195989
567.0000000,0.0496677,0.0189680
568.0000000,0.0495772,0.0189367
569.0000000,0.0494754,0.0186676
570.0000000,0.0494544,0.0187435
571.0000000,0.0494281,0.0183441
572.0000000,0.0495197,0.0184442
573.0000000,0.0495662,0.0193505
574.0000000,0.0494444,0.0184027
575.0000000,0.0495313,0.0197256
576.0000000,0.0495215,0.0188073
577.0000000,0.0496250,0.0189366
578.0000000,0.0495805,0.0188047
579.0000000,0.0493457,0.0181603
580.0000000,0.0494861,0.0191070
581.0000000,0.0495129,0.0195243
582.0000000,0.0494981,0.0187829
583.0000000,0.0494331,0.0184551
584.0000000,0.0495203,0.0189607
585.0000000,0.0495123,0.0185922
586.0000000,0.0495300,0.0185010
587.0000000,0.0493452,0.0178923
588.0000000,0.0496339,0.0194264
589.0000000,0.0494056,0.0181328
590.0000000,0.0494803,0.0192459
591.0000000,0.0493921,0.0183739
592.0000000,0.0499660,0.0183289
593.0000000,0.0494599,0.0187692
594.0000000,0.0496162,0.0187834
595.0000000,0.0494532,0.0190540
596.0000000,0.0496785,0.0189218
597.0000000,0.0494131,0.0184278
598.0000000,0.0495394,0.0187888
599.0000000,0.0494194,0.0181762
600.0000000,0.0495409,0.0191837
601.0000000,0.0495141,0.0186934
602.0000000,0.0495540,0.0188318
603.0000000,0.0497124,0.0193856
604.0000000,0.0494744,0.0184865
605.0000000,0.0496888,0.0199858
606.0000000,0.0496010,0.0192679
607.0000000,0.0494732,0.0188433
608.0000000,0.0495925,0.0194652
609.0000000,0.0497056,0.0189731
610.0000000,0.0494507,0.0188148
611.0000000,0.0494280,0.0185470
612.0000000,0.0495132,0.0187877
613.0000000,0.0495457,0.0185349
614.0000000,0.0494139,0.0182118
615.0000000,0.0494523,0.0191922
616.0000000,0.0494911,0.0184834
617.0000000,0.0494638,0.0184275
618.0000000,0.0496407,0.0191553
619.0000000,0.0494533,0.0185433
620.0000000,0.0496885,0.0196522
621.0000000,0.0495490,0.0187271
622.0000000,0.0496196,0.0189692
623.0000000,0.0495832,0.0191871
624.0000000,0.0497506,0.0187561
625.0000000,0.0495832,0.0184828
626.0000000,0.0497546,0.0195031
627.0000000,0.0494513,0.0187154
628.0000000,0.0495890,0.0203154
629.0000000,0.0494088,0.0180526
630.0000000,0.0493419,0.0187075
631.0000000,0.0494613,0.0183746
632.0000000,0.0495615,0.0187292
633.0000000,0.0495012,0.0188140
634.0000000,0.0495365,0.0187433
635.0000000,0.0496500,0.0192996
636.0000000,0.0495341,0.0189711
637.0000000,0.0494607,0.0193198
638.0000000,0.0494503,0.0186841
639.0000000,0.0493762,0.0183674
640.0000000,0.0494196,0.0187047
641.0000000,0.0495551,0.0193038
642.0000000,0.0495148,0.0188528
643.0000000,0.0496723,0.0203983
644.0000000,0.0496327,0.0187842
645.0000000,0.0494749,0.0185567
646.0000000,0.0495388,0.0195078
647.0000000,0.0495244,0.0194154
648.0000000,0.0494814,0.0190910
649.0000000,0.0494734,0.0190119
650.0000000,0.0497818,0.0204552
651.0000000,0.0493385,0.0188119
652.0000000,0.0496820,0.0189101
653.0000000,0.0493979,0.0181181
654.0000000,0.0494059,0.0179798
655.0000000,0.0497967,0.0194046
656.0000000,0.0494442,0.0189188
657.0000000,0.0496300,0.0195176
658.0000000,0.0495356,0.0192799
659.0000000,0.0495738,0.0192739
660.0000000,0.0493098,0.0186919
661.0000000,0.0495398,0.0192954
662.0000000,0.0494247,0.0186589
663.0000000,0.0493763,0.0184545
664.0000000,0.0494493,0.0197405
665.0000000,0.0494527,0.0190345
666.0000000,0.0496339,0.0202336
667.0000000,0.0495029,0.0194192
668.0000000,0.0494685,0.0192196
669.0000000,0.0493569,0.0189458
670.0000000,0.0494770,0.0187518
671.0000000,0.0494488,0.0188515
672.0000000,0.0497165,0.0195375
673.0000000,0.0495308,0.0187924
674.0000000,0.0493568,0.0187345
675.0000000,0.0494373,0.0188243
676.0000000,0.0494801,0.0191047
677.0000000,0.0495853,0.0186418
678.0000000,0.0493282,0.0185071
679.0000000,0.0495801,0.0192599
680.0000000,0.0493150,0.0182093
681.0000000,0.0495098,0.0194756
682.0000000,0.0495908,0.0191746
683.0000000,0.0494162,0.0189080
684.0000000,0.0495976,0.0193234
685.0000000,0.0493941,0.0185310
686.0000000,0.0495272,0.0185474
687.0000000,0.0494885,0.0188329
688.0000000,0.0495019,0.0188927
689.0000000,0.0494212,0.0193550
690.0000000,0.0495309,0.0196578
691.0000000,0.0494654,0.0188923
692.0000000,0.0494806,0.0188942
693.0000000,0.0494500,0.0190042
694.0000000,0.0494704,0.0188344
695.0000000,0.0494006,0.0191398
696.0000000,0.0493747,0.0190643
697.0000000,0.0494460,0.0186646
698.0000000,0.0496584,0.0193457
699.0000000,0.0494260,0.0186436
700.0000000,0.0496010,0.0191047
701.0000000,0.0495191,0.0196782
702.0000000,0.0496565,0.0190640
703.0000000,0.0495875,0.0189785
704.0000000,0.0494758,0.0195479
705.0000000,0.0494518,0.0193199
706.0000000,0.0494721,0.0190302
707.0000000,0.0495942,0.0198444
708.0000000,0.0493746,0.0189315
709.0000000,0.0493317,0.0184583
710.0000000,0.0493942,0.0187636
711.0000000,0.0494103,0.0189219
712.0000000,0.0493977,0.0186906
713.0000000,0.0493765,0.0190940
714.0000000,0.0494188,0.0191247
715.0000000,0.0493533,0.0183991
716.0000000,0.0494077,0.0189580
717.0000000,0.0494897,0.0189175
718.0000000,0.0495590,0.0191793
719.0000000,0.0497553,0.0197484
720.0000000,0.0493184,0.0188994
721.0000000,0.0494602,0.0186329
722.0000000,0.0494069,0.0193496
723.0000000,0.0495223,0.0199748
724.0000000,0.0495487,0.0193569
725.0000000,0.0494275,0.0186382
726.0000000,0.0494136,0.0180563
727.0000000,0.0494928,0.0194287
728.0000000,0.0495696,0.0193563
729.0000000,0.0494198,0.0193318
730.0000000,0.0494879,0.0191347
731.0000000,0.0493955,0.0196583
732.0000000,0.0493747,0.0185697
733.0000000,0.0496681,0.0197235
734.0000000,0.0493797,0.0189058
735.0000000,0.0494034,0.0192516
736.0000000,0.0495569,0.0192421
737.0000000,0.0494795,0.0196200
738.0000000,0.0496223,0.0189128
739.0000000,0.0495498,0.0194106
740.0000000,0.0495846,0.0192397
741.0000000,0.0494216,0.0189276
742.0000000,0.0495149,0.0198644
743.0000000,0.0496524,0.0200058
744.0000000,0.0493242,0.0187392
745.0000000,0.0494181,0.0191928
746.0000000,0.0495892,0.0193076
747.0000000,0.0494020,0.0196487
748.0000000,0.0492990,0.0188913
749.0000000,0.0494559,0.0191631
750.0000000,0.0494254,0.0189588
751.0000000,0.0494502,0.0192938
752.0000000,0.0494117,0.0193418
753.0000000,0.0493705,0.0191014
754.0000000,0.0493817,0.0190277
755.0000000,0.0495126,0.0186282
756.0000000,0.0494459,0.0194351
757.0000000,0.0494208,0.0192144
758.0000000,0.0496408,0.0195969
759.0000000,0.0495153,0.0195652
760.0000000,0.0493952,0.0188416
761.0000000,0.0493877,0.0188129
762.0000000,0.0494489,0.0190465
763.0000000,0.0493776,0.0193701
764.0000000,0.0495005,0.0190916
765.0000000,0.0495119,0.0194720
766.0000000,0.0493541,0.0187643
767.0000000,0.0493828,0.0196506
768.0000000,0.0494668,0.0200232
769.0000000,0.0494902,0.0194946
770.0000000,0.0494459,0.0192709
771.0000000,0.0494903,0.0190769
772.0000000,0.0494927,0.0188862
773.0000000,0.0495024,0.0195989
774.0000000,0.0493900,0.0191255
775.0000000,0.0495249,0.0192003
776.0000000,0.0494110,0.0189131
777.0000000,0.0494048,0.0190454
778.0000000,0.0494189,0.0190805
779.0000000,0.0492857,0.0183424
780.0000000,0.0494839,0.0198312
781.0000000,0.0495597,0.0200642
782.0000000,0.0494144,0.0192433
783.0000000,0.0492980,0.0188908
784.0000000,0.0494614,0.0192622
785.0000000,0.0495154,0.0191681
786.0000000,0.0494673,0.0192529
787.0000000,0.0494298,0.0186145
788.0000000,0.0494702,0.0193995
789.0000000,0.0494926,0.0193424
790.0000000,0.0495237,0.0194967
791.0000000,0.0494202,0.0191462
792.0000000,0.0495954,0.0206695
793.0000000,0.0498101,0.0199286
794.0000000,0.0493645,0.0193199
795.0000000,0.0493760,0.0191858
796.0000000,0.0494397,0.0203686
797.0000000,0.0497552,0.0205271
798.0000000,0.0492934,0.0185480
799.0000000,0.0494000,0.0191210
800.0000000,0.0493627,0.0185748
801.0000000,0.0493551,0.0194502
802.0000000,0.0493798,0.0189269
803.0000000,0.0495110,0.0199125
804.0000000,0.0494458,0.0200260
805.0000000,0.0494835,0.0193673
806.0000000,0.0494495,0.0192117
807.0000000,0.0493904,0.0191508
808.0000000,0.0494757,0.0192364
809.0000000,0.0495524,0.0193427
810.0000000,0.0496811,0.0198609
811.0000000,0.0494227,0.0193041
812.0000000,0.0495133,0.0195798
813.0000000,0.0493754,0.0192623
814.0000000,0.0493668,0.0185127
815.0000000,0.0494394,0.0193303
816.0000000,0.0494787,0.0195048
817.0000000,0.0494673,0.0197915
818.0000000,0.0492947,0.0188981
819.0000000,0.0494382,0.0202909
820.0000000,0.0493758,0.0192709
821.0000000,0.0494555,0.0193789
822.0000000,0.0496260,0.0203732
823.0000000,0.0498248,0.0201927
824.0000000,0.0495508,0.0196724
825.0000000,0.0495862,0.0198677
826.0000000,0.0498885,0.0192727
827.0000000,0.0497177,0.0198800
828.0000000,0.0494351,0.0190127
829.0000000,0.0497100,0.0204606
830.0000000,0.0494230,0.0195065
831.0000000,0.0495967,0.0206411
832.0000000,0.0493442,0.0192448
833.0000000,0.0494704,0.0202107
834.0000000,0.0495563,0.0199624
835.0000000,0.0496956,0.0194949
836.0000000,0.0494262,0.0194981
837.0000000,0.0493740,0.0188469
838.0000000,0.0495374,0.0195335
839.0000000,0.0493734,0.0196737
840.0000000,0.0494750,0.0198765
841.0000000,0.0496975,0.0200854
842.0000000,0.0499169,0.0206347
843.0000000,0.0495189,0.0202083
844.0000000,0.0495660,0.0190851
845.0000000,0.0493342,0.0189826
846.0000000,0.0494932,0.0198636
847.0000000,0.0495478,0.0195301
848.0000000,0.0494884,0.0192864
849.0000000,0.0495029,0.0200271
850.0000000,0.0493479,0.0192169
851.0000000,0.0494524,0.0196383
852.0000000,0.0495831,0.0205561
853.0000000,0.0495068,0.0197092
854.0000000,0.0495072,0.0197752
855.0000000,0.0494215,0.0193712
856.0000000,0.0493849,0.0195087
857.0000000,0.0496155,0.0197208
858.0000000,0.0493425,0.0195944
859.0000000,0.0494966,0.0201556
860.0000000,0.0492770,0.0192982
861.0000000,0.0494326,0.0197736
862.0000000,0.0494050,0.0191769
863.0000000,0.0497320,0.0207218
864.0000000,0.0495760,0.0200358
865.0000000,0.0494435,0.0197491
866.0000000,0.0495763,0.0196586
867.0000000,0.0492809,0.0190248
868.0000000,0.0494403,0.0195635
869.0000000,0.0494085,0.0198262
870.0000000,0.0495544,0.0197047
871.0000000,0.0496015,0.0204679
872.0000000,0.0496997,0.0199778
873.0000000,0.0498644,0.0208758
874.0000000,0.0494937,0.0200828
875.0000000,0.0496350,0.0197304
876.0000000,0.0494228,0.0197978
877.0000000,0.0495280,0.0198533
878.0000000,0.0494549,0.0197951
879.0000000,0.0493459,0.0196040
880.0000000,0.0494876,0.0196521
881.0000000,0.0492766,0.0192048
882.0000000,0.0493942,0.0196082
883.0000000,0.0494916,0.0191451
884.0000000,0.0494566,0.0196911
885.0000000,0.0494178,0.0193478
886.0000000,0.0493921,0.0198661
887.0000000,0.0493948,0.0193302
888.0000000,0.0496789,0.0210687
889.0000000,0.0493071,0.0192964
890.0000000,0.0494299,0.0197607
891.0000000,0.0493556,0.0192556
892.0000000,0.0495028,0.0195152
893.0000000,0.0496466,0.0207851
894.0000000,0.0495103,0.0199938
895.0000000,0.0493200,0.0191916
896.0000000,0.0496156,0.0200749
897.0000000,0.0494815,0.0202291
898.0000000,0.0495004,0.0205036
899.0000000,0.0495115,0.0197517
900.0000000,0.0494717,0.0203970
901.0000000,0.0496609,0.0201809
902.0000000,0.0494605,0.0197938
903.0000000,0.0494364,0.0191276
904.0000000,0.0494774,0.0198786
905.0000000,0.0495299,0.0201379
906.0000000,0.0495139,0.0199781
907.0000000,0.0494562,0.0190765
908.0000000,0.0494007,0.0200770
909.0000000,0.0493806,0.0194731
910.0000000,0.0493843,0.0203487
911.0000000,0.0493741,0.0198607
912.0000000,0.0493735,0.0194282
913.0000000,0.0496067,0.0209690
914.0000000,0.0494018,0.0202358
915.0000000,0.0493380,0.0195413
916.0000000,0.0494914,0.0202905
917.0000000,0.0496251,0.0204613
918.0000000,0.0494724,0.0194342
919.0000000,0.0494973,0.0200934
920.0000000,0.0494587,0.0199610
921.0000000,0.0494480,0.0198534
922.0000000,0.0493549,0.0193582
923.0000000,0.0494868,0.0195949
924.0000000,0.0496714,0.0196694
925.0000000,0.0494297,0.0201007
926.0000000,0.0495471,0.0204580
927.0000000,0.0496430,0.0207709
928.0000000,0.0494574,0.0198394
929.0000000,0.0495567,0.0206009
930.0000000,0.0495935,0.0212225
931.0000000,0.0493377,0.0198205
932.0000000,0.0494370,0.0200245
933.0000000,0.0494702,0.0202045
934.0000000,0.0493530,0.0196352
935.0000000,0.0494335,0.0196672
936.0000000,0.0494375,0.0199372
937.0000000,0.0493899,0.0197770
938.0000000,0.0494426,0.0199744
939.0000000,0.0494664,0.0205485
940.0000000,0.0494384,0.0204444
941.0000000,0.0496626,0.0201424
942.0000000,0.0496799,0.0203452
943.0000000,0.0497075,0.0212326
944.0000000,0.0494453,0.0197779
945.0000000,0.0496887,0.0205883
946.0000000,0.0495250,0.0203809
947.0000000,0.0494938,0.0208525
948.0000000,0.0494837,0.0206653
949.0000000,0.0494631,0.0203355
950.0000000,0.0493655,0.0200097
951.0000000,0.0495560,0.0200849
952.0000000,0.0494765,0.0211927
953.0000000,0.0494546,0.0204418
954.0000000,0.0494895,0.0201635
955.0000000,0.0494874,0.0199988
956.0000000,0.0493623,0.0199551
957.0000000,0.0495919,0.0199292
958.0000000,0.0494229,0.0203112
959.0000000,0.0496654,0.0205046
960.0000000,0.0495486,0.0209088
961.0000000,0.0494443,0.0199842
962.0000000,0.0495479,0.0203185
963.0000000,0.0494988,0.0201066
964.0000000,0.0495776,0.0202266
965.0000000,0.0496585,0.0205460
966.0000000,0.0493864,0.0195742
967.0000000,0.0495728,0.0203729
968.0000000,0.0494612,0.0187718
969.0000000,0.0495771,0.0200812
970.0000000,0.0493756,0.0196627
971.0000000,0.0494619,0.0200863
972.0000000,0.0494423,0.0200526
973.0000000,0.0494031,0.0195678
974.0000000,0.0493287,0.0195788
975.0000000,0.0494006,0.0199791
976.0000000,0.0494831,0.0199299
977.0000000,0.0495120,0.0205928
978.0000000,0.0496219,0.0204115
979.0000000,0.0496530,0.0206421
980.0000000,0.0495748,0.0205559
981.0000000,0.0496046,0.0203987
982.0000000,0.0494437,0.0202932


==> data/mse-vae_circ-ThreeGPP-enc_var-noisy-128rx-3p-lat-4.txt <==
ep,mse_m,mse_s
1.0000000,0.0762518,0.0186980
2.0000000,0.0640639,0.0185456
3.0000000,0.0564473,0.0174592
4.0000000,0.0532199,0.0163211
5.0000000,0.0515680,0.0155940
6.0000000,0.0503460,0.0151981
7.0000000,0.0494274,0.0151708
8.0000000,0.0485790,0.0147763
9.0000000,0.0478245,0.0144184
10.0000000,0.0472336,0.0145085
11.0000000,0.0466791,0.0146654
12.0000000,0.0463382,0.0147030
13.0000000,0.0460071,0.0147915
14.0000000,0.0456161,0.0148967
15.0000000,0.0453508,0.0149392
16.0000000,0.0452697,0.0145810
17.0000000,0.0449978,0.0148220
18.0000000,0.0449332,0.0145672
19.0000000,0.0448308,0.0145199
20.0000000,0.0445936,0.0145492
21.0000000,0.0443971,0.0145977
22.0000000,0.0443335,0.0145602
23.0000000,0.0443372,0.0142651
24.0000000,0.0443039,0.0142757
25.0000000,0.0441160,0.0143446
26.0000000,0.0439742,0.0143082
27.0000000,0.0438645,0.0143178
28.0000000,0.0437576,0.0142449
29.0000000,0.0436701,0.0144192
30.0000000,0.0435782,0.0145106
31.0000000,0.0435318,0.0142182
32.0000000,0.0434371,0.0141447
33.0000000,0.0434244,0.0144068
34.0000000,0.0435150,0.0139492
35.0000000,0.0433540,0.0139890
36.0000000,0.0432524,0.0142067
37.0000000,0.0431353,0.0140277
38.0000000,0.0431266,0.0139216
39.0000000,0.0431053,0.0138624
40.0000000,0.0429498,0.0140223
41.0000000,0.0428889,0.0139375
42.0000000,0.0428716,0.0139953
43.0000000,0.0428836,0.0139045
44.0000000,0.0428071,0.0137586
45.0000000,0.0429133,0.0136186
46.0000000,0.0426254,0.0138299
47.0000000,0.0427295,0.0136726
48.0000000,0.0426801,0.0137026
49.0000000,0.0425146,0.0137418
50.0000000,0.0424801,0.0139022
51.0000000,0.0424861,0.0138313
52.0000000,0.0423827,0.0139133
53.0000000,0.0423250,0.0138331
54.0000000,0.0424118,0.0136027
55.0000000,0.0423461,0.0136920
56.0000000,0.0422274,0.0138846
57.0000000,0.0424529,0.0134316
58.0000000,0.0421027,0.0137280
59.0000000,0.0422419,0.0135553
60.0000000,0.0420694,0.0136645
61.0000000,0.0421576,0.0135516
62.0000000,0.0421275,0.0134882
63.0000000,0.0420670,0.0137648
64.0000000,0.0419703,0.0136957
65.0000000,0.0418845,0.0136992
66.0000000,0.0424757,0.0132700
67.0000000,0.0423484,0.0133833
68.0000000,0.0420489,0.0133959
69.0000000,0.0418728,0.0135666
70.0000000,0.0418037,0.0139892
71.0000000,0.0418024,0.0135424
72.0000000,0.0419670,0.0134988
73.0000000,0.0419868,0.0133470
74.0000000,0.0419161,0.0133315
75.0000000,0.0417643,0.0135805
76.0000000,0.0417456,0.0135345
77.0000000,0.0417699,0.0134345
78.0000000,0.0417022,0.0134834
79.0000000,0.0416089,0.0135514
80.0000000,0.0416070,0.0136360
81.0000000,0.0419272,0.0132898
82.0000000,0.0415866,0.0136298
83.0000000,0.0416276,0.0135444
84.0000000,0.0415466,0.0136282
85.0000000,0.0415902,0.0133539
86.0000000,0.0415881,0.0134565
87.0000000,0.0415554,0.0133503
88.0000000,0.0414393,0.0135751
89.0000000,0.0416038,0.0133056
90.0000000,0.0414213,0.0135119
91.0000000,0.0414103,0.0136294
92.0000000,0.0416242,0.0133028
93.0000000,0.0414330,0.0133442
94.0000000,0.0415741,0.0132837
95.0000000,0.0413882,0.0133846
96.0000000,0.0413655,0.0135802
97.0000000,0.0414418,0.0133687
98.0000000,0.0413531,0.0132931
99.0000000,0.0413408,0.0134665
100.0000000,0.0413145,0.0134438
101.0000000,0.0413361,0.0133673
102.0000000,0.0412963,0.0134903
103.0000000,0.0413870,0.0132581
104.0000000,0.0411872,0.0134397
105.0000000,0.0412594,0.0135912
106.0000000,0.0414774,0.0133539
107.0000000,0.0412283,0.0135464
108.0000000,0.0415459,0.0132034
109.0000000,0.0412966,0.0133162
110.0000000,0.0412307,0.0133609
111.0000000,0.0411476,0.0135111
112.0000000,0.0413006,0.0133400
113.0000000,0.0411492,0.0134221
114.0000000,0.0411432,0.0134891
115.0000000,0.0411031,0.0134314
116.0000000,0.0411725,0.0133255
117.0000000,0.0414284,0.0130527
118.0000000,0.0411944,0.0131916
119.0000000,0.0411098,0.0135104
120.0000000,0.0412316,0.0133413
121.0000000,0.0411417,0.0133593
122.0000000,0.0410728,0.0134086
123.0000000,0.0410312,0.0133521
124.0000000,0.0410635,0.0133334
125.0000000,0.0409826,0.0134229
126.0000000,0.0410367,0.0133862
127.0000000,0.0412985,0.0131311
128.0000000,0.0411576,0.0133434
129.0000000,0.0410227,0.0132692
130.0000000,0.0410353,0.0133371
131.0000000,0.0410851,0.0132402
132.0000000,0.0409868,0.0133832
133.0000000,0.0409843,0.0133304
134.0000000,0.0412386,0.0135887
135.0000000,0.0410684,0.0133124
136.0000000,0.0409527,0.0133063
137.0000000,0.0409443,0.0135392
138.0000000,0.0410517,0.0132994
139.0000000,0.0409296,0.0132893
140.0000000,0.0410340,0.0132213
141.0000000,0.0410409,0.0133976
142.0000000,0.0408198,0.0136242
143.0000000,0.0409046,0.0134025
144.0000000,0.0409669,0.0134732
145.0000000,0.0409761,0.0133753
146.0000000,0.0408900,0.0134613
147.0000000,0.0409122,0.0133952
148.0000000,0.0410236,0.0132650
149.0000000,0.0410248,0.0134646
150.0000000,0.0410117,0.0132165
151.0000000,0.0408805,0.0134285
152.0000000,0.0408640,0.0135029
153.0000000,0.0407796,0.0134609
154.0000000,0.0408202,0.0135080
155.0000000,0.0410133,0.0133039
156.0000000,0.0409225,0.0136387
157.0000000,0.0408226,0.0135748
158.0000000,0.0410786,0.0133007
159.0000000,0.0410353,0.0133052
160.0000000,0.0409656,0.0133181
161.0000000,0.0408939,0.0133223
162.0000000,0.0408975,0.0136609
163.0000000,0.0407461,0.0138419
164.0000000,0.0407707,0.0136757
165.0000000,0.0408577,0.0137595
166.0000000,0.0407349,0.0134604
167.0000000,0.0406533,0.0136168
168.0000000,0.0407720,0.0133177
169.0000000,0.0410212,0.0131858
170.0000000,0.0407868,0.0137722
171.0000000,0.0408240,0.0133929
172.0000000,0.0406679,0.0134228
173.0000000,0.0408127,0.0133404
174.0000000,0.0406716,0.0135205
175.0000000,0.0407668,0.0133174
176.0000000,0.0406996,0.0135705
177.0000000,0.0407638,0.0135129
178.0000000,0.0406858,0.0135324
179.0000000,0.0407097,0.0133970
180.0000000,0.0406941,0.0134397
181.0000000,0.0407554,0.0135454
182.0000000,0.0406109,0.0135204
183.0000000,0.0407679,0.0134123
184.0000000,0.0410139,0.0133216
185.0000000,0.0406581,0.0136425
186.0000000,0.0406574,0.0135138
187.0000000,0.0406871,0.0133620
188.0000000,0.0406100,0.0135454
189.0000000,0.0408450,0.0131415
190.0000000,0.0405990,0.0134820
191.0000000,0.0407277,0.0133572
192.0000000,0.0406430,0.0135732
193.0000000,0.0407841,0.0132892
194.0000000,0.0406263,0.0134897
195.0000000,0.0407151,0.0134058
196.0000000,0.0406989,0.0132822
197.0000000,0.0406468,0.0133563
198.0000000,0.0405952,0.0134090
199.0000000,0.0405946,0.0135633
200.0000000,0.0407807,0.0131825
201.0000000,0.0407679,0.0135645
202.0000000,0.0406967,0.0135343
203.0000000,0.0405558,0.0133075
204.0000000,0.0407506,0.0131980
205.0000000,0.0405705,0.0133802
206.0000000,0.0407445,0.0132024
207.0000000,0.0405265,0.0135146
208.0000000,0.0406318,0.0134357
209.0000000,0.0408619,0.0132971
210.0000000,0.0407972,0.0135571
211.0000000,0.0406239,0.0133123
212.0000000,0.0405939,0.0132402
213.0000000,0.0406687,0.0134646
214.0000000,0.0405572,0.0133032
215.0000000,0.0405386,0.0137109
216.0000000,0.0405787,0.0135599
217.0000000,0.0406291,0.0135348
218.0000000,0.0406702,0.0133896
219.0000000,0.0404752,0.0137017
220.0000000,0.0405473,0.0135238
221.0000000,0.0404002,0.0136405
222.0000000,0.0405774,0.0136108
223.0000000,0.0405670,0.0133355
224.0000000,0.0405708,0.0134596
225.0000000,0.0406404,0.0133884
226.0000000,0.0404853,0.0136135
227.0000000,0.0406549,0.0132692
228.0000000,0.0406297,0.0136262
229.0000000,0.0406259,0.0137652
230.0000000,0.0404688,0.0134271
231.0000000,0.0407333,0.0131857
232.0000000,0.0405634,0.0133974
233.0000000,0.0405486,0.0134372
234.0000000,0.0404714,0.0134047
235.0000000,0.0410381,0.0139460
236.0000000,0.0407530,0.0135125
237.0000000,0.0406447,0.0135146
238.0000000,0.0404926,0.0135805
239.0000000,0.0404857,0.0134734
240.0000000,0.0404802,0.0135543
241.0000000,0.0405457,0.0132872
242.0000000,0.0405828,0.0132694
243.0000000,0.0404925,0.0134842
244.0000000,0.0404857,0.0140718
245.0000000,0.0404192,0.0134394
246.0000000,0.0405894,0.0141945
247.0000000,0.0404206,0.0134315
248.0000000,0.0404581,0.0133367
249.0000000,0.0405190,0.0132825
250.0000000,0.0405199,0.0134610
251.0000000,0.0405093,0.0132567
252.0000000,0.0404301,0.0134468
253.0000000,0.0404455,0.0136833
254.0000000,0.0405642,0.0135300
255.0000000,0.0403382,0.0136316
256.0000000,0.0405422,0.0133358
257.0000000,0.0405084,0.0135273
258.0000000,0.0404832,0.0133204
259.0000000,0.0405188,0.0137721
260.0000000,0.0404413,0.0135941
261.0000000,0.0402991,0.0135580
262.0000000,0.0404483,0.0137224
263.0000000,0.0404748,0.0134040
264.0000000,0.0403935,0.0135147
265.0000000,0.0404449,0.0136299
266.0000000,0.0405047,0.0133361
267.0000000,0.0404269,0.0132228
268.0000000,0.0405132,0.0133677
269.0000000,0.0404936,0.0134381
270.0000000,0.0403863,0.0136374
271.0000000,0.0404856,0.0136126
272.0000000,0.0403930,0.0134253
273.0000000,0.0404122,0.0136820
274.0000000,0.0403738,0.0133832
275.0000000,0.0403736,0.0137636
276.0000000,0.0405419,0.0135571
277.0000000,0.0405202,0.0133950
278.0000000,0.0404753,0.0139744
279.0000000,0.0403618,0.0135126
280.0000000,0.0404247,0.0133122
281.0000000,0.0405559,0.0132722
282.0000000,0.0403637,0.0133432
283.0000000,0.0403980,0.0136498
284.0000000,0.0413168,0.0131367
285.0000000,0.0412317,0.0138344
286.0000000,0.0406232,0.0136092
287.0000000,0.0405648,0.0137837
288.0000000,0.0403609,0.0136014
289.0000000,0.0404574,0.0133703
290.0000000,0.0403956,0.0133945
291.0000000,0.0403330,0.0136045
292.0000000,0.0404321,0.0134376
293.0000000,0.0403308,0.0135609
294.0000000,0.0407594,0.0136567
295.0000000,0.0406069,0.0136700
296.0000000,0.0405217,0.0136742
297.0000000,0.0403693,0.0137066
298.0000000,0.0403934,0.0134345
299.0000000,0.0404735,0.0132821
300.0000000,0.0448257,0.0138177
301.0000000,0.0452052,0.0133268
302.0000000,0.0446570,0.0148426
303.0000000,0.0441639,0.0150474
304.0000000,0.0440897,0.0148669
305.0000000,0.0437775,0.0152078
306.0000000,0.0436437,0.0149619
307.0000000,0.0433592,0.0148706
308.0000000,0.0431516,0.0146591
309.0000000,0.0425499,0.0145613
310.0000000,0.0416519,0.0142979
311.0000000,0.0409890,0.0137294
312.0000000,0.0406771,0.0136052
313.0000000,0.0404934,0.0135421
314.0000000,0.0405171,0.0134838
315.0000000,0.0403356,0.0136137
316.0000000,0.0404649,0.0136138
317.0000000,0.0404072,0.0135003
318.0000000,0.0403267,0.0137806
319.0000000,0.0403096,0.0138643
320.0000000,0.0402402,0.0137945
321.0000000,0.0406349,0.0134890
322.0000000,0.0404247,0.0137216
323.0000000,0.0404345,0.0138135
324.0000000,0.0404413,0.0133580
325.0000000,0.0403226,0.0137719
326.0000000,0.0403440,0.0135836
327.0000000,0.0402913,0.0137445
328.0000000,0.0403216,0.0135391
329.0000000,0.0404571,0.0138051
330.0000000,0.0402856,0.0139318
331.0000000,0.0402857,0.0138598
332.0000000,0.0403819,0.0135204
333.0000000,0.0402756,0.0136812
334.0000000,0.0403634,0.0133604
335.0000000,0.0403147,0.0136733
336.0000000,0.0404089,0.0136537
337.0000000,0.0402563,0.0135591
338.0000000,0.0402858,0.0136515
339.0000000,0.0403056,0.0136832
340.0000000,0.0403966,0.0133502
341.0000000,0.0403079,0.0136398
342.0000000,0.0404096,0.0138878
343.0000000,0.0403042,0.0137072
344.0000000,0.0402642,0.0140492
345.0000000,0.0403406,0.0138897
346.0000000,0.0403493,0.0138874
347.0000000,0.0402616,0.0137711
348.0000000,0.0403584,0.0133517
349.0000000,0.0402349,0.0136160
350.0000000,0.0403737,0.0141727
351.0000000,0.0403100,0.0137844
352.0000000,0.0402593,0.0134489
353.0000000,0.0404245,0.0135246
354.0000000,0.0402432,0.0135651
355.0000000,0.0402659,0.0140895
356.0000000,0.0402700,0.0134107
357.0000000,0.0402580,0.0138411
358.0000000,0.0403420,0.0140852
359.0000000,0.0403671,0.0138884
360.0000000,0.0401824,0.0138022
361.0000000,0.0403899,0.0140586
362.0000000,0.0402412,0.0136576
363.0000000,0.0404972,0.0133142
364.0000000,0.0402820,0.0142084
365.0000000,0.0402969,0.0137517
366.0000000,0.0403067,0.0144399
367.0000000,0.0402799,0.0138718
368.0000000,0.0402324,0.0138795
369.0000000,0.0404076,0.0139911
370.0000000,0.0402542,0.0137519
371.0000000,0.0401757,0.0136820
372.0000000,0.0402776,0.0142180
373.0000000,0.0401523,0.0137010
374.0000000,0.0401712,0.0135576
375.0000000,0.0403396,0.0137507
376.0000000,0.0401791,0.0135852
377.0000000,0.0402306,0.0139270
378.0000000,0.0402194,0.0138620
379.0000000,0.0402349,0.0137301
380.0000000,0.0402168,0.0138579
381.0000000,0.0402099,0.0140453
382.0000000,0.0404218,0.0136710
383.0000000,0.0401551,0.0138567
384.0000000,0.0402395,0.0138224
385.0000000,0.0401937,0.0138321
386.0000000,0.0401755,0.0140414
387.0000000,0.0401857,0.0137630
388.0000000,0.0402711,0.0144896
389.0000000,0.0403641,0.0139713
390.0000000,0.0401354,0.0135353
391.0000000,0.0402224,0.0139011
392.0000000,0.0402281,0.0142001
393.0000000,0.0402159,0.0137571
394.0000000,0.0401172,0.0137071
395.0000000,0.0401908,0.0138312
396.0000000,0.0402890,0.0145666
397.0000000,0.0402253,0.0138723
398.0000000,0.0402348,0.0138331
399.0000000,0.0402605,0.0139821
400.0000000,0.0401920,0.0139473
401.0000000,0.0401880,0.0141267
402.0000000,0.0403185,0.0134912
403.0000000,0.0400937,0.0138828
404.0000000,0.0401646,0.0143925
405.0000000,0.0401758,0.0137063
406.0000000,0.0401988,0.0139685
407.0000000,0.0404639,0.0133689
408.0000000,0.0401827,0.0139678
409.0000000,0.0401115,0.0137988
410.0000000,0.0400648,0.0140405
411.0000000,0.0401315,0.0141916
412.0000000,0.0406597,0.0136596
413.0000000,0.0474627,0.0159372
414.0000000,0.0468874,0.0150532
415.0000000,0.0460429,0.0148641
416.0000000,0.0449883,0.0147097
417.0000000,0.0438161,0.0144756
418.0000000,0.0425446,0.0141400
419.0000000,0.0415180,0.0139241
420.0000000,0.0409645,0.0138278
421.0000000,0.0406623,0.0136106
422.0000000,0.0404460,0.0135992
423.0000000,0.0404158,0.0135422
424.0000000,0.0404261,0.0135120
425.0000000,0.0401930,0.0135773
426.0000000,0.0401081,0.0135744
427.0000000,0.0404455,0.0138319
428.0000000,0.0402237,0.0136998
429.0000000,0.0403982,0.0134928
430.0000000,0.0403759,0.0134241
431.0000000,0.0403986,0.0136882
432.0000000,0.0490948,0.0217438
433.0000000,0.0456943,0.0142681
434.0000000,0.0455425,0.0143394
435.0000000,0.0452895,0.0146986
436.0000000,0.0449203,0.0147684
437.0000000,0.0446550,0.0148360
438.0000000,0.0444204,0.0146402
439.0000000,0.0441382,0.0145043
440.0000000,0.0438009,0.0145086
441.0000000,0.0433369,0.0144017
442.0000000,0.0427376,0.0143654
443.0000000,0.0419556,0.0140553
444.0000000,0.0412501,0.0137423
445.0000000,0.0407394,0.0136095
446.0000000,0.0405602,0.0136198
447.0000000,0.0404765,0.0135670
448.0000000,0.0403040,0.0135535
449.0000000,0.0402892,0.0135103
450.0000000,0.0402958,0.0139442
451.0000000,0.0402238,0.0139595
452.0000000,0.0401945,0.0139482
453.0000000,0.0401924,0.0138588
454.0000000,0.0401723,0.0140140
455.0000000,0.0402014,0.0138664
456.0000000,0.0400825,0.0138547
457.0000000,0.0402711,0.0139676
458.0000000,0.0403107,0.0143604
459.0000000,0.0401365,0.0139558
460.0000000,0.0401620,0.0137825
461.0000000,0.0400661,0.0138183
462.0000000,0.0401781,0.0139236
463.0000000,0.0401160,0.0140351
464.0000000,0.0402667,0.0143479
465.0000000,0.0400692,0.0139181
466.0000000,0.0401501,0.0141962
467.0000000,0.0402276,0.0140909
468.0000000,0.0401193,0.0141691
469.0000000,0.0401000,0.0139040
470.0000000,0.0402430,0.0138861
471.0000000,0.0401328,0.0138650
472.0000000,0.0402900,0.0135150
473.0000000,0.0400168,0.0139128
474.0000000,0.0400527,0.0139199
475.0000000,0.0402255,0.0142791
476.0000000,0.0400914,0.0140984
477.0000000,0.0402019,0.0139216
478.0000000,0.0402632,0.0139247
479.0000000,0.0401760,0.0142829
480.0000000,0.0400924,0.0136778
481.0000000,0.0401532,0.0135272
482.0000000,0.0402872,0.0142294
483.0000000,0.0401790,0.0142275
484.0000000,0.0401149,0.0139646
485.0000000,0.0401976,0.0141747
486.0000000,0.0402014,0.0137809
487.0000000,0.0401592,0.0138449
488.0000000,0.0401746,0.0139081
489.0000000,0.0401932,0.0143667
490.0000000,0.0400428,0.0138275
491.0000000,0.0400937,0.0141124
492.0000000,0.0400088,0.0139139
493.0000000,0.0401856,0.0143141
494.0000000,0.0401266,0.0142978
495.0000000,0.0399709,0.0139192
496.0000000,0.0402211,0.0144244
497.0000000,0.0400876,0.0144082
498.0000000,0.0400947,0.0140113
499.0000000,0.0400503,0.0141413
500.0000000,0.0400692,0.0140897
501.0000000,0.0402156,0.0142867
502.0000000,0.0401427,0.0144914
503.0000000,0.0402162,0.0137969
504.0000000,0.0401399,0.0142974
505.0000000,0.0401583,0.0143045
506.0000000,0.0400539,0.0141368
507.0000000,0.0401130,0.0141262
508.0000000,0.0400822,0.0145174
509.0000000,0.0402325,0.0142626
510.0000000,0.0402540,0.0143053
511.0000000,0.0399528,0.0139986
512.0000000,0.0401856,0.0142608
513.0000000,0.0400681,0.0144984
514.0000000,0.0402028,0.0143159
515.0000000,0.0400460,0.0141575
516.0000000,0.0401541,0.0142580
517.0000000,0.0403236,0.0142369
518.0000000,0.0401167,0.0141745
519.0000000,0.0402089,0.0143956
520.0000000,0.0401891,0.0146653
521.0000000,0.0401470,0.0145086
522.0000000,0.0400988,0.0141594
523.0000000,0.0400446,0.0141606
524.0000000,0.0400622,0.0142015
525.0000000,0.0401297,0.0142837
526.0000000,0.0401254,0.0145475
527.0000000,0.0400122,0.0141088
528.0000000,0.0401795,0.0146867
529.0000000,0.0400130,0.0139019
530.0000000,0.0401040,0.0141195
531.0000000,0.0402196,0.0139243
532.0000000,0.0401844,0.0140484
533.0000000,0.0400770,0.0139888
534.0000000,0.0400220,0.0142521
535.0000000,0.0400920,0.0143914
536.0000000,0.0401748,0.0145338
537.0000000,0.0402011,0.0142696
538.0000000,0.0400672,0.0147652
539.0000000,0.0401907,0.0142871
540.0000000,0.0400814,0.0144177
541.0000000,0.0401729,0.0145487
542.0000000,0.0400905,0.0145362
543.0000000,0.0428780,0.0132690
544.0000000,0.0404115,0.0136374
545.0000000,0.0401618,0.0138572
546.0000000,0.0401114,0.0139107
547.0000000,0.0400353,0.0139825
548.0000000,0.0401095,0.0140721
549.0000000,0.0401226,0.0144328
550.0000000,0.0401161,0.0145240
551.0000000,0.0401759,0.0146541
552.0000000,0.0401604,0.0143146
553.0000000,0.0400342,0.0140902
554.0000000,0.0400693,0.0143069
555.0000000,0.0400060,0.0145152
556.0000000,0.0400610,0.0143079
557.0000000,0.0401690,0.0138365
558.0000000,0.0399579,0.0141127
559.0000000,0.0401381,0.0146049
560.0000000,0.0402045,0.0145633
561.0000000,0.0399812,0.0147022
562.0000000,0.0399857,0.0140795
563.0000000,0.0399852,0.0141468
564.0000000,0.0400563,0.0140904
565.0000000,0.0400773,0.0142078
566.0000000,0.0401122,0.0141458
567.0000000,0.0401079,0.0150909
568.0000000,0.0401153,0.0148349
569.0000000,0.0414195,0.0142126
570.0000000,0.0405370,0.0141820
571.0000000,0.0401091,0.0143444
572.0000000,0.0400684,0.0141626
573.0000000,0.0399582,0.0143184
574.0000000,0.0402024,0.0143597
575.0000000,0.0400224,0.0142403
576.0000000,0.0400209,0.0144388
577.0000000,0.0400433,0.0143440
578.0000000,0.0400065,0.0139725
579.0000000,0.0400037,0.0142849
580.0000000,0.0400838,0.0145103
581.0000000,0.0400290,0.0139778
582.0000000,0.0400945,0.0146158
583.0000000,0.0402803,0.0152028
584.0000000,0.0399986,0.0143615
585.0000000,0.0400346,0.0144536
586.0000000,0.0399576,0.0145094
587.0000000,0.0400451,0.0147416
588.0000000,0.0403097,0.0138700
589.0000000,0.0400069,0.0140803
590.0000000,0.0402294,0.0148176
591.0000000,0.0399412,0.0142216
592.0000000,0.0400059,0.0144674
593.0000000,0.0401088,0.0146944
594.0000000,0.0400904,0.0149799
595.0000000,0.0400634,0.0142442
596.0000000,0.0400904,0.0146077
597.0000000,0.0399626,0.0142911
598.0000000,0.0402443,0.0144457
599.0000000,0.0400561,0.0139160
600.0000000,0.0410550,0.0142008
601.0000000,0.0406161,0.0142019
602.0000000,0.0481132,0.0173057
603.0000000,0.0443078,0.0148755
604.0000000,0.0424710,0.0143953
605.0000000,0.0411472,0.0140023
606.0000000,0.0405472,0.0138978
607.0000000,0.0403027,0.0137699
608.0000000,0.0402084,0.0140602
609.0000000,0.0401439,0.0140623
610.0000000,0.0400918,0.0142523
611.0000000,0.0401488,0.0142930
612.0000000,0.0400975,0.0140020
613.0000000,0.0401348,0.0140442
614.0000000,0.0401385,0.0152307
615.0000000,0.0401251,0.0146242
616.0000000,0.0400624,0.0146838
617.0000000,0.0400248,0.0140081
618.0000000,0.0401813,0.0144478
619.0000000,0.0400163,0.0146282
620.0000000,0.0401115,0.0145905
621.0000000,0.0402888,0.0142713
622.0000000,0.0400556,0.0145984
623.0000000,0.0400098,0.0148273
624.0000000,0.0401334,0.0146438
625.0000000,0.0400374,0.0146073
626.0000000,0.0402537,0.0150123
627.0000000,0.0399888,0.0147611
628.0000000,0.0399158,0.0145028
629.0000000,0.0400817,0.0145531
630.0000000,0.0400342,0.0144288
631.0000000,0.0400162,0.0149936
632.0000000,0.0400234,0.0147552
633.0000000,0.0400412,0.0145804
634.0000000,0.0399726,0.0141641
635.0000000,0.0400952,0.0150679
636.0000000,0.0400069,0.0145151
637.0000000,0.0401566,0.0146669
638.0000000,0.0400245,0.0143122
639.0000000,0.0400941,0.0144502
640.0000000,0.0401404,0.0142016
641.0000000,0.0399838,0.0141310
642.0000000,0.0399733,0.0146596
643.0000000,0.0399619,0.0143221
644.0000000,0.0398703,0.0138294
645.0000000,0.0399847,0.0141949
646.0000000,0.0399774,0.0147846
647.0000000,0.0399721,0.0142484
648.0000000,0.0400516,0.0152956
649.0000000,0.0400474,0.0148390
650.0000000,0.0400309,0.0150509
651.0000000,0.0400263,0.0150199
652.0000000,0.0400655,0.0152878
653.0000000,0.0400630,0.0150680
654.0000000,0.0400541,0.0148082
655.0000000,0.0398834,0.0143282
656.0000000,0.0399736,0.0148458
657.0000000,0.0402390,0.0152024
658.0000000,0.0399762,0.0145578
659.0000000,0.0402132,0.0142744
660.0000000,0.0399224,0.0148752
661.0000000,0.0399769,0.0150404
662.0000000,0.0399407,0.0147515
663.0000000,0.0399697,0.0148684
664.0000000,0.0399964,0.0144388
665.0000000,0.0400461,0.0146580
666.0000000,0.0401401,0.0148055
667.0000000,0.0399161,0.0146866
668.0000000,0.0400433,0.0149464
669.0000000,0.0399978,0.0151556
670.0000000,0.0400424,0.0147319
671.0000000,0.0400241,0.0147171
672.0000000,0.0400275,0.0145845
673.0000000,0.0400696,0.0148509
674.0000000,0.0398950,0.0143649
675.0000000,0.0403973,0.0148805
676.0000000,0.0399438,0.0144916
677.0000000,0.0400548,0.0149644
678.0000000,0.0399328,0.0145200
679.0000000,0.0399953,0.0145043
680.0000000,0.0398431,0.0140890
681.0000000,0.0400658,0.0146307
682.0000000,0.0401704,0.0148217
683.0000000,0.0403302,0.0140928
684.0000000,0.0418414,0.0137663
685.0000000,0.0403982,0.0138000
686.0000000,0.0402751,0.0141812
687.0000000,0.0401116,0.0143165
688.0000000,0.0401399,0.0144527
689.0000000,0.0400445,0.0144013
690.0000000,0.0400550,0.0141914
691.0000000,0.0399845,0.0142837
692.0000000,0.0399482,0.0146959
693.0000000,0.0398588,0.0145754
694.0000000,0.0402031,0.0148254
695.0000000,0.0401459,0.0147046
696.0000000,0.0400605,0.0146249
697.0000000,0.0404709,0.0142296
698.0000000,0.0400879,0.0142379
699.0000000,0.0400100,0.0147153
700.0000000,0.0399643,0.0149268
701.0000000,0.0400503,0.0152159
702.0000000,0.0400117,0.0146482
703.0000000,0.0399830,0.0148069
704.0000000,0.0399401,0.0143203
705.0000000,0.0401069,0.0150633
706.0000000,0.0399674,0.0150333
707.0000000,0.0403355,0.0147952
708.0000000,0.0419324,0.0136344
709.0000000,0.0410855,0.0137404
710.0000000,0.0405000,0.0138228
711.0000000,0.0402525,0.0140488
712.0000000,0.0401577,0.0144983
713.0000000,0.0400412,0.0144385
714.0000000,0.0400432,0.0146440
715.0000000,0.0399667,0.0145536
716.0000000,0.0399764,0.0147904
717.0000000,0.0401759,0.0146665
718.0000000,0.0399499,0.0146522
719.0000000,0.0400137,0.0145976
720.0000000,0.0400626,0.0150601
721.0000000,0.0399180,0.0149659
722.0000000,0.0399298,0.0145681
723.0000000,0.0400909,0.0153199
724.0000000,0.0399808,0.0146358
725.0000000,0.0400323,0.0142879
726.0000000,0.0400619,0.0152180
727.0000000,0.0399588,0.0146260
728.0000000,0.0399480,0.0150249
729.0000000,0.0399915,0.0146655
730.0000000,0.0400550,0.0151105
731.0000000,0.0399810,0.0147767
732.0000000,0.0400187,0.0149912
733.0000000,0.0399558,0.0150196
734.0000000,0.0399099,0.0148144
735.0000000,0.0399719,0.0150055
736.0000000,0.0401595,0.0153775
737.0000000,0.0400393,0.0152576
738.0000000,0.0401695,0.0158729
739.0000000,0.0428397,0.0145321
740.0000000,0.0462681,0.0151625
741.0000000,0.0448473,0.0146869
742.0000000,0.0429280,0.0144280
743.0000000,0.0411897,0.0139239
744.0000000,0.0405029,0.0139240
745.0000000,0.0402756,0.0140821
746.0000000,0.0400963,0.0143415
747.0000000,0.0400737,0.0149176
748.0000000,0.0400452,0.0148920
749.0000000,0.0401783,0.0148188
750.0000000,0.0400889,0.0145876
751.0000000,0.0403081,0.0154695
752.0000000,0.0400520,0.0145540
753.0000000,0.0400698,0.0150697
754.0000000,0.0399401,0.0147267
755.0000000,0.0399388,0.0143783
756.0000000,0.0400782,0.0142538
757.0000000,0.0399692,0.0144060
758.0000000,0.0399635,0.0147368
759.0000000,0.0400330,0.0153034
760.0000000,0.0399919,0.0144938
761.0000000,0.0399341,0.0142950
762.0000000,0.0401674,0.0141575
763.0000000,0.0401321,0.0150875
764.0000000,0.0400255,0.0146687
765.0000000,0.0400994,0.0146144
766.0000000,0.0400156,0.0150674
767.0000000,0.0398689,0.0147573
768.0000000,0.0403375,0.0138211
769.0000000,0.0400115,0.0141374
770.0000000,0.0399898,0.0140790
771.0000000,0.0399892,0.0143771
772.0000000,0.0400404,0.0146730
773.0000000,0.0400303,0.0142586
774.0000000,0.0399228,0.0144386
775.0000000,0.0401185,0.0148885
776.0000000,0.0399821,0.0149703
777.0000000,0.0400208,0.0145442
778.0000000,0.0399833,0.0147253
779.0000000,0.0399623,0.0148156
780.0000000,0.0400478,0.0149792
781.0000000,0.0399976,0.0147251


==> data/mse-vae_circ-ThreeGPP-enc_var-noisy-128rx-3p-lat-8.txt <==
ep,mse_m,mse_s
1.0000000,0.0773837,0.0182204
2.0000000,0.0599509,0.0178920
3.0000000,0.0506429,0.0146177
4.0000000,0.0464630,0.0132968
5.0000000,0.0437921,0.0124308
6.0000000,0.0423571,0.0117083
7.0000000,0.0411286,0.0111628
8.0000000,0.0400085,0.0111530
9.0000000,0.0390609,0.0114495
10.0000000,0.0387783,0.0113122
11.0000000,0.0381490,0.0114353
12.0000000,0.0380002,0.0112271
13.0000000,0.0377321,0.0112773
14.0000000,0.0375352,0.0114753
15.0000000,0.0373307,0.0111553
16.0000000,0.0371669,0.0111662
17.0000000,0.0370124,0.0113981
18.0000000,0.0368495,0.0111174
19.0000000,0.0367443,0.0110671
20.0000000,0.0367059,0.0109816
21.0000000,0.0365842,0.0109367
22.0000000,0.0364757,0.0109314
23.0000000,0.0364982,0.0108611
24.0000000,0.0362967,0.0109796
25.0000000,0.0362236,0.0108831
26.0000000,0.0361791,0.0108585
27.0000000,0.0361859,0.0108290
28.0000000,0.0359842,0.0109159
29.0000000,0.0362389,0.0106192
30.0000000,0.0360169,0.0107184
31.0000000,0.0358195,0.0107706
32.0000000,0.0357567,0.0107908
33.0000000,0.0356954,0.0107867
34.0000000,0.0358225,0.0106257
35.0000000,0.0355469,0.0107910
36.0000000,0.0356492,0.0106545
37.0000000,0.0355262,0.0106991
38.0000000,0.0355719,0.0106640
39.0000000,0.0354313,0.0106581
40.0000000,0.0353123,0.0107102
41.0000000,0.0353089,0.0107311
42.0000000,0.0354791,0.0105695
43.0000000,0.0353047,0.0106326
44.0000000,0.0351390,0.0107189
45.0000000,0.0352803,0.0105899
46.0000000,0.0351871,0.0106033
47.0000000,0.0351976,0.0105687
48.0000000,0.0350756,0.0106539
49.0000000,0.0350363,0.0106200
50.0000000,0.0350022,0.0106260
51.0000000,0.0351315,0.0105588
52.0000000,0.0348831,0.0106239
53.0000000,0.0349355,0.0106275
54.0000000,0.0349106,0.0106391
55.0000000,0.0348924,0.0105462
56.0000000,0.0349129,0.0105456
57.0000000,0.0349084,0.0104912
58.0000000,0.0349420,0.0105032
59.0000000,0.0348161,0.0105106
60.0000000,0.0346767,0.0105834
61.0000000,0.0347745,0.0105195
62.0000000,0.0348252,0.0105417
63.0000000,0.0347384,0.0104766
64.0000000,0.0345772,0.0106096
65.0000000,0.0347281,0.0104813
66.0000000,0.0345076,0.0105648
67.0000000,0.0346379,0.0104668
68.0000000,0.0345408,0.0105614
69.0000000,0.0344746,0.0106107
70.0000000,0.0344667,0.0105613
71.0000000,0.0344081,0.0105933
72.0000000,0.0344364,0.0105204
73.0000000,0.0344540,0.0105886
74.0000000,0.0343702,0.0105831
75.0000000,0.0343511,0.0105247
76.0000000,0.0343984,0.0105161
77.0000000,0.0343663,0.0105455
78.0000000,0.0342700,0.0105498
79.0000000,0.0343930,0.0104751
80.0000000,0.0343035,0.0105225
81.0000000,0.0344166,0.0104876
82.0000000,0.0343149,0.0105072
83.0000000,0.0342763,0.0104685
84.0000000,0.0342473,0.0105141
85.0000000,0.0343030,0.0104714
86.0000000,0.0342426,0.0104920
87.0000000,0.0343375,0.0104567
88.0000000,0.0342336,0.0104902
89.0000000,0.0341846,0.0104780
90.0000000,0.0341620,0.0104497
91.0000000,0.0341465,0.0104864
92.0000000,0.0340593,0.0105574
93.0000000,0.0340231,0.0105359
94.0000000,0.0341828,0.0104351
95.0000000,0.0341117,0.0105064
96.0000000,0.0343884,0.0103553
97.0000000,0.0342033,0.0104106
98.0000000,0.0341377,0.0104432
99.0000000,0.0339750,0.0105186
100.0000000,0.0341682,0.0104274
101.0000000,0.0339842,0.0105536
102.0000000,0.0342032,0.0104845
103.0000000,0.0340892,0.0103500
104.0000000,0.0339633,0.0105212
105.0000000,0.0339734,0.0105169
106.0000000,0.0340836,0.0104259
107.0000000,0.0339136,0.0105225
108.0000000,0.0341342,0.0104018
109.0000000,0.0339285,0.0104740
110.0000000,0.0340239,0.0104118
111.0000000,0.0339060,0.0104873
112.0000000,0.0341727,0.0104011
113.0000000,0.0339111,0.0105109
114.0000000,0.0337994,0.0105500
115.0000000,0.0339038,0.0104235
116.0000000,0.0339462,0.0104212
117.0000000,0.0339568,0.0104139
118.0000000,0.0339956,0.0103567
119.0000000,0.0338614,0.0104720
120.0000000,0.0339044,0.0104423
121.0000000,0.0340020,0.0104477
122.0000000,0.0339012,0.0104020
123.0000000,0.0340646,0.0104086
124.0000000,0.0340252,0.0103486
125.0000000,0.0337279,0.0104620
126.0000000,0.0338256,0.0104044
127.0000000,0.0339108,0.0103898
128.0000000,0.0337645,0.0104295
129.0000000,0.0337826,0.0103765
130.0000000,0.0338285,0.0104353
131.0000000,0.0338336,0.0103593
132.0000000,0.0338340,0.0103766
133.0000000,0.0337678,0.0106158
134.0000000,0.0337864,0.0104175
135.0000000,0.0336835,0.0104486
136.0000000,0.0338916,0.0103855
137.0000000,0.0337268,0.0104160
138.0000000,0.0338548,0.0103691
139.0000000,0.0335624,0.0105042
140.0000000,0.0337456,0.0104317
141.0000000,0.0338812,0.0103926
142.0000000,0.0336986,0.0104824
143.0000000,0.0335646,0.0105965
144.0000000,0.0337440,0.0104618
145.0000000,0.0336429,0.0105901
146.0000000,0.0336455,0.0104679
147.0000000,0.0338654,0.0103931
148.0000000,0.0338128,0.0103593
149.0000000,0.0336798,0.0104416
150.0000000,0.0336159,0.0105090
151.0000000,0.0337867,0.0104218
152.0000000,0.0336179,0.0105521
153.0000000,0.0336333,0.0103434
154.0000000,0.0336796,0.0104764
155.0000000,0.0336248,0.0103879
156.0000000,0.0334528,0.0105439
157.0000000,0.0336023,0.0105172
158.0000000,0.0336751,0.0103430
159.0000000,0.0335914,0.0104354
160.0000000,0.0335572,0.0104575
161.0000000,0.0335261,0.0104326
162.0000000,0.0335212,0.0104954
163.0000000,0.0336958,0.0106099
164.0000000,0.0335586,0.0104131
165.0000000,0.0335828,0.0104559
166.0000000,0.0337691,0.0103339
167.0000000,0.0335641,0.0104420
168.0000000,0.0336483,0.0104250
169.0000000,0.0335576,0.0104737
170.0000000,0.0337282,0.0102996
171.0000000,0.0337934,0.0105906
172.0000000,0.0336516,0.0103706
173.0000000,0.0336267,0.0103290
174.0000000,0.0336979,0.0104542
175.0000000,0.0336539,0.0103720
176.0000000,0.0336311,0.0103492
177.0000000,0.0334462,0.0106436
178.0000000,0.0335245,0.0104357
179.0000000,0.0336528,0.0105526
180.0000000,0.0336170,0.0104972
181.0000000,0.0334909,0.0103565
182.0000000,0.0336138,0.0103479
183.0000000,0.0336540,0.0103782
184.0000000,0.0334627,0.0103706
185.0000000,0.0334133,0.0104287
186.0000000,0.0334991,0.0104271
187.0000000,0.0334658,0.0104413
188.0000000,0.0334116,0.0106053
189.0000000,0.0335323,0.0103746
190.0000000,0.0335731,0.0104316
191.0000000,0.0336096,0.0104172
192.0000000,0.0337415,0.0103499
193.0000000,0.0335789,0.0103856
194.0000000,0.0334844,0.0104489
195.0000000,0.0333659,0.0105643
196.0000000,0.0337150,0.0103976
197.0000000,0.0335579,0.0104289
198.0000000,0.0334607,0.0102801
199.0000000,0.0334191,0.0103674
200.0000000,0.0334749,0.0104574
201.0000000,0.0335039,0.0103993
202.0000000,0.0333787,0.0103812
203.0000000,0.0335809,0.0105786
204.0000000,0.0333824,0.0105063
205.0000000,0.0334463,0.0104408
206.0000000,0.0333876,0.0103384
207.0000000,0.0334720,0.0104059
208.0000000,0.0335989,0.0104467
209.0000000,0.0334095,0.0103364
210.0000000,0.0332942,0.0105599
211.0000000,0.0332971,0.0105597
212.0000000,0.0335036,0.0102995
213.0000000,0.0336336,0.0103346
214.0000000,0.0333230,0.0104824
215.0000000,0.0334017,0.0104054
216.0000000,0.0333329,0.0104693
217.0000000,0.0334989,0.0103964
218.0000000,0.0334047,0.0104911
219.0000000,0.0333594,0.0104363
220.0000000,0.0332950,0.0104522
221.0000000,0.0334170,0.0106142
222.0000000,0.0334215,0.0103254
223.0000000,0.0334364,0.0106344
224.0000000,0.0333768,0.0103541
225.0000000,0.0334922,0.0103624
226.0000000,0.0332737,0.0104181
227.0000000,0.0333311,0.0104505
228.0000000,0.0333732,0.0104020
229.0000000,0.0335479,0.0105756
230.0000000,0.0335191,0.0103712
231.0000000,0.0332105,0.0104868
232.0000000,0.0334332,0.0103425
233.0000000,0.0333509,0.0104699
234.0000000,0.0334976,0.0104275
235.0000000,0.0333399,0.0104919
236.0000000,0.0336083,0.0103377
237.0000000,0.0333320,0.0106491
238.0000000,0.0335146,0.0104011
239.0000000,0.0334347,0.0104259
240.0000000,0.0333710,0.0102921
241.0000000,0.0333355,0.0104031
242.0000000,0.0331990,0.0105061
243.0000000,0.0334852,0.0102836
244.0000000,0.0333132,0.0105356
245.0000000,0.0335305,0.0103503
246.0000000,0.0332663,0.0108182
247.0000000,0.0334538,0.0103524
248.0000000,0.0333691,0.0104789
249.0000000,0.0333048,0.0105389
250.0000000,0.0332946,0.0104458
251.0000000,0.0332913,0.0104601
252.0000000,0.0333356,0.0104218
253.0000000,0.0333295,0.0104771
254.0000000,0.0331830,0.0105037
255.0000000,0.0332204,0.0106000
256.0000000,0.0332966,0.0106980
257.0000000,0.0334200,0.0103161
258.0000000,0.0334693,0.0104510
259.0000000,0.0332591,0.0104129
260.0000000,0.0334170,0.0103011
261.0000000,0.0332333,0.0103927
262.0000000,0.0331108,0.0104186
263.0000000,0.0334180,0.0105004
264.0000000,0.0334558,0.0103040
265.0000000,0.0334440,0.0103730
266.0000000,0.0331555,0.0107110
267.0000000,0.0331767,0.0105048
268.0000000,0.0332975,0.0106024
269.0000000,0.0333496,0.0104773
270.0000000,0.0335353,0.0102772
271.0000000,0.0333145,0.0105312
272.0000000,0.0332804,0.0103341
273.0000000,0.0332002,0.0106126
274.0000000,0.0332562,0.0105125
275.0000000,0.0333587,0.0103949
276.0000000,0.0332275,0.0103781
277.0000000,0.0330559,0.0104876
278.0000000,0.0332717,0.0105137
279.0000000,0.0332946,0.0102749
280.0000000,0.0333063,0.0106267
281.0000000,0.0333315,0.0103938
282.0000000,0.0331388,0.0106539
283.0000000,0.0332252,0.0104292
284.0000000,0.0333316,0.0102497
285.0000000,0.0332684,0.0102797
286.0000000,0.0330777,0.0104332
287.0000000,0.0333496,0.0102976
288.0000000,0.0333784,0.0108317
289.0000000,0.0331509,0.0107728
290.0000000,0.0332631,0.0103820
291.0000000,0.0332840,0.0105465
292.0000000,0.0332175,0.0103938
293.0000000,0.0334288,0.0103065
294.0000000,0.0332179,0.0104201
295.0000000,0.0333552,0.0103776
296.0000000,0.0331904,0.0103539
297.0000000,0.0333902,0.0104244
298.0000000,0.0335925,0.0104399
299.0000000,0.0330832,0.0104879
300.0000000,0.0331105,0.0106266
301.0000000,0.0332585,0.0105638
302.0000000,0.0331526,0.0104767
303.0000000,0.0331084,0.0106454
304.0000000,0.0332625,0.0106179
305.0000000,0.0331888,0.0103600
306.0000000,0.0332197,0.0103699
307.0000000,0.0331170,0.0105440
308.0000000,0.0331237,0.0105097
309.0000000,0.0331898,0.0104724
310.0000000,0.0332449,0.0103955
311.0000000,0.0331088,0.0105762
312.0000000,0.0331023,0.0103824
313.0000000,0.0330827,0.0106139
314.0000000,0.0332407,0.0103203
315.0000000,0.0329748,0.0105885
316.0000000,0.0331395,0.0104062
317.0000000,0.0331110,0.0104537
318.0000000,0.0331887,0.0105367
319.0000000,0.0332283,0.0104630
320.0000000,0.0332076,0.0103560
321.0000000,0.0332158,0.0104269
322.0000000,0.0330686,0.0104438
323.0000000,0.0331338,0.0105541
324.0000000,0.0334002,0.0105084
325.0000000,0.0332815,0.0104669
326.0000000,0.0334850,0.0103550
327.0000000,0.0331133,0.0104571
328.0000000,0.0331069,0.0104715
329.0000000,0.0331824,0.0104011
330.0000000,0.0332209,0.0105759
331.0000000,0.0331101,0.0104106
332.0000000,0.0332984,0.0105140
333.0000000,0.0332227,0.0103551
334.0000000,0.0332136,0.0104114
335.0000000,0.0330642,0.0103912
336.0000000,0.0331188,0.0104687
337.0000000,0.0334046,0.0104689
338.0000000,0.0331257,0.0103617
339.0000000,0.0330505,0.0107329
340.0000000,0.0330711,0.0104622
341.0000000,0.0331864,0.0106342
342.0000000,0.0331373,0.0105019
343.0000000,0.0331608,0.0104043
344.0000000,0.0332783,0.0103024
345.0000000,0.0331445,0.0105642
346.0000000,0.0331118,0.0103937
347.0000000,0.0331203,0.0103290
348.0000000,0.0333463,0.0102506
349.0000000,0.0331126,0.0105191
350.0000000,0.0332318,0.0102936
351.0000000,0.0330546,0.0103486
352.0000000,0.0330801,0.0104343
353.0000000,0.0329966,0.0106961
354.0000000,0.0332553,0.0104003
355.0000000,0.0331029,0.0104530
356.0000000,0.0330332,0.0105039
357.0000000,0.0332039,0.0103458
358.0000000,0.0333780,0.0103596
359.0000000,0.0331397,0.0103914
360.0000000,0.0331729,0.0103519
361.0000000,0.0332166,0.0103808
362.0000000,0.0332021,0.0104768
363.0000000,0.0331317,0.0102832
364.0000000,0.0329016,0.0106265
365.0000000,0.0330185,0.0103732
366.0000000,0.0332441,0.0110068
367.0000000,0.0329743,0.0105027
368.0000000,0.0330049,0.0106158
369.0000000,0.0331472,0.0103868
370.0000000,0.0330578,0.0107226
371.0000000,0.0329376,0.0107294
372.0000000,0.0329809,0.0105385
373.0000000,0.0331507,0.0103772
374.0000000,0.0328948,0.0104236
375.0000000,0.0331579,0.0104922
376.0000000,0.0330054,0.0103263
377.0000000,0.0329951,0.0104568
378.0000000,0.0330543,0.0105958
379.0000000,0.0330639,0.0104963
380.0000000,0.0331807,0.0107397
381.0000000,0.0329996,0.0104125
382.0000000,0.0330860,0.0105521
383.0000000,0.0329893,0.0104704
384.0000000,0.0330450,0.0103955
385.0000000,0.0330428,0.0105259
386.0000000,0.0329557,0.0105506
387.0000000,0.0331782,0.0106322
388.0000000,0.0333571,0.0103153
389.0000000,0.0331479,0.0104010
390.0000000,0.0330505,0.0104720
391.0000000,0.0330139,0.0105652
392.0000000,0.0329757,0.0104156
393.0000000,0.0330777,0.0103469
394.0000000,0.0329791,0.0107299
395.0000000,0.0330242,0.0105065
396.0000000,0.0330637,0.0103727
397.0000000,0.0329733,0.0104520
398.0000000,0.0332635,0.0104882
399.0000000,0.0329828,0.0104465
400.0000000,0.0331438,0.0102973
401.0000000,0.0329829,0.0105011
402.0000000,0.0330197,0.0104770
403.0000000,0.0330076,0.0105130
404.0000000,0.0329315,0.0106077
405.0000000,0.0329804,0.0103714
406.0000000,0.0330391,0.0103420
407.0000000,0.0331635,0.0104412
408.0000000,0.0331183,0.0104910
409.0000000,0.0331372,0.0103169
410.0000000,0.0330221,0.0103080
411.0000000,0.0329353,0.0105096
412.0000000,0.0330917,0.0102873
413.0000000,0.0330223,0.0103396
414.0000000,0.0330688,0.0104726
415.0000000,0.0329337,0.0104608
416.0000000,0.0328779,0.0104883
417.0000000,0.0329528,0.0105383
418.0000000,0.0330171,0.0105585
419.0000000,0.0329273,0.0103691
420.0000000,0.0331715,0.0102655
421.0000000,0.0330494,0.0109376
422.0000000,0.0329698,0.0104978
423.0000000,0.0330431,0.0106231
424.0000000,0.0330611,0.0103248
425.0000000,0.0330011,0.0104238
426.0000000,0.0329118,0.0104605
427.0000000,0.0328521,0.0107780
428.0000000,0.0330581,0.0102512
429.0000000,0.0333700,0.0103766
430.0000000,0.0330326,0.0102967
431.0000000,0.0329516,0.0104896
432.0000000,0.0329212,0.0105983
433.0000000,0.0328041,0.0105649
434.0000000,0.0330333,0.0103618
435.0000000,0.0330143,0.0102784
436.0000000,0.0330279,0.0105829
437.0000000,0.0329191,0.0103779
438.0000000,0.0330069,0.0104286
439.0000000,0.0330813,0.0104120
440.0000000,0.0331967,0.0103039
441.0000000,0.0331834,0.0102421
442.0000000,0.0329139,0.0104808
443.0000000,0.0329872,0.0105883
444.0000000,0.0329926,0.0103465
445.0000000,0.0329201,0.0107447
446.0000000,0.0330655,0.0102682
447.0000000,0.0331670,0.0103634
448.0000000,0.0331739,0.0102780
449.0000000,0.0329595,0.0108886
450.0000000,0.0331003,0.0102716
451.0000000,0.0329293,0.0105717
452.0000000,0.0330647,0.0103168
453.0000000,0.0329261,0.0107418
454.0000000,0.0333918,0.0101448
455.0000000,0.0329662,0.0104426
456.0000000,0.0331015,0.0103305
457.0000000,0.0329957,0.0105255
458.0000000,0.0329766,0.0104060
459.0000000,0.0331170,0.0103704
460.0000000,0.0331899,0.0103203
461.0000000,0.0330056,0.0103043
462.0000000,0.0330312,0.0103949
463.0000000,0.0331917,0.0102680
464.0000000,0.0329393,0.0108041
465.0000000,0.0329424,0.0104372
466.0000000,0.0329382,0.0104730
467.0000000,0.0329968,0.0105188
468.0000000,0.0331991,0.0103824
469.0000000,0.0328717,0.0105470
470.0000000,0.0329682,0.0103760
471.0000000,0.0329980,0.0104346
472.0000000,0.0329614,0.0105008
473.0000000,0.0329441,0.0104806
474.0000000,0.0328767,0.0105191
475.0000000,0.0329215,0.0104306
476.0000000,0.0330020,0.0103123
477.0000000,0.0327960,0.0104506
478.0000000,0.0330485,0.0106118
479.0000000,0.0330695,0.0104129
480.0000000,0.0332497,0.0103918
481.0000000,0.0329936,0.0102604
482.0000000,0.0329446,0.0105362
483.0000000,0.0330049,0.0104402
484.0000000,0.0329880,0.0104379
485.0000000,0.0329250,0.0105120
486.0000000,0.0330942,0.0104324
487.0000000,0.0329752,0.0105691
488.0000000,0.0328569,0.0104527
489.0000000,0.0329208,0.0105197
490.0000000,0.0328309,0.0106357
491.0000000,0.0330626,0.0107221
492.0000000,0.0331459,0.0102989
493.0000000,0.0329594,0.0104864
494.0000000,0.0329269,0.0103594
495.0000000,0.0329597,0.0104625
496.0000000,0.0328889,0.0106019
497.0000000,0.0328695,0.0103126
498.0000000,0.0329018,0.0103691
499.0000000,0.0328160,0.0106520
500.0000000,0.0329175,0.0103030
501.0000000,0.0327851,0.0105741
502.0000000,0.0329944,0.0103146
503.0000000,0.0328497,0.0104092
504.0000000,0.0327960,0.0103596
505.0000000,0.0328733,0.0104168
506.0000000,0.0330398,0.0102738
507.0000000,0.0328773,0.0105787
508.0000000,0.0330602,0.0103312
509.0000000,0.0329122,0.0105600
510.0000000,0.0329092,0.0104253
511.0000000,0.0330038,0.0103171
512.0000000,0.0328528,0.0104715
513.0000000,0.0328900,0.0103993
514.0000000,0.0329794,0.0103118
515.0000000,0.0328886,0.0107785
516.0000000,0.0329617,0.0103901
517.0000000,0.0328524,0.0103714
518.0000000,0.0329163,0.0104127
519.0000000,0.0329041,0.0106632
520.0000000,0.0330937,0.0106878
521.0000000,0.0329927,0.0102349
522.0000000,0.0328996,0.0102287
523.0000000,0.0330243,0.0104398
524.0000000,0.0328132,0.0105172
525.0000000,0.0330248,0.0103146
526.0000000,0.0328383,0.0104096
527.0000000,0.0328348,0.0107220
528.0000000,0.0329949,0.0105046
529.0000000,0.0330441,0.0105375
530.0000000,0.0340272,0.0108379
531.0000000,0.0328625,0.0105103
532.0000000,0.0328710,0.0106435
533.0000000,0.0327938,0.0104416
534.0000000,0.0329465,0.0104177
535.0000000,0.0329061,0.0104159
536.0000000,0.0328814,0.0103647
537.0000000,0.0328025,0.0105807
538.0000000,0.0331031,0.0106121
539.0000000,0.0330020,0.0103520
540.0000000,0.0329467,0.0106741
541.0000000,0.0329084,0.0105131
542.0000000,0.0329998,0.0105101
543.0000000,0.0329697,0.0103683
544.0000000,0.0329200,0.0103833
545.0000000,0.0331249,0.0102905
546.0000000,0.0329874,0.0106549
547.0000000,0.0330179,0.0105552
548.0000000,0.0365346,0.0118685
549.0000000,0.0342529,0.0109164
550.0000000,0.0336703,0.0107375
551.0000000,0.0332718,0.0106338
552.0000000,0.0331509,0.0105249
553.0000000,0.0329832,0.0103573
554.0000000,0.0330006,0.0103780
555.0000000,0.0329022,0.0103976
556.0000000,0.0328667,0.0105347
557.0000000,0.0330160,0.0104330
558.0000000,0.0329139,0.0102823
559.0000000,0.0331310,0.0103183
560.0000000,0.0328955,0.0109762
561.0000000,0.0328000,0.0106596
562.0000000,0.0328318,0.0105015
563.0000000,0.0328592,0.0106763
564.0000000,0.0328208,0.0103555
565.0000000,0.0328600,0.0104940
566.0000000,0.0330380,0.0102734
567.0000000,0.0328943,0.0108852
568.0000000,0.0328113,0.0104505
569.0000000,0.0327186,0.0103969
570.0000000,0.0328326,0.0109899
571.0000000,0.0329322,0.0105404
572.0000000,0.0328566,0.0105005
573.0000000,0.0329351,0.0103280
574.0000000,0.0328474,0.0105497
575.0000000,0.0327370,0.0105195
576.0000000,0.0330975,0.0105574
577.0000000,0.0328799,0.0109140
578.0000000,0.0327828,0.0103766
579.0000000,0.0327543,0.0106341
580.0000000,0.0328418,0.0104077
581.0000000,0.0331480,0.0102037
582.0000000,0.0328539,0.0104014
583.0000000,0.0328064,0.0106099
584.0000000,0.0329896,0.0103234
585.0000000,0.0329372,0.0103260
586.0000000,0.0330164,0.0105361
587.0000000,0.0330073,0.0103562
588.0000000,0.0329283,0.0105905
589.0000000,0.0329036,0.0104639
590.0000000,0.0329696,0.0103379
591.0000000,0.0328096,0.0106561
592.0000000,0.0331170,0.0102871
593.0000000,0.0328547,0.0104526
594.0000000,0.0328956,0.0103067
595.0000000,0.0329466,0.0104929
596.0000000,0.0327924,0.0106405
597.0000000,0.0329305,0.0106450
598.0000000,0.0327922,0.0104579
599.0000000,0.0329175,0.0106192
600.0000000,0.0327595,0.0105535
601.0000000,0.0327901,0.0105244
602.0000000,0.0329127,0.0103533
603.0000000,0.0327419,0.0103969
604.0000000,0.0330325,0.0103297
605.0000000,0.0328935,0.0103534
606.0000000,0.0329189,0.0104206
607.0000000,0.0328205,0.0103541
608.0000000,0.0329103,0.0103632
609.0000000,0.0329603,0.0102202
610.0000000,0.0328046,0.0105123
611.0000000,0.0327590,0.0106274
612.0000000,0.0327548,0.0107193
613.0000000,0.0328880,0.0104616
614.0000000,0.0329405,0.0106601
615.0000000,0.0327964,0.0103538
616.0000000,0.0329334,0.0107883
617.0000000,0.0329577,0.0105175
618.0000000,0.0329746,0.0111837
619.0000000,0.0327994,0.0107487
620.0000000,0.0329063,0.0106695
621.0000000,0.0328301,0.0105434
622.0000000,0.0328741,0.0103085
623.0000000,0.0328323,0.0107965
624.0000000,0.0327059,0.0107909
625.0000000,0.0329904,0.0103604
626.0000000,0.0328613,0.0104750
627.0000000,0.0329351,0.0104716
628.0000000,0.0329421,0.0104876
629.0000000,0.0327888,0.0106731
630.0000000,0.0328927,0.0105238
631.0000000,0.0326901,0.0105418
632.0000000,0.0329519,0.0107356
633.0000000,0.0327811,0.0105371
634.0000000,0.0328882,0.0107065
635.0000000,0.0328251,0.0104458
636.0000000,0.0327721,0.0104938
637.0000000,0.0329414,0.0102625
638.0000000,0.0328202,0.0105844
639.0000000,0.0327996,0.0103696
640.0000000,0.0329292,0.0104392
641.0000000,0.0329732,0.0105293
642.0000000,0.0330368,0.0105755
643.0000000,0.0329950,0.0106592
644.0000000,0.0327603,0.0106305
645.0000000,0.0329641,0.0103654
646.0000000,0.0328685,0.0106036
647.0000000,0.0328089,0.0104203
648.0000000,0.0327774,0.0108166
649.0000000,0.0328062,0.0108854
650.0000000,0.0328769,0.0106980
651.0000000,0.0329215,0.0106519
652.0000000,0.0328443,0.0104714
653.0000000,0.0329537,0.0103462
654.0000000,0.0326740,0.0108068
655.0000000,0.0329540,0.0107231
656.0000000,0.0328842,0.0106785
657.0000000,0.0328680,0.0104562
658.0000000,0.0329628,0.0106016
659.0000000,0.0327608,0.0105097
660.0000000,0.0327945,0.0103447
661.0000000,0.0327150,0.0105592
662.0000000,0.0327669,0.0104400
663.0000000,0.0328122,0.0106155
664.0000000,0.0329120,0.0104890
665.0000000,0.0331561,0.0103697
666.0000000,0.0327293,0.0104063
667.0000000,0.0328716,0.0105678
668.0000000,0.0327659,0.0104006
669.0000000,0.0329654,0.0104300
670.0000000,0.0328932,0.0106521
671.0000000,0.0329052,0.0106940
672.0000000,0.0327527,0.0105023
673.0000000,0.0327392,0.0107238
674.0000000,0.0327977,0.0105259
675.0000000,0.0328068,0.0107011
676.0000000,0.0328970,0.0108886
677.0000000,0.0328852,0.0104612
678.0000000,0.0328458,0.0106854
679.0000000,0.0328261,0.0105962
680.0000000,0.0328194,0.0106882
681.0000000,0.0328513,0.0106503
682.0000000,0.0327586,0.0104230
683.0000000,0.0330214,0.0108513
684.0000000,0.0328807,0.0104010
685.0000000,0.0328814,0.0104372
686.0000000,0.0327936,0.0111747
687.0000000,0.0327352,0.0107895
688.0000000,0.0328607,0.0107185
689.0000000,0.0327898,0.0105558
690.0000000,0.0329039,0.0105368
691.0000000,0.0327980,0.0105460
692.0000000,0.0328067,0.0106507
693.0000000,0.0327365,0.0106120
694.0000000,0.0329344,0.0103498
695.0000000,0.0328636,0.0110121
696.0000000,0.0326834,0.0108666
697.0000000,0.0329736,0.0105637
698.0000000,0.0327700,0.0105968
699.0000000,0.0326187,0.0105408
700.0000000,0.0326870,0.0106059
701.0000000,0.0329582,0.0105144
702.0000000,0.0327961,0.0108322
703.0000000,0.0327929,0.0103722
704.0000000,0.0327244,0.0105812
705.0000000,0.0328847,0.0104186
706.0000000,0.0328363,0.0104321
707.0000000,0.0326798,0.0110805
708.0000000,0.0330965,0.0107843
709.0000000,0.0327833,0.0104477
710.0000000,0.0328053,0.0105519
711.0000000,0.0328926,0.0103340
712.0000000,0.0328207,0.0107341
713.0000000,0.0331031,0.0104144
714.0000000,0.0328144,0.0105302
715.0000000,0.0329114,0.0104674
716.0000000,0.0329306,0.0106700
717.0000000,0.0329480,0.0104294
718.0000000,0.0329209,0.0104471
719.0000000,0.0327755,0.0107109
720.0000000,0.0328962,0.0103095
721.0000000,0.0327906,0.0104376
722.0000000,0.0328091,0.0103603
723.0000000,0.0327956,0.0107330
724.0000000,0.0326845,0.0104680
725.0000000,0.0328608,0.0103881
726.0000000,0.0328357,0.0106476
727.0000000,0.0329576,0.0103842
728.0000000,0.0327425,0.0106370
729.0000000,0.0328543,0.0104884
730.0000000,0.0327605,0.0107996
731.0000000,0.0327309,0.0107331
732.0000000,0.0328020,0.0104742
733.0000000,0.0327844,0.0108451
734.0000000,0.0327034,0.0108976
735.0000000,0.0330424,0.0105819
736.0000000,0.0325681,0.0107747
737.0000000,0.0327642,0.0106923
738.0000000,0.0334220,0.0109912
739.0000000,0.0329001,0.0106935
740.0000000,0.0327889,0.0107454
741.0000000,0.0326834,0.0104717
742.0000000,0.0328118,0.0104653
743.0000000,0.0327725,0.0105556
744.0000000,0.0327693,0.0106579
745.0000000,0.0326728,0.0104885
746.0000000,0.0328845,0.0107940
747.0000000,0.0327274,0.0105143
748.0000000,0.0328367,0.0104301
749.0000000,0.0327895,0.0104396
750.0000000,0.0326678,0.0104824
751.0000000,0.0328971,0.0106562
752.0000000,0.0328790,0.0105071
753.0000000,0.0329708,0.0104554
754.0000000,0.0327791,0.0106883
755.0000000,0.0330348,0.0105237
756.0000000,0.0327543,0.0106978
757.0000000,0.0327164,0.0105791
758.0000000,0.0327269,0.0106696
759.0000000,0.0327777,0.0105181
760.0000000,0.0328908,0.0108490
761.0000000,0.0328715,0.0102811
762.0000000,0.0327643,0.0105833
763.0000000,0.0329238,0.0108811
764.0000000,0.0327514,0.0105688
765.0000000,0.0326779,0.0105243
766.0000000,0.0327312,0.0104318
767.0000000,0.0326633,0.0107844
768.0000000,0.0331380,0.0104109
769.0000000,0.0328003,0.0104687
770.0000000,0.0327259,0.0110246
771.0000000,0.0326558,0.0105421
772.0000000,0.0329371,0.0103599
773.0000000,0.0325912,0.0103207
774.0000000,0.0327968,0.0104687
775.0000000,0.0327078,0.0104843
776.0000000,0.0329300,0.0103864
777.0000000,0.0328408,0.0108820
778.0000000,0.0327429,0.0105218
779.0000000,0.0328040,0.0104034
780.0000000,0.0327674,0.0113239
781.0000000,0.0326843,0.0106692
782.0000000,0.0329182,0.0103712
783.0000000,0.0329116,0.0103914
784.0000000,0.0328109,0.0107948
785.0000000,0.0328078,0.0106313
786.0000000,0.0327486,0.0107835
787.0000000,0.0326778,0.0106867
788.0000000,0.0327010,0.0104997
789.0000000,0.0328157,0.0102960
790.0000000,0.0328157,0.0105243
791.0000000,0.0328346,0.0107443
792.0000000,0.0326921,0.0104573
793.0000000,0.0327115,0.0106161
794.0000000,0.0327933,0.0105691
795.0000000,0.0328532,0.0109461
796.0000000,0.0328850,0.0105869
797.0000000,0.0326839,0.0105976
798.0000000,0.0326761,0.0106845
799.0000000,0.0328624,0.0105722
800.0000000,0.0327837,0.0104587
801.0000000,0.0328363,0.0111800
802.0000000,0.0327656,0.0108355
803.0000000,0.0326762,0.0106385
804.0000000,0.0327233,0.0106655
805.0000000,0.0326471,0.0104767
806.0000000,0.0326823,0.0107217
807.0000000,0.0326469,0.0104603
808.0000000,0.0328316,0.0106561
809.0000000,0.0327645,0.0106206
810.0000000,0.0327107,0.0104712
811.0000000,0.0327932,0.0106483
812.0000000,0.0328717,0.0112148
813.0000000,0.0326832,0.0106007
814.0000000,0.0327253,0.0106294
815.0000000,0.0328020,0.0106368
816.0000000,0.0327348,0.0104396
817.0000000,0.0327119,0.0107851
818.0000000,0.0327961,0.0103879
819.0000000,0.0327883,0.0103882
820.0000000,0.0327879,0.0108618
821.0000000,0.0328276,0.0108748
822.0000000,0.0327258,0.0105413
823.0000000,0.0327731,0.0107659
824.0000000,0.0329074,0.0103918
825.0000000,0.0327218,0.0106464
826.0000000,0.0325894,0.0107710
827.0000000,0.0326364,0.0108156
828.0000000,0.0327005,0.0106758
829.0000000,0.0327279,0.0109160
830.0000000,0.0327873,0.0105411
831.0000000,0.0329158,0.0112013
832.0000000,0.0328737,0.0103949
833.0000000,0.0327635,0.0104093
834.0000000,0.0326928,0.0108667
835.0000000,0.0326134,0.0107133
836.0000000,0.0329036,0.0110832
837.0000000,0.0330129,0.0104106


==> data/mse-vae_circ-ThreeGPP-vae_loss_plot_1p.txt <==
ep,mse_m,mse_s
1.0000000,0.0376746,0.0129900
2.0000000,0.0289559,0.0103000
3.0000000,0.0273639,0.0095815
4.0000000,0.0199556,0.0062345
5.0000000,0.0158054,0.0053971
6.0000000,0.0145698,0.0050617
7.0000000,0.0142032,0.0047984
8.0000000,0.0137267,0.0048026
9.0000000,0.0134866,0.0048074
10.0000000,0.0132049,0.0048101
11.0000000,0.0130931,0.0047958
12.0000000,0.0129454,0.0048410
13.0000000,0.0126878,0.0048574
14.0000000,0.0126076,0.0048049
15.0000000,0.0126377,0.0049294
16.0000000,0.0125682,0.0048553
17.0000000,0.0126867,0.0048538
18.0000000,0.0125434,0.0048492
19.0000000,0.0123525,0.0048486
20.0000000,0.0122905,0.0048678
21.0000000,0.0123197,0.0048548
22.0000000,0.0122786,0.0048844
23.0000000,0.0121507,0.0048779
24.0000000,0.0121611,0.0048570
25.0000000,0.0121932,0.0048772
26.0000000,0.0121848,0.0048953
27.0000000,0.0122198,0.0048935
28.0000000,0.0121180,0.0048153
29.0000000,0.0120791,0.0048940
30.0000000,0.0121203,0.0048877
31.0000000,0.0120111,0.0048726
32.0000000,0.0119226,0.0048739
33.0000000,0.0120803,0.0048749
34.0000000,0.0119734,0.0048372
35.0000000,0.0118973,0.0049006
36.0000000,0.0118648,0.0048446
37.0000000,0.0118797,0.0048531
38.0000000,0.0121106,0.0048907
39.0000000,0.0118729,0.0048455
40.0000000,0.0118561,0.0048849
41.0000000,0.0118859,0.0048009
42.0000000,0.0119324,0.0048915
43.0000000,0.0117748,0.0047982
44.0000000,0.0117934,0.0048607
45.0000000,0.0118138,0.0048402
46.0000000,0.0118385,0.0048511
47.0000000,0.0117827,0.0048559
48.0000000,0.0118179,0.0048790
49.0000000,0.0117153,0.0048099
50.0000000,0.0117518,0.0048359
51.0000000,0.0117843,0.0048203
52.0000000,0.0118416,0.0048550
53.0000000,0.0117526,0.0048581
54.0000000,0.0116935,0.0048811
55.0000000,0.0117050,0.0048484
56.0000000,0.0117501,0.0048933
57.0000000,0.0117598,0.0048910
58.0000000,0.0116728,0.0048322
59.0000000,0.0116459,0.0048067
60.0000000,0.0116283,0.0048542
61.0000000,0.0117216,0.0048303
62.0000000,0.0117413,0.0048212
63.0000000,0.0116251,0.0048254
64.0000000,0.0116380,0.0048733
65.0000000,0.0116837,0.0048576
66.0000000,0.0117592,0.0048733
67.0000000,0.0116040,0.0048712
68.0000000,0.0116097,0.0048598
69.0000000,0.0116114,0.0048779
70.0000000,0.0115969,0.0049253
71.0000000,0.0116787,0.0048394
72.0000000,0.0115827,0.0048482
73.0000000,0.0116480,0.0048619
74.0000000,0.0115747,0.0048297
75.0000000,0.0115480,0.0048631
76.0000000,0.0115997,0.0048641
77.0000000,0.0115840,0.0048470
78.0000000,0.0115809,0.0048837
79.0000000,0.0115239,0.0048217
80.0000000,0.0115768,0.0048780
81.0000000,0.0115545,0.0048453
82.0000000,0.0115210,0.0048459
83.0000000,0.0115071,0.0048219
84.0000000,0.0115435,0.0048496
85.0000000,0.0115323,0.0048395
86.0000000,0.0116233,0.0048909
87.0000000,0.0115125,0.0048471
88.0000000,0.0115601,0.0048502
89.0000000,0.0115318,0.0048498
90.0000000,0.0115043,0.0048186
91.0000000,0.0114577,0.0048227
92.0000000,0.0115569,0.0047864
93.0000000,0.0116504,0.0048435
94.0000000,0.0114964,0.0048689
95.0000000,0.0115595,0.0048795
96.0000000,0.0115392,0.0048478
97.0000000,0.0115574,0.0048270
98.0000000,0.0114905,0.0048299
99.0000000,0.0114684,0.0048506
100.0000000,0.0114751,0.0048363
101.0000000,0.0114571,0.0048432
102.0000000,0.0114843,0.0048632
103.0000000,0.0114824,0.0048319
104.0000000,0.0114643,0.0048154
105.0000000,0.0114587,0.0048162
106.0000000,0.0115007,0.0048296
107.0000000,0.0116024,0.0048995
108.0000000,0.0114727,0.0048079
109.0000000,0.0114247,0.0048173
110.0000000,0.0114217,0.0048292
111.0000000,0.0114838,0.0048501
112.0000000,0.0114626,0.0048150
113.0000000,0.0114704,0.0048080
114.0000000,0.0114252,0.0048131
115.0000000,0.0114294,0.0048312
116.0000000,0.0114271,0.0048269
117.0000000,0.0114287,0.0048169
118.0000000,0.0114826,0.0048594
119.0000000,0.0114492,0.0047892
120.0000000,0.0115906,0.0048263
121.0000000,0.0114821,0.0048095
122.0000000,0.0113911,0.0048333
123.0000000,0.0114717,0.0048453
124.0000000,0.0114277,0.0048259
125.0000000,0.0114269,0.0048235
126.0000000,0.0113980,0.0048158
127.0000000,0.0113783,0.0048013
128.0000000,0.0114394,0.0048494
129.0000000,0.0114303,0.0048007
130.0000000,0.0114145,0.0048251
131.0000000,0.0113674,0.0047926
132.0000000,0.0114278,0.0048611
133.0000000,0.0114758,0.0048500
134.0000000,0.0114374,0.0048085
135.0000000,0.0114423,0.0048228
136.0000000,0.0113736,0.0048156
137.0000000,0.0113650,0.0048290
138.0000000,0.0113909,0.0048337
139.0000000,0.0113699,0.0048300
140.0000000,0.0114730,0.0048196
141.0000000,0.0114117,0.0047896
142.0000000,0.0114298,0.0048099
143.0000000,0.0113823,0.0047920
144.0000000,0.0113553,0.0048137
145.0000000,0.0113919,0.0048458
146.0000000,0.0113453,0.0048223
147.0000000,0.0113621,0.0048263
148.0000000,0.0113836,0.0048297
149.0000000,0.0113759,0.0048104
150.0000000,0.0113735,0.0048020
151.0000000,0.0113835,0.0048199
152.0000000,0.0113503,0.0048244
153.0000000,0.0113551,0.0047841
154.0000000,0.0114664,0.0048422
155.0000000,0.0113626,0.0048152
156.0000000,0.0114566,0.0048293
157.0000000,0.0113423,0.0047984
158.0000000,0.0113700,0.0048068
159.0000000,0.0113601,0.0048040
160.0000000,0.0113242,0.0048197
161.0000000,0.0113601,0.0048094
162.0000000,0.0113496,0.0048254
163.0000000,0.0113333,0.0048185
164.0000000,0.0113612,0.0048088
165.0000000,0.0113322,0.0048240
166.0000000,0.0113580,0.0048116
167.0000000,0.0113763,0.0048181
168.0000000,0.0113927,0.0048213
169.0000000,0.0114176,0.0048592
170.0000000,0.0113968,0.0048385
171.0000000,0.0113307,0.0048070
172.0000000,0.0113668,0.0048105
173.0000000,0.0113327,0.0048131
174.0000000,0.0113251,0.0048061
175.0000000,0.0113557,0.0048224
176.0000000,0.0113523,0.0048223
177.0000000,0.0113545,0.0047958
178.0000000,0.0113432,0.0048131
179.0000000,0.0113526,0.0048223
180.0000000,0.0113593,0.0048000
181.0000000,0.0113770,0.0048451
182.0000000,0.0113501,0.0048027
183.0000000,0.0113370,0.0048149
184.0000000,0.0114107,0.0048347
185.0000000,0.0113386,0.0048112
186.0000000,0.0113400,0.0048373
187.0000000,0.0114418,0.0047858
188.0000000,0.0113240,0.0048032
189.0000000,0.0113471,0.0047974
190.0000000,0.0113580,0.0048241
191.0000000,0.0114007,0.0048227
192.0000000,0.0113664,0.0048566
193.0000000,0.0113752,0.0048402
194.0000000,0.0114352,0.0048629
195.0000000,0.0113392,0.0048147
196.0000000,0.0113754,0.0048438
197.0000000,0.0113709,0.0048294
198.0000000,0.0113372,0.0048021
199.0000000,0.0113033,0.0048221
200.0000000,0.0113572,0.0047990
201.0000000,0.0113574,0.0048188
202.0000000,0.0113316,0.0048250
203.0000000,0.0113121,0.0048270
204.0000000,0.0113523,0.0048123
205.0000000,0.0113266,0.0048174
206.0000000,0.0113139,0.0048267
207.0000000,0.0113472,0.0048011
208.0000000,0.0113379,0.0047619
209.0000000,0.0112867,0.0047916
210.0000000,0.0113174,0.0048071
211.0000000,0.0113202,0.0047946
212.0000000,0.0113105,0.0047917
213.0000000,0.0112693,0.0048060
214.0000000,0.0113312,0.0048018
215.0000000,0.0112964,0.0048007
216.0000000,0.0112735,0.0048072
217.0000000,0.0113290,0.0048122
218.0000000,0.0113258,0.0047911
219.0000000,0.0113269,0.0048255
220.0000000,0.0113031,0.0048368
221.0000000,0.0112844,0.0048007
222.0000000,0.0113216,0.0048101
223.0000000,0.0113106,0.0048167
224.0000000,0.0112847,0.0048082
225.0000000,0.0113037,0.0048068
226.0000000,0.0113668,0.0048037
227.0000000,0.0113621,0.0048095
228.0000000,0.0112988,0.0047950
229.0000000,0.0113844,0.0048291
230.0000000,0.0113098,0.0047938
231.0000000,0.0113076,0.0048164
232.0000000,0.0112943,0.0048061
233.0000000,0.0112920,0.0048146
234.0000000,0.0112957,0.0048264
235.0000000,0.0113020,0.0048011
236.0000000,0.0112991,0.0047792
237.0000000,0.0113182,0.0048019
238.0000000,0.0113057,0.0047988
239.0000000,0.0113283,0.0048356
240.0000000,0.0113003,0.0048057
241.0000000,0.0113391,0.0048184
242.0000000,0.0113136,0.0048059
243.0000000,0.0113002,0.0048192
244.0000000,0.0112850,0.0047972
245.0000000,0.0113126,0.0047950
246.0000000,0.0113115,0.0048164
247.0000000,0.0113104,0.0048147
248.0000000,0.0112953,0.0048248
249.0000000,0.0112906,0.0048125
250.0000000,0.0113003,0.0048101
251.0000000,0.0113428,0.0047985
252.0000000,0.0113114,0.0048066
253.0000000,0.0112782,0.0048125
254.0000000,0.0112754,0.0048063
255.0000000,0.0112797,0.0048168
256.0000000,0.0112522,0.0048105
257.0000000,0.0112891,0.0048210
258.0000000,0.0113000,0.0047919
259.0000000,0.0112948,0.0048192
260.0000000,0.0112767,0.0047887
261.0000000,0.0112973,0.0048016
262.0000000,0.0112986,0.0048204
263.0000000,0.0112843,0.0048265
264.0000000,0.0112956,0.0047967
265.0000000,0.0112758,0.0047926
266.0000000,0.0112793,0.0048068
267.0000000,0.0113333,0.0047803
268.0000000,0.0112790,0.0047717
269.0000000,0.0113457,0.0047890
270.0000000,0.0112893,0.0047946
271.0000000,0.0112855,0.0047918
272.0000000,0.0112884,0.0048014
273.0000000,0.0112939,0.0048070
274.0000000,0.0113234,0.0048241
275.0000000,0.0113159,0.0048184
276.0000000,0.0113246,0.0048165
277.0000000,0.0112735,0.0048165
278.0000000,0.0112764,0.0048014
279.0000000,0.0112728,0.0048025
280.0000000,0.0113431,0.0047897
281.0000000,0.0112918,0.0048166
282.0000000,0.0112952,0.0048122
283.0000000,0.0113226,0.0047731
284.0000000,0.0113228,0.0048395
285.0000000,0.0113045,0.0048129
286.0000000,0.0112942,0.0048340
287.0000000,0.0112799,0.0048162
288.0000000,0.0112879,0.0048150
289.0000000,0.0112809,0.0048105
290.0000000,0.0112876,0.0047783
291.0000000,0.0112842,0.0048103
292.0000000,0.0112376,0.0048006
293.0000000,0.0112695,0.0047813
294.0000000,0.0112943,0.0048296
295.0000000,0.0113222,0.0047870
296.0000000,0.0112931,0.0048180
297.0000000,0.0112682,0.0047834
298.0000000,0.0113153,0.0047973
299.0000000,0.0112934,0.0047998
300.0000000,0.0112851,0.0047823
301.0000000,0.0113032,0.0048187
302.0000000,0.0112766,0.0048041
303.0000000,0.0112811,0.0047876
304.0000000,0.0112716,0.0048077
305.0000000,0.0113480,0.0047923
306.0000000,0.0113027,0.0048285
307.0000000,0.0113337,0.0048052
308.0000000,0.0112716,0.0048009
309.0000000,0.0113059,0.0047849
310.0000000,0.0112883,0.0048388
311.0000000,0.0113216,0.0048151
312.0000000,0.0112898,0.0048033
313.0000000,0.0113422,0.0047841
314.0000000,0.0112840,0.0047750
315.0000000,0.0113227,0.0047982
316.0000000,0.0112792,0.0047941
317.0000000,0.0113191,0.0048163
318.0000000,0.0112374,0.0047970
319.0000000,0.0112527,0.0047906
320.0000000,0.0112788,0.0048058
321.0000000,0.0112980,0.0048064
322.0000000,0.0113056,0.0047867
323.0000000,0.0112725,0.0047824
324.0000000,0.0112616,0.0048089
325.0000000,0.0112701,0.0048045
326.0000000,0.0112552,0.0047727
327.0000000,0.0112960,0.0047699
328.0000000,0.0112874,0.0048129
329.0000000,0.0112844,0.0047902
330.0000000,0.0112985,0.0047778
331.0000000,0.0113089,0.0047813
332.0000000,0.0112538,0.0048088
333.0000000,0.0112795,0.0048077
334.0000000,0.0112754,0.0048073
335.0000000,0.0112702,0.0047620
336.0000000,0.0112878,0.0047792
337.0000000,0.0112569,0.0047892
338.0000000,0.0112871,0.0047884
339.0000000,0.0112486,0.0048086
340.0000000,0.0112820,0.0048025
341.0000000,0.0112598,0.0047863
342.0000000,0.0112642,0.0047906
343.0000000,0.0112780,0.0047675
344.0000000,0.0112700,0.0047974
345.0000000,0.0112629,0.0047787
346.0000000,0.0113043,0.0048119
347.0000000,0.0113235,0.0048165
348.0000000,0.0112569,0.0047942
349.0000000,0.0113162,0.0047648
350.0000000,0.0112388,0.0048051
351.0000000,0.0112531,0.0047868
352.0000000,0.0112450,0.0048034
353.0000000,0.0112571,0.0048096
354.0000000,0.0112895,0.0048167
355.0000000,0.0112716,0.0047846
356.0000000,0.0112485,0.0047837
357.0000000,0.0112784,0.0047966
358.0000000,0.0112323,0.0048139
359.0000000,0.0113243,0.0048049
360.0000000,0.0112794,0.0048272
361.0000000,0.0112800,0.0048183
362.0000000,0.0112495,0.0048226
363.0000000,0.0113116,0.0048223
364.0000000,0.0112779,0.0048224
365.0000000,0.0112755,0.0047957
366.0000000,0.0112958,0.0047970
367.0000000,0.0112703,0.0047917
368.0000000,0.0112922,0.0048296
369.0000000,0.0112668,0.0048151
370.0000000,0.0112553,0.0047898
371.0000000,0.0112409,0.0048136
372.0000000,0.0112469,0.0048047
373.0000000,0.0112632,0.0047960
374.0000000,0.0113045,0.0048179
375.0000000,0.0112576,0.0048089
376.0000000,0.0112465,0.0047775
377.0000000,0.0112527,0.0047873
378.0000000,0.0113028,0.0047746
379.0000000,0.0113335,0.0048206
380.0000000,0.0112558,0.0047865
381.0000000,0.0112233,0.0047994
382.0000000,0.0112670,0.0047870
383.0000000,0.0113208,0.0047958
384.0000000,0.0112720,0.0048123
385.0000000,0.0112503,0.0048073
386.0000000,0.0112439,0.0048018
387.0000000,0.0114003,0.0048544
388.0000000,0.0112374,0.0047906
389.0000000,0.0112727,0.0047954
390.0000000,0.0112817,0.0048173
391.0000000,0.0112451,0.0047891
392.0000000,0.0112766,0.0047670
393.0000000,0.0113491,0.0048255
394.0000000,0.0112535,0.0047713
395.0000000,0.0112662,0.0048005
396.0000000,0.0112523,0.0048105
397.0000000,0.0112367,0.0048178
398.0000000,0.0112772,0.0047947
399.0000000,0.0112552,0.0048176
400.0000000,0.0112768,0.0048079
401.0000000,0.0112635,0.0047867
402.0000000,0.0112289,0.0047962
403.0000000,0.0112148,0.0047949
404.0000000,0.0112298,0.0047984
405.0000000,0.0112387,0.0047946
406.0000000,0.0112475,0.0047842
407.0000000,0.0112653,0.0047824
408.0000000,0.0112448,0.0047702
409.0000000,0.0112644,0.0047999
410.0000000,0.0112970,0.0047886
411.0000000,0.0112596,0.0047928
412.0000000,0.0112670,0.0047882
413.0000000,0.0112701,0.0048076
414.0000000,0.0112706,0.0048052
415.0000000,0.0112648,0.0047629
416.0000000,0.0112375,0.0047940
417.0000000,0.0113079,0.0048059
418.0000000,0.0112518,0.0047977
419.0000000,0.0112484,0.0048061
420.0000000,0.0112706,0.0048190
421.0000000,0.0112643,0.0048128
422.0000000,0.0112479,0.0047939
423.0000000,0.0113071,0.0047684
424.0000000,0.0112825,0.0048387
425.0000000,0.0112679,0.0047918
426.0000000,0.0112268,0.0047785
427.0000000,0.0112370,0.0048139
428.0000000,0.0112646,0.0047806
429.0000000,0.0112372,0.0048082
430.0000000,0.0112300,0.0047798
431.0000000,0.0112395,0.0047981
432.0000000,0.0112293,0.0047943
433.0000000,0.0112519,0.0048111
434.0000000,0.0112460,0.0048122
435.0000000,0.0112790,0.0047983
436.0000000,0.0112500,0.0048067
437.0000000,0.0112524,0.0048013
438.0000000,0.0112401,0.0047991
439.0000000,0.0112820,0.0048120
440.0000000,0.0112690,0.0048014
441.0000000,0.0112438,0.0048230
442.0000000,0.0112511,0.0047926
443.0000000,0.0112655,0.0048152
444.0000000,0.0112510,0.0047865
445.0000000,0.0112180,0.0047896
446.0000000,0.0112049,0.0048013
447.0000000,0.0112396,0.0047909
448.0000000,0.0112499,0.0048038
449.0000000,0.0112297,0.0048014
450.0000000,0.0112408,0.0048052
451.0000000,0.0112213,0.0048151
452.0000000,0.0112370,0.0048132
453.0000000,0.0112285,0.0047909
454.0000000,0.0112459,0.0048140
455.0000000,0.0112759,0.0048071
456.0000000,0.0112236,0.0048040
457.0000000,0.0112297,0.0048091
458.0000000,0.0112576,0.0048048
459.0000000,0.0112307,0.0048040
460.0000000,0.0112088,0.0047992
461.0000000,0.0112471,0.0048073
462.0000000,0.0112682,0.0048166
463.0000000,0.0112197,0.0047925
464.0000000,0.0112707,0.0048230
465.0000000,0.0112278,0.0048021
466.0000000,0.0112578,0.0048226
467.0000000,0.0112368,0.0048158
468.0000000,0.0112498,0.0048055
469.0000000,0.0112304,0.0048252
470.0000000,0.0112322,0.0048080
471.0000000,0.0112336,0.0048172
472.0000000,0.0112118,0.0048117
473.0000000,0.0112420,0.0048000
474.0000000,0.0112704,0.0047951
475.0000000,0.0112605,0.0048217
476.0000000,0.0112496,0.0047946
477.0000000,0.0112403,0.0048059
478.0000000,0.0112541,0.0048088
479.0000000,0.0112695,0.0047877
480.0000000,0.0112579,0.0048226
481.0000000,0.0112674,0.0048056
482.0000000,0.0112443,0.0048019
483.0000000,0.0112484,0.0047927
484.0000000,0.0112116,0.0048166
485.0000000,0.0112490,0.0048064
486.0000000,0.0112426,0.0047990
487.0000000,0.0112086,0.0048004
488.0000000,0.0112306,0.0048127
489.0000000,0.0112507,0.0047968
490.0000000,0.0112432,0.0047905
491.0000000,0.0112151,0.0047978
492.0000000,0.0112267,0.0048087
493.0000000,0.0112759,0.0048147
494.0000000,0.0112297,0.0048050
495.0000000,0.0113501,0.0048078
496.0000000,0.0112347,0.0047863
497.0000000,0.0113595,0.0048686
498.0000000,0.0112623,0.0048122
499.0000000,0.0112453,0.0048011
500.0000000,0.0112226,0.0048040
501.0000000,0.0112512,0.0047798
502.0000000,0.0112602,0.0047991
503.0000000,0.0112476,0.0047886
504.0000000,0.0112368,0.0047999
505.0000000,0.0112550,0.0047899
506.0000000,0.0112429,0.0047888
507.0000000,0.0112677,0.0048215
508.0000000,0.0112603,0.0048160
509.0000000,0.0113337,0.0048255
510.0000000,0.0112239,0.0048140
511.0000000,0.0112455,0.0047888
512.0000000,0.0112450,0.0047955
513.0000000,0.0112286,0.0047955
514.0000000,0.0112212,0.0048133
515.0000000,0.0112355,0.0047991
516.0000000,0.0112554,0.0048207
517.0000000,0.0112455,0.0048038
518.0000000,0.0112581,0.0048083
519.0000000,0.0112597,0.0048086
520.0000000,0.0112536,0.0048010
521.0000000,0.0112235,0.0048039
522.0000000,0.0112005,0.0047938
523.0000000,0.0112439,0.0047965
524.0000000,0.0112569,0.0047959
525.0000000,0.0112334,0.0047958
526.0000000,0.0112106,0.0047980
527.0000000,0.0112504,0.0048078
528.0000000,0.0112114,0.0047786
529.0000000,0.1237634,0.0806598
530.0000000,0.1191678,0.0780413
531.0000000,0.1145198,0.0765895
532.0000000,0.1101513,0.0748025
533.0000000,0.1063177,0.0730736
534.0000000,0.1040989,0.0721805
535.0000000,0.1008864,0.0714077
536.0000000,0.0981929,0.0703247
537.0000000,0.0926823,0.0680532
538.0000000,0.0922881,0.0678160
539.0000000,0.0902553,0.0678764
540.0000000,0.0879472,0.0671100
541.0000000,0.0854294,0.0659265
542.0000000,0.0820430,0.0648412
543.0000000,0.0813992,0.0644509
544.0000000,0.0774241,0.0623079
545.0000000,0.0758740,0.0619337
546.0000000,0.0732518,0.0603420
547.0000000,0.0706267,0.0588778
548.0000000,0.0683441,0.0571911
549.0000000,0.0654279,0.0551613
550.0000000,0.0629434,0.0538600
551.0000000,0.0593478,0.0514252
552.0000000,0.0573847,0.0500823
553.0000000,0.0548744,0.0483830
554.0000000,0.0494592,0.0436500
555.0000000,0.0457772,0.0405611
556.0000000,0.0404132,0.0356797
557.0000000,0.0355358,0.0302642
558.0000000,0.0299000,0.0222383
559.0000000,0.0251791,0.0150149
560.0000000,0.0198221,0.0073999
561.0000000,0.0163443,0.0050620
562.0000000,0.0152310,0.0053093
563.0000000,0.0147159,0.0054201
564.0000000,0.0142913,0.0053998
565.0000000,0.0139641,0.0053576
566.0000000,0.0137049,0.0052936
567.0000000,0.0133788,0.0051915
568.0000000,0.0131199,0.0051184
569.0000000,0.0129676,0.0050723
570.0000000,0.0127006,0.0050115
571.0000000,0.0125699,0.0049544
572.0000000,0.0123967,0.0049110
573.0000000,0.0122479,0.0048508
574.0000000,0.0121358,0.0048406
575.0000000,0.0120432,0.0048148
576.0000000,0.0119424,0.0048022
577.0000000,0.0118381,0.0047839
578.0000000,0.0117594,0.0047710
579.0000000,0.0117343,0.0047865
580.0000000,0.0116039,0.0047598
581.0000000,0.0116189,0.0047890
582.0000000,0.0116035,0.0048144
583.0000000,0.0115277,0.0048152
584.0000000,0.0114989,0.0048007
585.0000000,0.0114188,0.0047579
586.0000000,0.0113815,0.0047902
587.0000000,0.0114044,0.0047841
588.0000000,0.0113891,0.0047890
589.0000000,0.0113673,0.0047958
590.0000000,0.0113368,0.0047964
591.0000000,0.0113572,0.0047960
592.0000000,0.0113722,0.0047685
593.0000000,0.0113691,0.0047709
594.0000000,0.0113167,0.0047899
595.0000000,0.0113172,0.0047814
596.0000000,0.0113205,0.0047957
597.0000000,0.0113469,0.0048007
598.0000000,0.0114829,0.0048604
599.0000000,0.0113284,0.0047828
600.0000000,0.0112830,0.0047897
601.0000000,0.0113218,0.0047781
602.0000000,0.0113272,0.0047782
603.0000000,0.0113218,0.0047986
604.0000000,0.0113750,0.0048191
605.0000000,0.0113057,0.0047868
606.0000000,0.0113031,0.0047906
607.0000000,0.0112989,0.0048025
608.0000000,0.0112882,0.0047738
609.0000000,0.0113196,0.0047735
610.0000000,0.0112881,0.0047934
611.0000000,0.0112922,0.0048042
612.0000000,0.0112797,0.0047866
613.0000000,0.0113412,0.0047847
614.0000000,0.0112974,0.0047910
615.0000000,0.0113281,0.0047867
616.0000000,0.0113021,0.0047863
617.0000000,0.0113002,0.0047845
618.0000000,0.0113185,0.0048037
619.0000000,0.0112703,0.0047989
620.0000000,0.0112723,0.0047899
621.0000000,0.0112895,0.0048053
622.0000000,0.0112699,0.0047995
623.0000000,0.0112776,0.0047985


==> data/mse-vae_circ-ThreeGPP-vae_loss_plot_3p.txt <==
ep,mse_m,mse_s
1.0000000,0.0535557,0.0152298
2.0000000,0.0397939,0.0104734
3.0000000,0.0369391,0.0093019
4.0000000,0.0349084,0.0088559
5.0000000,0.0314771,0.0086319
6.0000000,0.0305019,0.0082589
7.0000000,0.0298568,0.0081895
8.0000000,0.0293396,0.0080190
9.0000000,0.0289893,0.0080204
10.0000000,0.0286903,0.0079711
11.0000000,0.0288426,0.0078980
12.0000000,0.0282142,0.0078334
13.0000000,0.0281269,0.0077871
14.0000000,0.0280376,0.0077573
15.0000000,0.0280011,0.0077511
16.0000000,0.0278029,0.0077616
17.0000000,0.0277486,0.0076319
18.0000000,0.0276695,0.0077095
19.0000000,0.0275077,0.0077145
20.0000000,0.0278268,0.0076186
21.0000000,0.0275469,0.0075979
22.0000000,0.0273390,0.0076316
23.0000000,0.0273313,0.0076091
24.0000000,0.0272080,0.0076601
25.0000000,0.0272920,0.0075697
26.0000000,0.0270270,0.0076311
27.0000000,0.0270787,0.0075584
28.0000000,0.0269874,0.0075617
29.0000000,0.0273094,0.0075410
30.0000000,0.0270092,0.0075789
31.0000000,0.0269684,0.0075811
32.0000000,0.0268463,0.0075600
33.0000000,0.0268384,0.0075542
34.0000000,0.0267553,0.0075926
35.0000000,0.0268790,0.0075257
36.0000000,0.0268468,0.0075386
37.0000000,0.0269670,0.0075703
38.0000000,0.0268479,0.0075800
39.0000000,0.0266838,0.0076010
40.0000000,0.0267253,0.0075514
41.0000000,0.0267044,0.0075847
42.0000000,0.0266366,0.0075479
43.0000000,0.0267233,0.0075740
44.0000000,0.0267331,0.0075769
45.0000000,0.0266850,0.0076074
46.0000000,0.0267049,0.0075507
47.0000000,0.0265963,0.0075551
48.0000000,0.0266353,0.0075340
49.0000000,0.0267793,0.0075264
50.0000000,0.0264956,0.0075785
51.0000000,0.0267006,0.0075004
52.0000000,0.0266715,0.0075420
53.0000000,0.0265286,0.0076118
54.0000000,0.0268217,0.0075830
55.0000000,0.0266350,0.0076180
56.0000000,0.0266016,0.0075950
57.0000000,0.0263939,0.0075903
58.0000000,0.0263877,0.0075600
59.0000000,0.0263740,0.0075545
60.0000000,0.0266796,0.0075568
61.0000000,0.0264506,0.0075780
62.0000000,0.0265480,0.0075250
63.0000000,0.0264454,0.0075351
64.0000000,0.0265229,0.0075784
65.0000000,0.0266739,0.0075995
66.0000000,0.0264366,0.0076054
67.0000000,0.0263574,0.0076073
68.0000000,0.0265793,0.0075208
69.0000000,0.0264259,0.0075370
70.0000000,0.0268121,0.0075968
71.0000000,0.0264795,0.0075058
72.0000000,0.0263312,0.0076162
73.0000000,0.0264215,0.0076024
74.0000000,0.0264853,0.0075497
75.0000000,0.0262878,0.0075742
76.0000000,0.0264182,0.0075492
77.0000000,0.0263124,0.0075882
78.0000000,0.0263498,0.0075787
79.0000000,0.0263386,0.0075111
80.0000000,0.0263747,0.0075381
81.0000000,0.0263802,0.0075542
82.0000000,0.0263103,0.0075175
83.0000000,0.0263597,0.0075313
84.0000000,0.0262768,0.0075480
85.0000000,0.0262614,0.0075167
86.0000000,0.0265555,0.0074600
87.0000000,0.0262726,0.0075193
88.0000000,0.0262752,0.0075307
89.0000000,0.0262595,0.0075370
90.0000000,0.0264599,0.0075488
91.0000000,0.0262292,0.0075381
92.0000000,0.0263737,0.0075312
93.0000000,0.0263404,0.0075536
94.0000000,0.0263378,0.0076114
95.0000000,0.0262209,0.0074931
96.0000000,0.0262670,0.0075127
97.0000000,0.0262606,0.0075324
98.0000000,0.0263072,0.0076480
99.0000000,0.0262037,0.0075206
100.0000000,0.0264082,0.0075380
101.0000000,0.0262671,0.0075539
102.0000000,0.0262329,0.0075903
103.0000000,0.0264658,0.0075401
104.0000000,0.0262304,0.0075091
105.0000000,0.0262320,0.0075313
106.0000000,0.0262615,0.0075541
107.0000000,0.0263020,0.0074999
108.0000000,0.0262378,0.0075056
109.0000000,0.0262594,0.0074872
110.0000000,0.0262279,0.0075316
111.0000000,0.0263272,0.0075473
112.0000000,0.0261337,0.0075813
113.0000000,0.0261330,0.0075107
114.0000000,0.0261824,0.0075920
115.0000000,0.0262471,0.0075301
116.0000000,0.0262585,0.0075017
117.0000000,0.0261805,0.0075504
118.0000000,0.0263850,0.0074885
119.0000000,0.0263017,0.0075206
120.0000000,0.0261477,0.0075016
121.0000000,0.0262326,0.0075009
122.0000000,0.0263554,0.0075302
123.0000000,0.0266082,0.0075691
124.0000000,0.0261837,0.0075434
125.0000000,0.0262237,0.0075159
126.0000000,0.0262089,0.0075523
127.0000000,0.0262417,0.0075645
128.0000000,0.0263168,0.0075083
129.0000000,0.0262342,0.0075047
130.0000000,0.0261753,0.0075547
131.0000000,0.0261497,0.0075565
132.0000000,0.0261996,0.0074983
133.0000000,0.0262810,0.0075044
134.0000000,0.0261106,0.0075727
135.0000000,0.0261387,0.0075438
136.0000000,0.0261307,0.0075488
137.0000000,0.0261622,0.0075515
138.0000000,0.0261148,0.0076022
139.0000000,0.0261487,0.0075527
140.0000000,0.0263909,0.0075323
141.0000000,0.0261702,0.0075339
142.0000000,0.0265216,0.0075652
143.0000000,0.0261033,0.0075595
144.0000000,0.0260936,0.0075308
145.0000000,0.0261396,0.0075521
146.0000000,0.0261206,0.0075452
147.0000000,0.0262498,0.0075025
148.0000000,0.0261101,0.0075044
149.0000000,0.0263589,0.0075603
150.0000000,0.0260901,0.0075529
151.0000000,0.0262000,0.0075179
152.0000000,0.0260862,0.0075688
153.0000000,0.0261132,0.0075531
154.0000000,0.0261840,0.0074928
155.0000000,0.0261079,0.0074913
156.0000000,0.0262387,0.0075068
157.0000000,0.0260804,0.0075181
158.0000000,0.0260801,0.0075385
159.0000000,0.0260936,0.0075066
160.0000000,0.0260597,0.0075200
161.0000000,0.0261528,0.0074771
162.0000000,0.0260928,0.0075807
163.0000000,0.0261560,0.0075875
164.0000000,0.0260934,0.0075136
165.0000000,0.0263058,0.0075246
166.0000000,0.0262082,0.0075252
167.0000000,0.0260932,0.0075437
168.0000000,0.0261733,0.0074873
169.0000000,0.0261661,0.0075494
170.0000000,0.0262792,0.0074972
171.0000000,0.0261021,0.0074836
172.0000000,0.0261530,0.0075295
173.0000000,0.0261046,0.0075505
174.0000000,0.0261068,0.0074876
175.0000000,0.0261540,0.0074738
176.0000000,0.0261383,0.0075283
177.0000000,0.0261159,0.0075106
178.0000000,0.0260596,0.0075272
179.0000000,0.0260678,0.0075593
180.0000000,0.0260704,0.0075319
181.0000000,0.0263649,0.0075353
182.0000000,0.0261643,0.0075306
183.0000000,0.0262178,0.0074825
184.0000000,0.0262505,0.0074773
185.0000000,0.0318572,0.0097871
186.0000000,0.0300354,0.0092588
187.0000000,0.0297137,0.0094603
188.0000000,0.0294442,0.0092082
189.0000000,0.0292780,0.0093298
190.0000000,0.0290007,0.0090588
191.0000000,0.0288297,0.0089730
192.0000000,0.0289126,0.0091558
193.0000000,0.0287685,0.0088890
194.0000000,0.0288184,0.0090682
195.0000000,0.0286343,0.0088779
196.0000000,0.0286340,0.0087338
197.0000000,0.0286267,0.0087411
198.0000000,0.0285675,0.0088975
199.0000000,0.0285562,0.0088439
200.0000000,0.0284969,0.0087605
201.0000000,0.0284426,0.0087636
202.0000000,0.0285925,0.0089278
203.0000000,0.0285621,0.0088025
204.0000000,0.0286348,0.0087405
205.0000000,0.0284262,0.0086851
206.0000000,0.0285135,0.0088408
207.0000000,0.0284533,0.0088300
208.0000000,0.0284216,0.0087562
209.0000000,0.0284179,0.0087233
210.0000000,0.0284217,0.0087476
211.0000000,0.0283825,0.0086873
212.0000000,0.0283971,0.0087129
213.0000000,0.0283814,0.0087087
214.0000000,0.0284076,0.0086746
215.0000000,0.0284077,0.0086850
216.0000000,0.0283826,0.0086694
217.0000000,0.0283363,0.0086317
218.0000000,0.0283634,0.0087669
219.0000000,0.0283665,0.0086946
220.0000000,0.0283869,0.0086388
221.0000000,0.0283624,0.0086801
222.0000000,0.0283584,0.0087488
223.0000000,0.0283628,0.0086105
224.0000000,0.0283610,0.0086246
225.0000000,0.0283321,0.0087069
226.0000000,0.0283229,0.0086735
227.0000000,0.0283023,0.0086012
228.0000000,0.0283335,0.0086403
229.0000000,0.0283598,0.0086685
230.0000000,0.0283872,0.0087825
231.0000000,0.0283749,0.0086039
232.0000000,0.0283463,0.0087453
233.0000000,0.0283139,0.0087019
234.0000000,0.0283407,0.0086611
235.0000000,0.0283123,0.0086612
236.0000000,0.0282325,0.0086638
237.0000000,0.0283142,0.0086426
238.0000000,0.0283243,0.0086211
239.0000000,0.0283637,0.0087039
240.0000000,0.0282793,0.0086584
241.0000000,0.0282707,0.0086162
242.0000000,0.0282946,0.0085969
243.0000000,0.0282507,0.0086434
244.0000000,0.0282375,0.0086454
245.0000000,0.0282461,0.0086159
246.0000000,0.0282397,0.0086291
247.0000000,0.0282887,0.0087035
248.0000000,0.0282948,0.0086204
249.0000000,0.0282398,0.0086456
250.0000000,0.0281693,0.0086758
251.0000000,0.0281246,0.0085919
252.0000000,0.0281741,0.0086446
253.0000000,0.0281078,0.0086165
254.0000000,0.0281362,0.0085695
255.0000000,0.0280484,0.0085314
256.0000000,0.0280447,0.0085540
257.0000000,0.0279723,0.0085419
258.0000000,0.0278756,0.0083969
259.0000000,0.0278784,0.0084026
260.0000000,0.0277548,0.0083414
261.0000000,0.0276475,0.0083129
262.0000000,0.0275766,0.0081835
263.0000000,0.0274515,0.0081208
264.0000000,0.0273178,0.0080614
265.0000000,0.0272478,0.0079946
266.0000000,0.0270777,0.0078936
267.0000000,0.0269744,0.0078658
268.0000000,0.0268273,0.0078018
269.0000000,0.0267104,0.0077390
270.0000000,0.0265880,0.0076797
271.0000000,0.0265176,0.0076286
272.0000000,0.0264444,0.0076091
273.0000000,0.0263432,0.0075551
274.0000000,0.0262496,0.0075346
275.0000000,0.0262254,0.0074814
276.0000000,0.0261624,0.0074723
277.0000000,0.0261669,0.0075088
278.0000000,0.0261495,0.0075052
279.0000000,0.0261232,0.0075152


==> data/results-mse-3gpp-1p-128rx-genie_cov.txt <==
snr,mse
-1.000000000000000000e+01,3.151765763759613037e-01
-5.000000000000000000e+00,1.558788269758224487e-01
0.000000000000000000e+00,6.780919432640075684e-02
5.000000000000000000e+00,2.748967520892620087e-02
1.000000000000000000e+01,1.068635564297437668e-02
1.500000000000000000e+01,3.986560739576816559e-03
2.000000000000000000e+01,1.459402032196521759e-03
2.500000000000000000e+01,5.202924949117004871e-04
3.000000000000000000e+01,1.842052006395533681e-04


==> data/results-mse-3gpp-1p-128rx-global_cov.txt <==
snr,mse
-1.000000000000000000e+01,8.665991020942085399e-01
-5.000000000000000000e+00,7.043588216574671046e-01
0.000000000000000000e+00,4.636390677449711561e-01
5.000000000000000000e+00,2.291279944587891471e-01
1.000000000000000000e+01,8.925248188549426975e-02
1.500000000000000000e+01,3.042402562201444727e-02
2.000000000000000000e+01,9.900895042198069526e-03
2.500000000000000000e+01,3.154704682545134056e-03
3.000000000000000000e+01,1.000673844406444607e-03


==> data/results-mse-3gpp-1p-128rx-latent-10db-vae_genie.txt <==
lat,mse
4,1.073853205889463425e-02
8,1.039949804544448853e-02
16,1.037276722490787506e-02
24,1.025827601552009583e-02
32,1.061971113085746765e-02


==> data/results-mse-3gpp-1p-128rx-ls.txt <==
snr,mse
-1.000000000000000000e+01,9.994973078843468528e+00
-5.000000000000000000e+00,3.154862570372972019e+00
0.000000000000000000e+00,9.993825053662646063e-01
5.000000000000000000e+00,3.157060040062695250e-01
1.000000000000000000e+01,1.000404514277180162e-01
1.500000000000000000e+01,3.161062380599355404e-02
2.000000000000000000e+01,1.002233944575907885e-02
2.500000000000000000e+01,3.166873016416129477e-03
3.000000000000000000e+01,1.001937725118685202e-03


==> data/results-mse-3gpp-1p-128rx-vae_genie.txt <==
snr,mse
-1.000000000000000000e+01,3.193428516387939453e-01
-5.000000000000000000e+00,1.568884551525115967e-01
0.000000000000000000e+00,6.699908524751663208e-02
5.000000000000000000e+00,2.677514031529426575e-02
1.000000000000000000e+01,1.031873188912868500e-02
1.500000000000000000e+01,3.845118684694170952e-03
2.000000000000000000e+01,1.411254401318728924e-03
2.500000000000000000e+01,5.059931427240371704e-04
3.000000000000000000e+01,1.811065449146553874e-04


==> data/results-mse-3gpp-1p-128rx-vae_noisy.txt <==
snr,mse
-1.000000000000000000e+01,5.000920295715332031e-01
-5.000000000000000000e+00,1.847748458385467529e-01
0.000000000000000000e+00,7.342585176229476929e-02
5.000000000000000000e+00,2.898751758038997650e-02
1.000000000000000000e+01,1.118116173893213272e-02
1.500000000000000000e+01,4.174158442765474319e-03
2.000000000000000000e+01,1.533645670861005783e-03
2.500000000000000000e+01,5.535397212952375412e-04
3.000000000000000000e+01,2.037475787801668048e-04


==> data/results-mse-3gpp-1p-128rx-vae_real.txt <==
snr,mse
-1.000000000000000000e+01,5.941009521484375000e-01
-5.000000000000000000e+00,2.103365212678909302e-01
0.000000000000000000e+00,7.511297613382339478e-02
5.000000000000000000e+00,2.926881052553653717e-02
1.000000000000000000e+01,1.128100790083408356e-02
1.500000000000000000e+01,4.217494744807481766e-03
2.000000000000000000e+01,1.547549851238727570e-03
2.500000000000000000e+01,5.581963341683149338e-04
3.000000000000000000e+01,2.064343862002715468e-04


==> data/results-mse-3gpp-3p-128rx-genie_cov.txt <==
snr,mse
-1.000000000000000000e+01,4.828212261199951172e-01
-5.000000000000000000e+00,2.732017040252685547e-01
0.000000000000000000e+00,1.326690763235092163e-01
5.000000000000000000e+00,5.749107152223587036e-02
1.000000000000000000e+01,2.292354777455329895e-02
1.500000000000000000e+01,8.730354718863964081e-03
2.000000000000000000e+01,3.216266166418790817e-03
2.500000000000000000e+01,1.155350124463438988e-03
3.000000000000000000e+01,4.068694252055138350e-04


==> data/results-mse-3gpp-3p-128rx-global_cov.txt <==
snr,mse
-1.000000000000000000e+01,8.667435979817611491e-01
-5.000000000000000000e+00,7.045990909923650625e-01
0.000000000000000000e+00,4.641756779269708422e-01
5.000000000000000000e+00,2.291823702112839867e-01
1.000000000000000000e+01,8.915785086023760020e-02
1.500000000000000000e+01,3.043448622170820406e-02
2.000000000000000000e+01,9.900037155615321396e-03
2.500000000000000000e+01,3.155230065665347479e-03
3.000000000000000000e+01,1.000755523374130583e-03


==> data/results-mse-3gpp-3p-128rx-latent-10db-vae_genie.txt <==
lat,mse
4,3.737866133451461792e-02
8,2.688946574926376343e-02
16,2.330119535326957703e-02
24,2.283860743045806885e-02
32,2.252241224050521851e-02


==> data/results-mse-3gpp-3p-128rx-ls.txt <==
snr,mse
-1.000000000000000000e+01,9.994973078843468528e+00
-5.000000000000000000e+00,3.154862570372972019e+00
0.000000000000000000e+00,9.993825053662646063e-01
5.000000000000000000e+00,3.157060040062695250e-01
1.000000000000000000e+01,1.000404514277180162e-01
1.500000000000000000e+01,3.161062380599354710e-02
2.000000000000000000e+01,1.002233944575907712e-02
2.500000000000000000e+01,3.166873016416129477e-03
3.000000000000000000e+01,1.001937725118685202e-03


==> data/results-mse-3gpp-3p-128rx-vae_genie-samples-10db.txt <==
samples,mse
10,0.09083528
100,0.07280584
1000,0.0360466
10000,0.02456542
100000,0.02288348


==> data/results-mse-3gpp-3p-128rx-vae_genie.txt <==
snr,mse
-1.000000000000000000e+01,4.840245246887207031e-01
-5.000000000000000000e+00,2.759122848510742188e-01
0.000000000000000000e+00,1.332749575376510620e-01
5.000000000000000000e+00,5.713363736867904663e-02
1.000000000000000000e+01,2.259193360805511475e-02
1.500000000000000000e+01,8.588258177042007446e-03
2.000000000000000000e+01,3.175056306645274162e-03
2.500000000000000000e+01,1.147943898104131222e-03
3.000000000000000000e+01,4.095187177881598473e-04


==> data/results-mse-3gpp-3p-128rx-vae_noisy-samples-10db.txt <==
samples,mse
10,0.09083526
100,0.08156715
1000,0.03669531
10000,0.02740536
100000,0.02508728


==> data/results-mse-3gpp-3p-128rx-vae_noisy.txt <==
snr,mse
-1.000000000000000000e+01,7.434758543968200684e-01
-5.000000000000000000e+00,3.947688341140747070e-01
0.000000000000000000e+00,1.639878153800964355e-01
5.000000000000000000e+00,6.506174057722091675e-02
1.000000000000000000e+01,2.499481476843357086e-02
1.500000000000000000e+01,9.402616880834102631e-03
2.000000000000000000e+01,3.468380309641361237e-03
2.500000000000000000e+01,1.263514859601855278e-03
3.000000000000000000e+01,4.623307322617620230e-04


==> data/results-mse-3gpp-3p-128rx-vae_real-samples-10db.txt <==
samples,mse
10,0.09087532
100,0.07358293
1000,0.03682258
10000,0.02673738
100000,0.02544731


==> data/results-mse-3gpp-3p-128rx-vae_real.txt <==
snr,mse
-1.000000000000000000e+01,8.076816201210021973e-01
-5.000000000000000000e+00,4.388045370578765869e-01
0.000000000000000000e+00,1.762058734893798828e-01
5.000000000000000000e+00,6.746197491884231567e-02
1.000000000000000000e+01,2.543632872402667999e-02
1.500000000000000000e+01,9.460548870265483856e-03
2.000000000000000000e+01,3.478849772363901138e-03
2.500000000000000000e+01,1.270935870707035065e-03
3.000000000000000000e+01,4.698114353232085705e-04


==> data/results-mse-3gpp-3p-32rx-genie_cov.txt <==
snr,mse
-1.000000000000000000e+01,5.553209781646728516e-01
-5.000000000000000000e+00,3.164925873279571533e-01
0.000000000000000000e+00,1.560264229774475098e-01
5.000000000000000000e+00,6.733424961566925049e-02
1.000000000000000000e+01,2.694524452090263367e-02
1.500000000000000000e+01,1.023372076451778412e-02
2.000000000000000000e+01,3.752391319721937180e-03
2.500000000000000000e+01,1.332338899374008179e-03
3.000000000000000000e+01,4.684324376285076141e-04


==> data/results-mse-3gpp-3p-32rx-global_cov.txt <==
snr,mse
-1.000000000000000000e+01,8.757616021151211072e-01
-5.000000000000000000e+00,7.082228146048761275e-01
0.000000000000000000e+00,4.662589164715243983e-01
5.000000000000000000e+00,2.297018940873657711e-01
1.000000000000000000e+01,8.916783471750526491e-02
1.500000000000000000e+01,3.047107394209383133e-02
2.000000000000000000e+01,9.874180706166114929e-03
2.500000000000000000e+01,3.141928810683174665e-03
3.000000000000000000e+01,9.977883747086333660e-04


==> data/results-mse-3gpp-3p-32rx-ls.txt <==
snr,mse
-1.000000000000000000e+01,1.001121753467476871e+01
-5.000000000000000000e+00,3.152182999605633640e+00
0.000000000000000000e+00,1.002702428002997914e+00
5.000000000000000000e+00,3.155849452367232577e-01
1.000000000000000000e+01,9.998344386256562133e-02
1.500000000000000000e+01,3.164748308834872126e-02
2.000000000000000000e+01,9.994074744896153800e-03
2.500000000000000000e+01,3.154170337731296465e-03
3.000000000000000000e+01,9.988875336479510845e-04


==> data/results-mse-3gpp-3p-32rx-vae_genie.txt <==
snr,mse
-1.000000000000000000e+01,5.358403325080871582e-01
-5.000000000000000000e+00,3.161352574825286865e-01
0.000000000000000000e+00,1.600124984979629517e-01
5.000000000000000000e+00,6.910336017608642578e-02
1.000000000000000000e+01,2.784479409456253052e-02
1.500000000000000000e+01,1.068709325045347214e-02
2.000000000000000000e+01,3.996640443801879883e-03
2.500000000000000000e+01,1.466378453187644482e-03
3.000000000000000000e+01,5.391993327066302299e-04


==> data/results-mse-3gpp-3p-32rx-vae_noisy.txt <==
snr,mse
-1.000000000000000000e+01,8.635206222534179688e-01
-5.000000000000000000e+00,5.842285156250000000e-01
0.000000000000000000e+00,2.830852568149566650e-01
5.000000000000000000e+00,1.088136807084083557e-01
1.000000000000000000e+01,3.960828855633735657e-02
1.500000000000000000e+01,1.420814637094736099e-02
2.000000000000000000e+01,5.147743970155715942e-03
2.500000000000000000e+01,1.878635259345173836e-03
3.000000000000000000e+01,6.945161148905754089e-04


==> data/results-mse-3gpp-3p-32rx-vae_real.txt <==
snr,mse
-1.000000000000000000e+01,8.889098763465881348e-01
-5.000000000000000000e+00,5.900928974151611328e-01
0.000000000000000000e+00,2.862294912338256836e-01
5.000000000000000000e+00,1.099123135209083557e-01
1.000000000000000000e+01,3.945341333746910095e-02
1.500000000000000000e+01,1.401961408555507660e-02
2.000000000000000000e+01,5.001000594347715378e-03
2.500000000000000000e+01,1.827687025070190430e-03
3.000000000000000000e+01,6.815501255914568901e-04


==> data/results-mse-3gpp-mimo-1p-32rx4tx-genie_cov.txt <==
snr,mse
-1.000000000000000000e+01,3.112877309322357178e-01
-5.000000000000000000e+00,1.593767553567886353e-01
0.000000000000000000e+00,7.181942462921142578e-02
5.000000000000000000e+00,2.985024638473987579e-02
1.000000000000000000e+01,1.176786050200462341e-02
1.500000000000000000e+01,4.451153334230184555e-03
2.000000000000000000e+01,1.641191076487302780e-03
2.500000000000000000e+01,5.926207522861659527e-04
3.000000000000000000e+01,2.116774267051368952e-04


==> data/results-mse-3gpp-mimo-1p-32rx4tx-global_cov.txt <==
snr,mse
-1.000000000000000000e+01,8.603626703882464311e-01
-5.000000000000000000e+00,6.901178649851045233e-01
0.000000000000000000e+00,4.493047575968920904e-01
5.000000000000000000e+00,2.230257885051753763e-01
1.000000000000000000e+01,8.801606831758800042e-02
1.500000000000000000e+01,3.028306363239033350e-02
2.000000000000000000e+01,9.885394329068807398e-03
2.500000000000000000e+01,3.153097811840989070e-03
3.000000000000000000e+01,1.000469122329445109e-03


==> data/results-mse-3gpp-mimo-1p-32rx4tx-ls.txt <==
snr,mse
-1.000000000000000000e+01,9.994974270337111832e+00
-5.000000000000000000e+00,3.154862946461898687e+00
0.000000000000000000e+00,9.993826245019433729e-01
5.000000000000000000e+00,3.157060416413580151e-01
1.000000000000000000e+01,1.000404633534691667e-01
1.500000000000000000e+01,3.161062757427356151e-02
2.000000000000000000e+01,1.002234064051504489e-02
2.500000000000000000e+01,3.166873393936813028e-03
3.000000000000000000e+01,1.001937844558969904e-03


==> data/results-mse-3gpp-mimo-1p-32rx4tx-vae_genie.txt <==
snr,mse
-1.000000000000000000e+01,3.161335885524749756e-01
-5.000000000000000000e+00,1.624144315719604492e-01
0.000000000000000000e+00,7.281360775232315063e-02
5.000000000000000000e+00,3.002927266061306000e-02
1.000000000000000000e+01,1.177189499139785767e-02
1.500000000000000000e+01,4.468527156859636307e-03
2.000000000000000000e+01,1.691805082373321056e-03
2.500000000000000000e+01,6.425521569326519966e-04
3.000000000000000000e+01,2.508206234779208899e-04


==> data/results-mse-3gpp-mimo-1p-32rx4tx-vae_noisy.txt <==
snr,mse
-1.000000000000000000e+01,5.856428146362304688e-01
-5.000000000000000000e+00,2.365371882915496826e-01
0.000000000000000000e+00,9.233362972736358643e-02
5.000000000000000000e+00,3.626204654574394226e-02
1.000000000000000000e+01,1.410271599888801575e-02
1.500000000000000000e+01,5.404940806329250336e-03
2.000000000000000000e+01,2.069652080535888672e-03
2.500000000000000000e+01,8.064561989158391953e-04
3.000000000000000000e+01,3.303741104900836945e-04


==> data/results-mse-3gpp-mimo-1p-32rx4tx-vae_real.txt <==
snr,mse
-1.000000000000000000e+01,6.837073564529418945e-01
-5.000000000000000000e+00,2.761150002479553223e-01
0.000000000000000000e+00,9.908748418092727661e-02
5.000000000000000000e+00,3.774293884634971619e-02
1.000000000000000000e+01,1.451721694320440292e-02
1.500000000000000000e+01,5.480144638568162918e-03
2.000000000000000000e+01,2.075107768177986145e-03
2.500000000000000000e+01,7.980280206538736820e-04
3.000000000000000000e+01,3.234970499761402607e-04


==> data/results-mse-3gpp-mimo-3p-32rx4tx-genie_cov.txt <==
snr,mse
-1.000000000000000000e+01,5.089985132217407227e-01
-5.000000000000000000e+00,2.941062152385711670e-01
0.000000000000000000e+00,1.452924758195877075e-01
5.000000000000000000e+00,6.350499391555786133e-02
1.000000000000000000e+01,2.577689290046691895e-02
1.500000000000000000e+01,9.877151809632778168e-03
2.000000000000000000e+01,3.645719261839985847e-03
2.500000000000000000e+01,1.308386214077472687e-03
3.000000000000000000e+01,4.609617171809077263e-04


==> data/results-mse-3gpp-mimo-3p-32rx4tx-global_cov.txt <==
snr,mse
-1.000000000000000000e+01,8.612081996545879470e-01
-5.000000000000000000e+00,6.901226349047884234e-01
0.000000000000000000e+00,4.484634596287094821e-01
5.000000000000000000e+00,2.229134258445195360e-01
1.000000000000000000e+01,8.807421164266765468e-02
1.500000000000000000e+01,3.029041833694097463e-02
2.000000000000000000e+01,9.884909812378253960e-03
2.500000000000000000e+01,3.152873605642643288e-03
3.000000000000000000e+01,1.000497362199340113e-03


==> data/results-mse-3gpp-mimo-3p-32rx4tx-ls.txt <==
snr,mse
-1.000000000000000000e+01,9.994975461831034025e+00
-5.000000000000000000e+00,3.154863322550914173e+00
0.000000000000000000e+00,9.993827436376501172e-01
5.000000000000000000e+00,3.157060792764554424e-01
1.000000000000000000e+01,1.000404752792231622e-01
1.500000000000000000e+01,3.161063134255446411e-02
2.000000000000000000e+01,1.002234183527129369e-02
2.500000000000000000e+01,3.166873771457585484e-03
3.000000000000000000e+01,1.001937963999282796e-03


==> data/results-mse-3gpp-mimo-3p-32rx4tx-vae_genie.txt <==
snr,mse
-1.000000000000000000e+01,5.210297107696533203e-01
-5.000000000000000000e+00,3.125045299530029297e-01
0.000000000000000000e+00,1.558627635240554810e-01
5.000000000000000000e+00,6.808380037546157837e-02
1.000000000000000000e+01,2.764823660254478455e-02
1.500000000000000000e+01,1.066136918962001801e-02
2.000000000000000000e+01,3.997597377747297287e-03
2.500000000000000000e+01,1.470085000619292259e-03
3.000000000000000000e+01,5.343795055523514748e-04


==> data/results-mse-3gpp-mimo-3p-32rx4tx-vae_noisy.txt <==
snr,mse
-1.000000000000000000e+01,7.805441617965698242e-01
-5.000000000000000000e+00,4.613042473793029785e-01
0.000000000000000000e+00,2.078940719366073608e-01
5.000000000000000000e+00,8.503378927707672119e-02
1.000000000000000000e+01,3.344475850462913513e-02
1.500000000000000000e+01,1.272457744926214218e-02
2.000000000000000000e+01,4.773285705596208572e-03
2.500000000000000000e+01,1.782097620889544487e-03
3.000000000000000000e+01,6.648320122621953487e-04


==> data/results-mse-3gpp-mimo-3p-32rx4tx-vae_real.txt <==
snr,mse
-1.000000000000000000e+01,8.274049758911132812e-01
-5.000000000000000000e+00,4.842094182968139648e-01
0.000000000000000000e+00,2.204661816358566284e-01
5.000000000000000000e+00,8.918450027704238892e-02
1.000000000000000000e+01,3.444543480873107910e-02
1.500000000000000000e+01,1.289577316492795944e-02
2.000000000000000000e+01,4.793201573193073273e-03
2.500000000000000000e+01,1.787547837011516094e-03
3.000000000000000000e+01,6.687169661745429039e-04


==> data/results-mse-quadriga-los-128rx-global_cov.txt <==
snr,mse
-1.000000000000000000e+01,8.829533620265036520e-01
-5.000000000000000000e+00,7.077567028617891554e-01
0.000000000000000000e+00,4.427617091128642768e-01
5.000000000000000000e+00,2.081335992278827152e-01
1.000000000000000000e+01,7.994735088342797003e-02
1.500000000000000000e+01,2.773334018239783164e-02
2.000000000000000000e+01,9.325874484119986776e-03
2.500000000000000000e+01,3.067087495641678766e-03
3.000000000000000000e+01,9.902368696757259895e-04


==> data/results-mse-quadriga-los-128rx-ls.txt <==
snr,mse
-1.000000000000000000e+01,9.994974270337106503e+00
-5.000000000000000000e+00,3.154862946461897355e+00
0.000000000000000000e+00,9.993826245019429289e-01
5.000000000000000000e+00,3.157060416413579595e-01
1.000000000000000000e+01,1.000404633534691390e-01
1.500000000000000000e+01,3.161062757427354764e-02
2.000000000000000000e+01,1.002234064051503969e-02
2.500000000000000000e+01,3.166873393936811294e-03
3.000000000000000000e+01,1.001937844558969471e-03


==> data/results-mse-quadriga-los-128rx-vae_genie.txt <==
snr,mse
-1.000000000000000000e+01,2.413356593023611718e-01
-5.000000000000000000e+00,1.394749147702576408e-01
0.000000000000000000e+00,8.445943782494023944e-02
5.000000000000000000e+00,5.059473090323628186e-02
1.000000000000000000e+01,2.786179470586490695e-02
1.500000000000000000e+01,1.360556175799229606e-02
2.000000000000000000e+01,5.944503982755690481e-03
2.500000000000000000e+01,2.349955451442429372e-03
3.000000000000000000e+01,8.584462725554972825e-04


==> data/results-mse-quadriga-los-128rx-vae_noisy.txt <==
snr,mse
-1.000000000000000000e+01,4.208089574578443015e-01
-5.000000000000000000e+00,1.765379056685430770e-01
0.000000000000000000e+00,9.886598825780361366e-02
5.000000000000000000e+00,5.811338704914653652e-02
1.000000000000000000e+01,3.124941351705513154e-02
1.500000000000000000e+01,1.490640665017732569e-02
2.000000000000000000e+01,6.363412630262671628e-03
2.500000000000000000e+01,2.466998231928537334e-03
3.000000000000000000e+01,8.866931310585716855e-04


==> data/results-mse-quadriga-los-128rx-vae_real.txt <==
snr,mse
-1.000000000000000000e+01,5.388139027816231108e-01
-5.000000000000000000e+00,2.043359451519023984e-01
0.000000000000000000e+00,1.026075714429496161e-01
5.000000000000000000e+00,5.899697602110048900e-02
1.000000000000000000e+01,3.148190186876872326e-02
1.500000000000000000e+01,1.490579740468093300e-02
2.000000000000000000e+01,6.346639213407519360e-03
2.500000000000000000e+01,2.451741753578915751e-03
3.000000000000000000e+01,8.822799394721073411e-04


==> data/results-mse-quadriga-mimo-32rx4tx-global_cov.txt <==
snr,mse
-1.000000000000000000e+01,8.774537337824424021e-01
-5.000000000000000000e+00,7.011417168928485433e-01
0.000000000000000000e+00,4.427142946870634699e-01
5.000000000000000000e+00,2.132110395731085239e-01
1.000000000000000000e+01,8.426080406540611967e-02
1.500000000000000000e+01,2.959216418075752073e-02
2.000000000000000000e+01,9.792102618903135783e-03
2.500000000000000000e+01,3.142023518094342899e-03
3.000000000000000000e+01,9.995439970808691309e-04


==> data/results-mse-quadriga-mimo-32rx4tx-ls.txt <==
snr,mse
-1.000000000000000000e+01,9.994974270337111832e+00
-5.000000000000000000e+00,3.154862946461899131e+00
0.000000000000000000e+00,9.993826245019433729e-01
5.000000000000000000e+00,3.157060416413580151e-01
1.000000000000000000e+01,1.000404633534691806e-01
1.500000000000000000e+01,3.161062757427356151e-02
2.000000000000000000e+01,1.002234064051504489e-02
2.500000000000000000e+01,3.166873393936813028e-03
3.000000000000000000e+01,1.001937844558969904e-03


==> data/results-mse-quadriga-mimo-32rx4tx-vae_genie.txt <==
snr,mse
-1.000000000000000000e+01,6.267121882591987214e-01
-5.000000000000000000e+00,4.185974895893232461e-01
0.000000000000000000e+00,2.362171854665496562e-01
5.000000000000000000e+00,1.158549103491598037e-01
1.000000000000000000e+01,5.124164506419630338e-02
1.500000000000000000e+01,2.091129690065252067e-02
2.000000000000000000e+01,7.951225034173392547e-03
2.500000000000000000e+01,2.819279282150176542e-03
3.000000000000000000e+01,9.517034705004938496e-04


==> data/results-mse-quadriga-mimo-32rx4tx-vae_noisy.txt <==
snr,mse
-1.000000000000000000e+01,8.142989165711753685e-01
-5.000000000000000000e+00,5.360292176877993198e-01
0.000000000000000000e+00,2.859962058881028168e-01
5.000000000000000000e+00,1.322566562501004128e-01
1.000000000000000000e+01,5.621023824112066081e-02
1.500000000000000000e+01,2.227100367996728142e-02
2.000000000000000000e+01,8.278456195871489176e-03
2.500000000000000000e+01,2.885968532499585265e-03
3.000000000000000000e+01,9.639547359911228037e-04


==> data/results-mse-quadriga-mimo-32rx4tx-vae_real.txt <==
snr,mse
-1.000000000000000000e+01,8.247156439802558747e-01
-5.000000000000000000e+00,5.386511473486164103e-01
0.000000000000000000e+00,2.880270361480203878e-01
5.000000000000000000e+00,1.332679933279140583e-01
1.000000000000000000e+01,5.642312325823792274e-02
1.500000000000000000e+01,2.227993370379418789e-02
2.000000000000000000e+01,8.274987932293325146e-03
2.500000000000000000e+01,2.883349784675343259e-03
3.000000000000000000e+01,9.631981135342341680e-04


==> data/results-samples-3gpp-3p-128rx-10dB-mc-vae_genie.txt <==
samples,mse,rel
1.000000000000000000e+00,2.308173840973360216e-02,0.000000000000000000e+00
2.000000000000000000e+00,2.296277189765313573e-02,5.154140037836062171e-03
4.000000000000000000e+00,2.292785992747947005e-02,6.666676466155657330e-03
8.000000000000000000e+00,2.290418540489348037e-02,7.692358421549714241e-03
1.600000000000000000e+01,2.288245697074779358e-02,8.633727470967755141e-03
3.200000000000000000e+01,2.287983968875853535e-02,8.747119362982029231e-03
6.400000000000000000e+01,2.287559621318397199e-02,8.930964942514888621e-03
1.280000000000000000e+02,2.287419179759096061e-02,8.991810255293372633e-03


==> data/results-samples-3gpp-3p-128rx-10dB-mc-vae_noisy.txt <==
samples,mse,rel
1.000000000000000000e+00,2.590880632808160652e-02,0.000000000000000000e+00
2.000000000000000000e+00,2.561137672887728312e-02,1.147986500952575227e-02
4.000000000000000000e+00,2.548768050285584938e-02,1.625415775211976055e-02
8.000000000000000000e+00,2.541717803976727141e-02,1.897533533922314206e-02
1.600000000000000000e+01,2.539553947686490690e-02,1.981051711596564305e-02
3.200000000000000000e+01,2.538653924305041276e-02,2.015789837701351811e-02
6.400000000000000000e+01,2.536908458376606681e-02,2.083159438073204847e-02
1.280000000000000000e+02,2.536198844511523484e-02,2.110548344227251502e-02


==> data/results-samples-3gpp-3p-128rx-10dB-mc-vae_real.txt <==
samples,mse,rel
1.000000000000000000e+00,2.909873760168957962e-02,0.000000000000000000e+00
2.000000000000000000e+00,2.749593758146618230e-02,5.508142800429709912e-02
4.000000000000000000e+00,2.679685754345762991e-02,7.910583922026548365e-02
8.000000000000000000e+00,2.626339303330167338e-02,9.743874827831966456e-02
1.600000000000000000e+01,2.612766303018419431e-02,1.021032119047279169e-01
3.200000000000000000e+01,2.601577636864970192e-02,1.059482811673888442e-01
6.400000000000000000e+01,2.596596807289635808e-02,1.076599807069060361e-01
1.280000000000000000e+02,2.593125127647021369e-02,1.088530495232016559e-01

